PWM2Vec: An Efficient Embedding Approach for Viral Host Specification from Coronavirus Spike Sequences

COVID-19 pandemic, is still unknown and is an important open question. There are speculations that bats are a possible origin. Likewise, there are many closely related (corona-) viruses, such as SARS, which was found to be transmitted through civets. The study of the different hosts which can be potential carriers and transmitters of deadly viruses to humans is crucial to understanding, mitigating and preventing current and future pandemics. In coronaviruses, the surface (S) protein, or spike protein, is an important part of determining host specificity since it is the point of contact between the virus and the host cell membrane. In this paper, we classify the hosts of over five thousand coronaviruses from their spike protein sequences, segregating them into clusters of distinct hosts among avians, bats, camels, swines, humans and weasels, to name a few. We propose a feature embedding based on the well-known position-weight matrix (PWM), which we call PWM2Vec, and use to generate feature vectors from the spike protein sequences of these coronaviruses. While our embedding is inspired by the success of PWMs in biological applications such as determining protein function, or identifying transcription factor binding sites, we are the first (to the best of our knowledge) to use PWMs in the context of host classification from viral sequences to generate a fixed-length feature vector representation. The results on the real world data show that in using PWM2Vec, we are able to perform comparably well as compared to baseline models. We also measure the importance of different amino acids using information gain to show the amino acids which are important for predicting the host of a given coronavirus.

==> resultFiles/correlation_data.txt <==
index	PearsonCorrelation	PearsonCorrelationPvalue	SpearmanCorrelation	SpearmanCorrelationPvalue
1	-0.009146599	0.4953919	-0.0142916	0.2867471
2	-0.009146599	0.4953919	-0.0142916	0.2867471
3	-0.009146599	0.4953919	-0.0142916	0.2867471
4	-0.009146599	0.4953919	-0.0142916	0.2867471
5	-0.009146599	0.4953919	-0.0142916	0.2867471
6	-0.009146599	0.4953919	-0.0142916	0.2867471
7	-0.009146599	0.4953919	-0.0142916	0.2867471
8	-0.009146599	0.4953919	-0.0142916	0.2867471
9	-0.009146599	0.4953919	-0.0142916	0.2867471
10	-0.009146599	0.4953919	-0.0142916	0.2867471
11	-0.009146599	0.4953919	-0.0142916	0.2867471
12	-0.009146599	0.4953919	-0.0142916	0.2867471
13	-0.009146599	0.4953919	-0.0142916	0.2867471
14	-0.009146599	0.4953919	-0.0142916	0.2867471
15	-0.009146599	0.4953919	-0.0142916	0.2867471
16	-0.009146599	0.4953919	-0.0142916	0.2867471
17	-0.009146599	0.4953919	-0.0142916	0.2867471
18	-0.009146599	0.4953919	-0.0142916	0.2867471
19	-0.009146599	0.4953919	-0.0142916	0.2867471
20	-0.009146599	0.4953919	-0.0142916	0.2867471
21	-0.009146599	0.4953919	-0.0142916	0.2867471
22	-0.009146599	0.4953919	-0.0142916	0.2867471
23	-0.009146599	0.4953919	-0.0142916	0.2867471
24	-0.009146599	0.4953919	-0.0142916	0.2867471
25	-0.009146599	0.4953919	-0.0142916	0.2867471
26	-0.009146599	0.4953919	-0.0142916	0.2867471
27	-0.009146599	0.4953919	-0.0142916	0.2867471
28	-0.009146599	0.4953919	-0.0142916	0.2867471
29	-0.009146599	0.4953919	-0.0142916	0.2867471
30	-0.009146599	0.4953919	-0.0142916	0.2867471
31	-0.009146599	0.4953919	-0.0142916	0.2867471
32	-0.009146599	0.4953919	-0.0142916	0.2867471
33	-0.009146599	0.4953919	-0.0142916	0.2867471
34	-0.009146599	0.4953919	-0.0142916	0.2867471
35	-0.009146599	0.4953919	-0.0142916	0.2867471
36	-0.009146599	0.4953919	-0.0142916	0.2867471
37	-0.009146599	0.4953919	-0.0142916	0.2867471
38	-0.009146599	0.4953919	-0.0142916	0.2867471
39	-0.009146599	0.4953919	-0.0142916	0.2867471
40	-0.009146599	0.4953919	-0.0142916	0.2867471
41	-0.009146599	0.4953919	-0.0142916	0.2867471
42	-0.009146599	0.4953919	-0.0142916	0.2867471
43	-0.009146599	0.4953919	-0.0142916	0.2867471
44	-0.009146599	0.4953919	-0.0142916	0.2867471
45	-0.009146599	0.4953919	-0.0142916	0.2867471
46	-0.009146599	0.4953919	-0.0142916	0.2867471
47	-0.009146599	0.4953919	-0.0142916	0.2867471
48	-0.009146599	0.4953919	-0.0142916	0.2867471
49	-0.009146599	0.4953919	-0.0142916	0.2867471
50	-0.009146599	0.4953919	-0.0142916	0.2867471
51	-0.009146599	0.4953919	-0.0142916	0.2867471
52	-0.009146599	0.4953919	-0.0142916	0.2867471
53	-0.009146599	0.4953919	-0.0142916	0.2867471
54	-0.009146599	0.4953919	-0.0142916	0.2867471
55	-0.009146599	0.4953919	-0.0142916	0.2867471
56	-0.009146599	0.4953919	-0.0142916	0.2867471
57	-0.009146599	0.4953919	-0.0142916	0.2867471
58	-0.009146599	0.4953919	-0.0142916	0.2867471
59	-0.009146599	0.4953919	-0.0142916	0.2867471
60	-0.009146599	0.4953919	-0.0142916	0.2867471
61	-0.009146599	0.4953919	-0.0142916	0.2867471
62	-0.009146599	0.4953919	-0.0142916	0.2867471
63	-0.009146599	0.4953919	-0.0142916	0.2867471
64	-0.009146599	0.4953919	-0.0142916	0.2867471
65	-0.009146599	0.4953919	-0.0142916	0.2867471
66	-0.009146599	0.4953919	-0.0142916	0.2867471
67	-0.009146599	0.4953919	-0.0142916	0.2867471
68	-0.009146599	0.4953919	-0.0142916	0.2867471
69	-0.009146599	0.4953919	-0.0142916	0.2867471
70	-0.009146599	0.4953919	-0.0142916	0.2867471
71	-0.009146599	0.4953919	-0.0142916	0.2867471
72	-0.009146599	0.4953919	-0.0142916	0.2867471
73	-0.009146599	0.4953919	-0.0142916	0.2867471
74	-0.009146599	0.4953919	-0.0142916	0.2867471
75	-0.009146599	0.4953919	-0.0142916	0.2867471
76	-0.009146599	0.4953919	-0.0142916	0.2867471
77	-0.009146599	0.4953919	-0.0142916	0.2867471
78	-0.009146599	0.4953919	-0.0142916	0.2867471
79	-0.009146599	0.4953919	-0.0142916	0.2867471
80	-0.009146599	0.4953919	-0.0142916	0.2867471
81	-0.009146599	0.4953919	-0.0142916	0.2867471
82	-0.009146599	0.4953919	-0.0142916	0.2867471
83	-0.009146599	0.4953919	-0.0142916	0.2867471
84	-0.009146599	0.4953919	-0.0142916	0.2867471
85	-0.009146599	0.4953919	-0.0142916	0.2867471
86	-0.009146599	0.4953919	-0.0142916	0.2867471
87	-0.009146599	0.4953919	-0.0142916	0.2867471
88	-0.009146599	0.4953919	-0.0142916	0.2867471
89	-0.009146599	0.4953919	-0.0142916	0.2867471
90	-0.009146599	0.4953919	-0.0142916	0.2867471
91	-0.009146599	0.4953919	-0.0142916	0.2867471
92	-0.009146599	0.4953919	-0.0142916	0.2867471
93	-0.009146599	0.4953919	-0.0142916	0.2867471
94	-0.009146599	0.4953919	-0.0142916	0.2867471
95	-0.009146599	0.4953919	-0.0142916	0.2867471
96	-0.009146599	0.4953919	-0.0142916	0.2867471
97	-0.009146599	0.4953919	-0.0142916	0.2867471
98	-0.009146599	0.4953919	-0.0142916	0.2867471
99	-0.009146599	0.4953919	-0.0142916	0.2867471
100	-0.009146599	0.4953919	-0.0142916	0.2867471
101	-0.009146599	0.4953919	-0.0142916	0.2867471
102	-0.009146599	0.4953919	-0.0142916	0.2867471
103	-0.009146599	0.4953919	-0.0142916	0.2867471
104	-0.009146599	0.4953919	-0.0142916	0.2867471
105	-0.009146599	0.4953919	-0.0142916	0.2867471
106	-0.009146599	0.4953919	-0.0142916	0.2867471
107	-0.009146599	0.4953919	-0.0142916	0.2867471
108	-0.009146599	0.4953919	-0.0142916	0.2867471
109	-0.009146599	0.4953919	-0.0142916	0.2867471
110	-0.009146599	0.4953919	-0.0142916	0.2867471
111	-0.009146599	0.4953919	-0.0142916	0.2867471
112	-0.009146599	0.4953919	-0.0142916	0.2867471
113	-0.009146599	0.4953919	-0.0142916	0.2867471
114	-0.009146599	0.4953919	-0.0142916	0.2867471
115	-0.009146599	0.4953919	-0.0142916	0.2867471
116	-0.009146599	0.4953919	-0.0142916	0.2867471
117	-0.009146599	0.4953919	-0.0142916	0.2867471
118	-0.009146599	0.4953919	-0.0142916	0.2867471
119	-0.009146599	0.4953919	-0.0142916	0.2867471
120	-0.009146599	0.4953919	-0.0142916	0.2867471
121	-0.009146599	0.4953919	-0.0142916	0.2867471
122	-0.009146599	0.4953919	-0.0142916	0.2867471
123	-0.009146599	0.4953919	-0.0142916	0.2867471
124	-0.009146599	0.4953919	-0.0142916	0.2867471
125	-0.009146599	0.4953919	-0.0142916	0.2867471
126	-0.009146599	0.4953919	-0.0142916	0.2867471
127	-0.009146599	0.4953919	-0.0142916	0.2867471
128	-0.009146599	0.4953919	-0.0142916	0.2867471
129	-0.009146599	0.4953919	-0.0142916	0.2867471
130	-0.009146599	0.4953919	-0.0142916	0.2867471
131	-0.009146599	0.4953919	-0.0142916	0.2867471
132	-0.009146599	0.4953919	-0.0142916	0.2867471
133	-0.009146599	0.4953919	-0.0142916	0.2867471
134	-0.009146599	0.4953919	-0.0142916	0.2867471
135	-0.009146599	0.4953919	-0.0142916	0.2867471
136	-0.009146599	0.4953919	-0.0142916	0.2867471
137	-0.009146599	0.4953919	-0.0142916	0.2867471
138	-0.009146599	0.4953919	-0.0142916	0.2867471
139	-0.009146599	0.4953919	-0.0142916	0.2867471
140	-0.009146599	0.4953919	-0.0142916	0.2867471
141	-0.009146599	0.4953919	-0.0142916	0.2867471
142	-0.009146599	0.4953919	-0.0142916	0.2867471
143	-0.009146599	0.4953919	-0.0142916	0.2867471
144	-0.009146599	0.4953919	-0.0142916	0.2867471
145	-0.009146599	0.4953919	-0.0142916	0.2867471
146	-0.009146599	0.4953919	-0.0142916	0.2867471
147	-0.009146599	0.4953919	-0.0142916	0.2867471
148	-0.009146599	0.4953919	-0.0142916	0.2867471
149	-0.009146599	0.4953919	-0.0142916	0.2867471
150	-0.009146599	0.4953919	-0.0142916	0.2867471
151	-0.009146599	0.4953919	-0.0142916	0.2867471
152	-0.009146599	0.4953919	-0.0142916	0.2867471
153	-0.009146599	0.4953919	-0.0142916	0.2867471
154	-0.009146599	0.4953919	-0.0142916	0.2867471
155	-0.009146599	0.4953919	-0.0142916	0.2867471
156	-0.009146599	0.4953919	-0.0142916	0.2867471
157	-0.009146599	0.4953919	-0.0142916	0.2867471
158	-0.009146599	0.4953919	-0.0142916	0.2867471
159	-0.009146599	0.4953919	-0.0142916	0.2867471
160	-0.009146599	0.4953919	-0.0142916	0.2867471
161	-0.009146599	0.4953919	-0.0142916	0.2867471
162	-0.009146599	0.4953919	-0.0142916	0.2867471
163	-0.009146599	0.4953919	-0.0142916	0.2867471
164	-0.009146599	0.4953919	-0.0142916	0.2867471
165	-0.009146599	0.4953919	-0.0142916	0.2867471
166	-0.009146599	0.4953919	-0.0142916	0.2867471
167	-0.009146599	0.4953919	-0.0142916	0.2867471
168	-0.009146599	0.4953919	-0.0142916	0.2867471
169	-0.009146599	0.4953919	-0.0142916	0.2867471
170	-0.009146599	0.4953919	-0.0142916	0.2867471
171	-0.009146599	0.4953919	-0.0142916	0.2867471
172	-0.009146599	0.4953919	-0.0142916	0.2867471
173	-0.009146599	0.4953919	-0.0142916	0.2867471
174	-0.009146599	0.4953919	-0.0142916	0.2867471
175	-0.009146599	0.4953919	-0.0142916	0.2867471
176	-0.009146599	0.4953919	-0.0142916	0.2867471
177	-0.017006629	0.2049106	-0.0401897	0.0027287
178	-0.020159901	0.1328969	-0.0364333	0.0065983
179	-0.021991405	0.101144	-0.0364289	0.0066049
180	-0.029440695	0.0281747	-0.0382937	0.0043
181	-0.029248483	0.0292198	-0.0382917	0.0043019
182	-0.030971489	0.0209424	-0.0382956	0.004298
183	0.260427764	0	0.2083599	0
184	0.210303964	0	0.1836181	0
185	0.271636179	0	0.2252184	0
186	0.314753673	0	0.2630194	0
187	0.171300462	0	0.1963051	0
188	0.110420188	0	0.2315142	0
189	0.097978202	0	0.2800492	0
190	-0.050478586	0.0001667	0.1568441	0
191	0.002645858	0.8436632	0.2284677	0
192	-0.133097619	0	-0.0444302	0.0009222
193	-0.146813013	0	-0.0306427	0.0223422
194	-0.233550342	0	-0.2290291	0
195	-0.283001308	0	-0.2311708	0
196	-0.1460091	0	-0.0596908	0.0000085
197	-0.133214313	0	-0.0638946	0.0000019
198	-0.121985025	0	-0.0030763	0.8186393
199	0.086643907	0	0.1926521	0
200	-0.104561423	0	-0.1299109	0
201	-0.034929146	0.0092077	0.1509036	0
202	-0.037257059	0.0054707	0.1507625	0
203	-0.039811461	0.0029922	0.1505815	0
204	-0.041747166	0.001852	0.149931	0
205	-0.041764805	0.0018438	0.1527291	0
206	-0.021999107	0.1010245	0.2041546	0
207	-0.048351254	0.000311	0.137033	0
208	-0.003488948	0.794825	0.2562632	0
209	0.250066315	0	0.4454162	0
210	0.202904033	0	0.4388995	0
211	0.2386216	0	0.4510909	0
212	0.239383697	0	0.4550679	0
213	0.240029351	0	0.4552541	0
214	0.241643449	0	0.4642182	0
215	0.25986174	0	0.4769854	0
216	0.270992274	0	0.4885726	0
217	0.23853414	0	0.3906878	0
218	0.023172453	0.0840966	0.2814535	0
219	-0.083307483	0	0.0388593	0.0037617
220	-0.146471768	0	-0.1715887	0
221	-0.152378714	0	-0.1707903	0
222	-0.151486711	0	-0.1714858	0
223	-0.156829798	0	-0.1713719	0
224	-0.174295724	0	-0.1728888	0
225	-0.193555708	0	-0.1909394	0
226	-0.167609662	0	-0.1897628	0
227	-0.121451633	0	-0.1956216	0
228	-0.019575284	0.1445134	-0.1961585	0
229	0.028264362	0.0351079	-0.1974545	0
230	0.094696006	0	0.0486594	0.0002845
231	0.112982117	0	0.0576142	0.0000172
232	0.136938766	0	0.181592	0
233	0.162252136	0	0.1903576	0
234	0.17825422	0	0.1837958	0
235	0.184498773	0	0.1307748	0
236	-0.028169377	0.0357264	-0.1324815	0
237	-0.054066321	0.0000551	0.0447604	0.0008442
238	-0.004094504	0.7602244	0.0457503	0.0006454
239	-0.009097469	0.4977109	0.0461357	0.0005805
240	-0.012675153	0.3447695	0.0456171	0.0006693
241	-0.023502953	0.0797669	0.0439375	0.0010511
242	-0.037176294	0.005573	0.0393094	0.003378
243	-0.049831469	0.000202	0.0367015	0.0062102
244	-0.064167584	0.0000017	0.034442	0.0102315
245	0.027492956	0.0404053	0.0401923	0.0027269
246	0.134686661	0	0.0688756	0.0000003
247	-0.028540695	0.0333603	-0.0317898	0.0177854
248	-0.045508697	0.0006894	-0.0282929	0.0349236
249	-0.05817888	0.0000142	-0.1676162	0
250	-0.11775901	0	-0.1702434	0
251	-0.117647134	0	-0.1702463	0
252	-0.116786182	0	-0.1702435	0
253	-0.123169254	0	-0.164059	0
254	-0.140038956	0	-0.1646171	0
255	-0.14170133	0	-0.1638917	0
256	-0.161120041	0	-0.1665498	0
257	-0.174721636	0	-0.168602	0
258	-0.189795929	0	-0.1753393	0
259	-0.188174249	0	-0.1769818	0
260	-0.187527666	0	-0.1768656	0
261	-0.185337469	0	-0.1766397	0
262	-0.112524374	0	0.2533229	0
263	-0.057409811	0.0000185	0.2501818	0
264	-0.037481033	0.0051958	0.2498552	0
265	0.051314925	0.0001296	0.2527109	0
266	0.067454333	0.0000005	0.2525807	0
267	0.068936074	0.0000003	0.2539132	0
268	0.097271634	0	0.2694043	0
269	0.097255737	0	0.2692689	0
270	0.094116629	0	0.2691299	0
271	0.014724166	0.2724104	0.0898844	0
272	0.027885937	0.0376276	0.0715864	0.0000001
273	0.094153637	0	0.0759556	0
274	0.047939693	0.0003499	0.0767201	0
275	-0.057871334	0.0000158	-0.042065	0.0017086
276	0.041397192	0.0020227	-0.0319004	0.0173921
277	0.008373406	0.5325457	-0.0889216	0
278	-0.009177317	0.493945	-0.0969122	0
279	-0.007299656	0.5863804	-0.0968278	0
280	-0.025803017	0.0544105	-0.0995111	0
281	-0.0812022	0	-0.1210811	0
282	-0.135579529	0	-0.1225962	0
283	-0.121217981	0	-0.1234005	0
284	0.012130382	0.3659031	0.0671543	0.0000005
285	-0.060220928	0.000007	0.0653205	0.0000011
286	-0.091983546	0	0.0528618	0.0000805
287	-0.121208102	0	-0.1614909	0
288	-0.121062324	0	-0.1604591	0
289	-0.120011543	0	-0.1597251	0
290	-0.125400145	0	-0.1604571	0
291	-0.138254514	0	-0.1648327	0
292	-0.156284041	0	-0.1696056	0
293	-0.163380379	0	-0.1713598	0
294	-0.17264755	0	-0.1744644	0
295	-0.177787493	0	-0.1746488	0
296	-0.180332232	0	-0.1740837	0
297	-0.185464631	0	-0.1738241	0
298	-0.190394885	0	-0.1731483	0
299	-0.187494958	0	-0.1726962	0
300	-0.173352895	0	-0.1667628	0
301	-0.171504113	0	-0.1683086	0
302	-0.167902303	0	-0.1666301	0
303	-0.179273896	0	-0.1077998	0
304	-0.148818389	0	-0.1029973	0
305	-0.083540494	0	-0.0193099	0.1500356
306	-0.071379942	0.0000001	-0.0177719	0.1852593
307	-0.071101246	0.0000001	-0.0181207	0.1767788
308	-0.073248901	0	-0.0192661	0.1509638
309	0.02303635	0.085934	-0.0163503	0.2229369
310	0.088700232	0	0.020417	0.1280235
311	0.093584505	0	0.0219184	0.1022822
312	0.115093778	0	0.1183473	0
313	-0.035363418	0.008373	0.1263169	0
314	-0.186850362	0	-0.1864975	0
315	-0.180412572	0	-0.1851479	0
316	-0.181837636	0	-0.1851374	0
317	-0.181669168	0	-0.18511	0
318	-0.182113193	0	-0.1851096	0
319	-0.182209981	0	-0.1849915	0
320	-0.187416912	0	-0.1860552	0
321	-0.185792427	0	-0.1857719	0
322	-0.147857148	0	-0.1851347	0
323	0.078019245	0	0.0848188	0
324	0.022724864	0.0902612	0.0326932	0.0147912
325	0.066845577	0.0000006	0.0766405	0
326	0.125035607	0	0.1071888	0
327	0.115918168	0	0.1067772	0
328	0.135748148	0	0.1107994	0
329	0.092733997	0	-0.1546611	0
330	0.047280606	0.0004218	-0.1532026	0
331	0.041956738	0.0017562	-0.1530474	0
332	0.012678623	0.3446374	-0.1529302	0
333	0.013544208	0.3127028	-0.1529333	0
334	0.00723479	0.5897117	-0.1528381	0
335	-0.011983776	0.3717257	-0.152889	0
336	-0.033285503	0.0130783	-0.1528265	0
337	-0.069630076	0.0000002	-0.1557643	0
338	-0.058922956	0.000011	-0.1562194	0
339	-0.031494904	0.0188714	-0.1649943	0
340	-0.02988463	0.0258835	-0.1665143	0
341	0.00854516	0.5241723	-0.1800019	0
342	-0.155828868	0	-0.1870987	0
343	-0.157850385	0	-0.1865429	0
344	-0.154130817	0	-0.1864778	0
345	-0.151320169	0	-0.1862622	0
346	-0.151538762	0	-0.1850886	0
347	-0.165343288	0	-0.1884335	0
348	-0.163960725	0	-0.1877045	0
349	-0.140175273	0	-0.1843573	0
350	-0.127852698	0	-0.1821008	0
351	-0.111345484	0	-0.1562946	0
352	-0.109118987	0	-0.1554767	0
353	-0.108861502	0	-0.1543512	0
354	-0.10985005	0	-0.1551252	0
355	-0.104454122	0	-0.1552644	0
356	-0.07885857	0	-0.1543722	0
357	-0.068734298	0.0000003	-0.1548483	0
358	-0.133433535	0	-0.1630758	0
359	-0.135421413	0	-0.1622393	0
360	-0.105715885	0	-0.1598632	0
361	-0.100033737	0	-0.1672908	0
362	-0.101860408	0	-0.1674446	0
363	-0.097964918	0	-0.1688103	0
364	-0.095208724	0	-0.168828	0
365	-0.117024958	0	-0.1774212	0
366	-0.152829608	0	-0.1792226	0
367	-0.123826827	0	-0.1761699	0
368	-0.134546957	0	-0.17946	0
369	-0.134791128	0	-0.1791619	0
370	-0.148185822	0	-0.1791279	0
371	-0.136470474	0	-0.1762343	0
372	-0.094968	0	0.0172063	0.1996419
373	-0.046173016	0.0005745	0.0145806	0.2771143
374	-0.095555098	0	-0.1012988	0
375	-0.0785694	0	-0.0746436	0
376	-0.092148939	0	-0.0483775	0.0003086
377	-0.087166295	0	0.001411	0.9162426
378	-0.103684619	0	0.0136149	0.3101836
379	-0.197159859	0	-0.0326999	0.014771
380	-0.212945082	0	-0.0434395	0.0011982
381	-0.233422249	0	-0.0500407	0.0001899
382	-0.269717491	0	-0.0909835	0
383	-0.283295816	0	-0.0743711	0
384	-0.294012329	0	-0.0852749	0
385	-0.312794012	0	-0.2336913	0
386	-0.334344001	0	-0.2760112	0
387	-0.342189339	0	-0.3883046	0
388	-0.146486396	0	-0.1670863	0
389	-0.12142916	0	-0.172307	0
390	-0.134072841	0	-0.1719979	0
391	-0.108990478	0	-0.1708708	0
392	-0.041477646	0.0019823	0.0304367	0.0232602
393	0.014210938	0.2894773	0.0321051	0.0166851
394	-0.013632359	0.3095636	0.029149	0.0297734
395	-0.004858971	0.7172275	0.0333325	0.0129502
396	-0.011632895	0.3858928	0.0335881	0.0122727
397	-0.017314894	0.1968194	0.0336871	0.0120189
398	-0.007176636	0.5927058	0.0310286	0.0207074
399	0.019586329	0.1442869	0.0321962	0.0163785
400	0.017340208	0.1961655	0.0331799	0.0133704
401	0.011902496	0.3749784	0.0486705	0.0002836
402	0.001340943	0.920386	0.268157	0
403	0.027743528	0.0386148	0.2692367	0
404	-0.030225847	0.0242336	0.1558274	0
405	-0.066669113	0.0000007	0.1371879	0
406	-0.057167969	0.00002	0.1348419	0
407	-0.054659093	0.0000456	0.1328326	0
408	-0.048955098	0.0002612	0.1330909	0
409	-0.063014405	0.0000026	0.1350314	0
410	-0.072490126	0.0000001	0.1346423	0
411	-0.133670351	0	-0.1697349	0
412	-0.119622466	0	-0.1643137	0
413	-0.129451751	0	-0.1652008	0
414	-0.111028646	0	-0.159258	0
415	-0.125219246	0	-0.1596189	0
416	-0.127304056	0	-0.1482623	0
417	-0.178077618	0	-0.2171318	0
418	-0.245449051	0	-0.2145103	0
419	-0.138209119	0	0.0007282	0.9567161
420	-0.201042613	0	-0.0037398	0.7804383
421	-0.202407264	0	-0.0028401	0.8323529
422	-0.188941031	0	-0.0020985	0.8757109
423	-0.192319544	0	-0.0017512	0.8961505
424	-0.174780683	0	-0.0002067	0.9877061
425	-0.169649072	0	0.0136565	0.3087091
426	-0.132247998	0	0.0115131	0.3908056
427	-0.074956233	0	0.013571	0.3117464
428	-0.2726536	0	-0.2263141	0
429	-0.104616681	0	-0.1359354	0
430	-0.12403633	0	-0.1384874	0
431	-0.126450387	0	-0.1380879	0
432	-0.124677183	0	-0.1378988	0
433	-0.126083254	0	-0.1380741	0
434	-0.231584362	0	-0.0306503	0.0223093
435	-0.262244392	0	-0.0570285	0.000021
436	-0.254647865	0	-0.0532332	0.0000717
437	-0.217831169	0	0.0420443	0.0017175
438	-0.210565296	0	0.0601716	0.0000072
439	-0.222047799	0	0.0509782	0.0001434
440	-0.230392915	0	0.0514248	0.0001253
441	-0.230190431	0	0.0481595	0.0003286
442	-0.230863444	0	0.0447352	0.0008499
443	-0.245731728	0	-0.1751892	0
444	-0.254487307	0	-0.2124414	0
445	-0.218289673	0	-0.1330823	0
446	-0.273674686	0	-0.2583028	0
447	-0.254866198	0	-0.0879087	0
448	-0.177925475	0	0.0002882	0.9828643
449	-0.239229104	0	0.0206601	0.1235437
450	-0.242979119	0	-0.1442365	0
451	-0.242297891	0	-0.1438514	0
452	-0.239632387	0	-0.1409991	0
453	-0.207772619	0	-0.1272607	0
454	-0.20573645	0	-0.1276365	0
455	-0.203627416	0	-0.1258725	0
456	-0.224674096	0	-0.1598676	0
457	-0.342453595	0	-0.3416131	0
458	-0.254571074	0	-0.3476089	0
459	-0.182189015	0	-0.1406685	0
460	-0.269237631	0	-0.3608854	0
461	-0.279734379	0	-0.3923373	0
462	-0.235539833	0	-0.3675109	0
463	-0.258517266	0	-0.3624127	0
464	-0.266601956	0	-0.3742534	0
465	-0.27134721	0	-0.3790164	0
466	-0.238546025	0	-0.3212279	0
467	-0.220496859	0	-0.2790586	0
468	-0.20016811	0	-0.2422613	0
469	-0.196462508	0	-0.2229306	0
470	-0.202284162	0	-0.1671738	0
471	-0.275720301	0	-0.2752723	0
472	-0.020810199	0.1208392	-0.0182222	0.1743652
473	0.048604207	0.0002891	0.0672893	0.0000005
474	-0.284365284	0	-0.2208392	0
475	-0.166624373	0	0.0329112	0.0141392
476	-0.213357646	0	0.0600572	0.0000074
477	-0.212413898	0	0.0616496	0.0000042
478	-0.25559785	0	-0.0247883	0.0646192
479	-0.273038271	0	-0.0356348	0.0078864
480	-0.315311745	0	-0.063144	0.0000025
481	-0.320650624	0	-0.0655991	0.000001
482	-0.321293507	0	-0.0655488	0.000001
483	-0.249623193	0	-0.0309504	0.0210301
484	-0.253812056	0	-0.2543065	0
485	-0.195362264	0	-0.1687793	0
486	-0.196073884	0	-0.1691083	0
487	-0.200302556	0	-0.1676697	0
488	-0.212117626	0	-0.1906243	0
489	-0.201580013	0	-0.1887414	0
490	0.028547878	0.0333158	0.0542501	0.000052
491	0.03361613	0.0122004	0.0785672	0
492	-0.23505061	0	-0.2024188	0
493	-0.182144612	0	-0.1357621	0
494	-0.104922421	0	-0.0895967	0
495	-0.106559317	0	-0.0874037	0
496	-0.106307154	0	-0.0874037	0
497	-0.106210185	0	-0.0874031	0
498	-0.108073891	0	-0.0954186	0
499	-0.109809635	0	-0.0969193	0
500	-0.116969924	0	-0.0998093	0
501	-0.004582547	0.7326798	0.0724955	0.0000001
502	-0.109631951	0	0.1422592	0
503	-0.165037368	0	-0.1568156	0
504	-0.174198628	0	-0.1699727	0
505	0.003699771	0.7827292	0.1015733	0
506	0.062620246	0.000003	0.2275166	0
507	0.095258326	0	0.2257154	0
508	0.099735967	0	0.227583	0
509	0.120634598	0	0.2334496	0
510	0.158253699	0	0.2388357	0
511	0.268397522	0	0.3782501	0
512	0.246427485	0	0.3778372	0
513	0.237919415	0	0.377803	0
514	0.145901616	0	0.3923273	0
515	0.103028828	0	0.1029121	0
516	0.095093451	0	0.1091838	0
517	0.103584552	0	0.1004316	0
518	0.097763075	0	0.1003844	0
519	0.099917843	0	0.1153041	0
520	0.079770665	0	0.1821437	0
521	-0.279618897	0	-0.2079594	0
522	-0.317643009	0	-0.2048378	0
523	-0.300526616	0	-0.2143693	0
524	-0.37295036	0	-0.3207874	0
525	-0.37939563	0	-0.3159397	0
526	-0.378743783	0	-0.3238138	0
527	-0.366222085	0	-0.3071963	0
528	-0.351912726	0	-0.3077754	0
529	-0.366589662	0	-0.3170441	0
530	-0.168554141	0	0.0348941	0.0092782
531	-0.141976382	0	0.0196679	0.1426223
532	-0.12548664	0	-0.1179854	0
533	-0.104364233	0	-0.110247	0
534	-0.096342191	0	-0.1118561	0
535	-0.084523123	0	-0.1013415	0
536	-0.083378826	0	-0.1056736	0
537	-0.004284664	0.7494537	0.0124721	0.3525534
538	-0.008902319	0.5069787	-0.0142916	0.2867471
539	-0.008902319	0.5069787	-0.0142916	0.2867471
540	-0.008902319	0.5069787	-0.0142916	0.2867471
541	-0.008902319	0.5069787	-0.0142916	0.2867471
542	-0.008902319	0.5069787	-0.0142916	0.2867471
543	-0.008902319	0.5069787	-0.0142916	0.2867471
544	-0.008902319	0.5069787	-0.0142916	0.2867471
545	-0.008902319	0.5069787	-0.0142916	0.2867471
546	-0.008902319	0.5069787	-0.0142916	0.2867471
547	-0.008902319	0.5069787	-0.0142916	0.2867471
548	-0.008902319	0.5069787	-0.0142916	0.2867471
549	-0.008902319	0.5069787	-0.0142916	0.2867471
550	-0.008902319	0.5069787	-0.0142916	0.2867471
551	-0.008902319	0.5069787	-0.0142916	0.2867471
552	-0.008902319	0.5069787	-0.0142916	0.2867471
553	-0.008902319	0.5069787	-0.0142916	0.2867471
554	-0.008902319	0.5069787	-0.0142916	0.2867471
555	-0.008902319	0.5069787	-0.0142916	0.2867471
556	-0.008902319	0.5069787	-0.0142916	0.2867471
557	-0.008902319	0.5069787	-0.0142916	0.2867471
558	-0.008902319	0.5069787	-0.0142916	0.2867471
559	-0.008902319	0.5069787	-0.0142916	0.2867471
560	-0.008902319	0.5069787	-0.0142916	0.2867471
561	-0.008902319	0.5069787	-0.0142916	0.2867471
562	-0.008902319	0.5069787	-0.0142916	0.2867471
563	-0.008902319	0.5069787	-0.0142916	0.2867471
564	-0.008902319	0.5069787	-0.0142916	0.2867471
565	-0.008902319	0.5069787	-0.0142916	0.2867471
566	-0.008902319	0.5069787	-0.0142916	0.2867471
567	-0.008902319	0.5069787	-0.0142916	0.2867471
568	-0.008902319	0.5069787	-0.0142916	0.2867471
569	-0.008902319	0.5069787	-0.0142916	0.2867471
570	-0.008902319	0.5069787	-0.0142916	0.2867471
571	-0.008902319	0.5069787	-0.0142916	0.2867471
572	-0.008902319	0.5069787	-0.0142916	0.2867471
573	-0.008902319	0.5069787	-0.0142916	0.2867471
574	-0.008902319	0.5069787	-0.0142916	0.2867471
575	-0.008902319	0.5069787	-0.0142916	0.2867471
576	-0.008902319	0.5069787	-0.0142916	0.2867471
577	-0.008902319	0.5069787	-0.0142916	0.2867471
578	-0.008902319	0.5069787	-0.0142916	0.2867471
579	-0.008902319	0.5069787	-0.0142916	0.2867471
580	-0.008902319	0.5069787	-0.0142916	0.2867471
581	-0.008902319	0.5069787	-0.0142916	0.2867471
582	-0.008902319	0.5069787	-0.0142916	0.2867471
583	-0.008902319	0.5069787	-0.0142916	0.2867471
584	-0.008902319	0.5069787	-0.0142916	0.2867471
585	-0.008902319	0.5069787	-0.0142916	0.2867471
586	-0.008902319	0.5069787	-0.0142916	0.2867471
587	-0.008902319	0.5069787	-0.0142916	0.2867471
588	-0.008902319	0.5069787	-0.0142916	0.2867471
589	-0.008902319	0.5069787	-0.0142916	0.2867471
590	-0.008902319	0.5069787	-0.0142916	0.2867471
591	-0.008902319	0.5069787	-0.0142916	0.2867471
592	-0.008902319	0.5069787	-0.0142916	0.2867471
593	-0.008902319	0.5069787	-0.0142916	0.2867471
594	-0.008902319	0.5069787	-0.0142916	0.2867471
595	-0.008902319	0.5069787	-0.0142916	0.2867471
596	-0.008902319	0.5069787	-0.0142916	0.2867471
597	-0.008902319	0.5069787	-0.0142916	0.2867471
598	-0.008902319	0.5069787	-0.0142916	0.2867471
599	-0.008902319	0.5069787	-0.0142916	0.2867471
600	-0.008902319	0.5069787	-0.0142916	0.2867471
601	-0.008902319	0.5069787	-0.0142916	0.2867471
602	-0.008902319	0.5069787	-0.0142916	0.2867471
603	-0.008902319	0.5069787	-0.0142916	0.2867471
604	-0.008902319	0.5069787	-0.0142916	0.2867471
605	-0.008902319	0.5069787	-0.0142916	0.2867471
606	-0.008902319	0.5069787	-0.0142916	0.2867471
607	-0.008902319	0.5069787	-0.0142916	0.2867471
608	-0.008902319	0.5069787	-0.0142916	0.2867471
609	-0.008902319	0.5069787	-0.0142916	0.2867471
610	-0.008902319	0.5069787	-0.0142916	0.2867471
611	-0.008902319	0.5069787	-0.0142916	0.2867471
612	-0.008902319	0.5069787	-0.0142916	0.2867471
613	-0.008902319	0.5069787	-0.0142916	0.2867471
614	-0.008902319	0.5069787	-0.0142916	0.2867471
615	-0.008902319	0.5069787	-0.0142916	0.2867471
616	-0.008902319	0.5069787	-0.0142916	0.2867471
617	-0.008902319	0.5069787	-0.0142916	0.2867471
618	-0.008902319	0.5069787	-0.0142916	0.2867471
619	-0.008902319	0.5069787	-0.0142916	0.2867471
620	-0.008902319	0.5069787	-0.0142916	0.2867471
621	-0.008902319	0.5069787	-0.0142916	0.2867471
622	-0.008902319	0.5069787	-0.0142916	0.2867471
623	-0.008902319	0.5069787	-0.0142916	0.2867471
624	-0.008902319	0.5069787	-0.0142916	0.2867471
625	-0.008902319	0.5069787	-0.0142916	0.2867471
626	-0.008902319	0.5069787	-0.0142916	0.2867471
627	-0.008902319	0.5069787	-0.0142916	0.2867471
628	-0.008902319	0.5069787	-0.0142916	0.2867471
629	-0.008902319	0.5069787	-0.0142916	0.2867471
630	-0.008902319	0.5069787	-0.0142916	0.2867471
631	-0.008902319	0.5069787	-0.0142916	0.2867471
632	-0.008902319	0.5069787	-0.0142916	0.2867471
633	-0.008902319	0.5069787	-0.0142916	0.2867471
634	-0.008902319	0.5069787	-0.0142916	0.2867471
635	-0.008902319	0.5069787	-0.0142916	0.2867471
636	-0.008902319	0.5069787	-0.0142916	0.2867471
637	-0.008902319	0.5069787	-0.0142916	0.2867471
638	-0.008902319	0.5069787	-0.0142916	0.2867471
639	-0.008902319	0.5069787	-0.0142916	0.2867471
640	-0.008902319	0.5069787	-0.0142916	0.2867471
641	-0.008902319	0.5069787	-0.0142916	0.2867471
642	-0.008902319	0.5069787	-0.0142916	0.2867471
643	-0.008902319	0.5069787	-0.0142916	0.2867471
644	-0.008902319	0.5069787	-0.0142916	0.2867471
645	-0.008902319	0.5069787	-0.0142916	0.2867471
646	-0.008902319	0.5069787	-0.0142916	0.2867471
647	-0.008902319	0.5069787	-0.0142916	0.2867471
648	-0.008902319	0.5069787	-0.0142916	0.2867471
649	-0.008902319	0.5069787	-0.0142916	0.2867471
650	-0.008902319	0.5069787	-0.0142916	0.2867471
651	-0.008902319	0.5069787	-0.0142916	0.2867471
652	-0.008902319	0.5069787	-0.0142916	0.2867471
653	-0.008902319	0.5069787	-0.0142916	0.2867471
654	-0.008902319	0.5069787	-0.0142916	0.2867471
655	-0.008902319	0.5069787	-0.0142916	0.2867471
656	-0.008902319	0.5069787	-0.0142916	0.2867471
657	-0.008902319	0.5069787	-0.0142916	0.2867471
658	-0.008902319	0.5069787	-0.0142916	0.2867471
659	-0.008902319	0.5069787	-0.0142916	0.2867471
660	-0.008902319	0.5069787	-0.0142916	0.2867471
661	-0.008902319	0.5069787	-0.0142916	0.2867471
662	-0.008902319	0.5069787	-0.0142916	0.2867471
663	-0.008902319	0.5069787	-0.0142916	0.2867471
664	-0.008902319	0.5069787	-0.0142916	0.2867471
665	-0.008902319	0.5069787	-0.0142916	0.2867471
666	-0.008902319	0.5069787	-0.0142916	0.2867471
667	-0.008902319	0.5069787	-0.0142916	0.2867471
668	-0.008902319	0.5069787	-0.0142916	0.2867471
669	-0.008902319	0.5069787	-0.0142916	0.2867471
670	-0.008902319	0.5069787	-0.0142916	0.2867471
671	-0.008902319	0.5069787	-0.0142916	0.2867471
672	-0.008902319	0.5069787	-0.0142916	0.2867471
673	-0.008902319	0.5069787	-0.0142916	0.2867471
674	-0.008902319	0.5069787	-0.0142916	0.2867471
675	-0.008902319	0.5069787	-0.0142916	0.2867471
676	-0.008902319	0.5069787	-0.0142916	0.2867471
677	-0.008902319	0.5069787	-0.0142916	0.2867471
678	-0.008902319	0.5069787	-0.0142916	0.2867471
679	-0.008902319	0.5069787	-0.0142916	0.2867471
680	-0.008902319	0.5069787	-0.0142916	0.2867471
681	-0.008902319	0.5069787	-0.0142916	0.2867471
682	-0.008902319	0.5069787	-0.0142916	0.2867471
683	-0.008902319	0.5069787	-0.0142916	0.2867471
684	-0.008902319	0.5069787	-0.0142916	0.2867471
685	-0.008902319	0.5069787	-0.0142916	0.2867471
686	-0.008902319	0.5069787	-0.0142916	0.2867471
687	-0.008902319	0.5069787	-0.0142916	0.2867471
688	-0.008902319	0.5069787	-0.0142916	0.2867471
689	-0.008902319	0.5069787	-0.0142916	0.2867471
690	-0.008902319	0.5069787	-0.0142916	0.2867471
691	-0.008902319	0.5069787	-0.0142916	0.2867471
692	-0.008902319	0.5069787	-0.0142916	0.2867471
693	-0.008902319	0.5069787	-0.0142916	0.2867471
694	-0.008902319	0.5069787	-0.0142916	0.2867471
695	-0.008902319	0.5069787	-0.0142916	0.2867471
696	-0.008902319	0.5069787	-0.0142916	0.2867471
697	-0.008902319	0.5069787	-0.0142916	0.2867471
698	-0.008902319	0.5069787	-0.0142916	0.2867471
699	-0.008902319	0.5069787	-0.0142916	0.2867471
700	-0.008902319	0.5069787	-0.0142916	0.2867471
701	-0.008902319	0.5069787	-0.0142916	0.2867471
702	-0.008902319	0.5069787	-0.0142916	0.2867471
703	-0.008902319	0.5069787	-0.0142916	0.2867471
704	-0.008902319	0.5069787	-0.0142916	0.2867471
705	-0.008902319	0.5069787	-0.0142916	0.2867471
706	-0.008902319	0.5069787	-0.0142916	0.2867471
707	-0.008902319	0.5069787	-0.0142916	0.2867471
708	-0.008902319	0.5069787	-0.0142916	0.2867471
709	-0.008902319	0.5069787	-0.0142916	0.2867471
710	-0.008902319	0.5069787	-0.0142916	0.2867471
711	-0.008902319	0.5069787	-0.0142916	0.2867471
712	-0.008902319	0.5069787	-0.0142916	0.2867471
713	-0.034142866	0.0109094	-0.0624085	0.0000032
714	-0.034142866	0.0109094	-0.0624085	0.0000032
715	-0.033683962	0.0120269	-0.0614469	0.0000046
716	-0.044351887	0.0009416	-0.078549	0
717	-0.047870897	0.0003568	-0.0810233	0
718	-0.233563792	0	-0.2791497	0
719	-0.285537154	0	-0.2623509	0
720	-0.262820981	0	-0.2064923	0
721	-0.263912205	0	-0.1712448	0
722	-0.226098186	0	-0.1187035	0
723	-0.223994741	0	0.0061198	0.6482875
724	-0.184082703	0	0.0328862	0.0142126
725	-0.242622827	0	0.0436344	0.0011385
726	-0.251992042	0	0.0328145	0.0144252
727	-0.214252192	0	-0.0392461	0.0034297
728	-0.182216007	0	-0.0162925	0.2245781
729	-0.177471471	0	-0.0379373	0.004674
730	-0.122302387	0	0.0167577	0.2116191
731	-0.134503965	0	-0.0296903	0.0268661
732	-0.136166828	0	0.0352628	0.0085602
733	-0.16758831	0	0.0131782	0.3259618
734	-0.093363877	0	0.00689	0.6075628
735	-0.100961408	0	-0.0174554	0.1932107
736	-0.267884166	0	-0.0816256	0
737	-0.244210258	0	-0.1300876	0
738	-0.317112232	0	-0.3522224	0
739	-0.34249805	0	-0.3740138	0
740	-0.342297767	0	-0.3736988	0
741	-0.331784757	0	-0.3526792	0
742	-0.299939953	0	-0.293939	0
743	-0.268916114	0	-0.2863579	0
744	-0.251592061	0	-0.2491744	0
745	-0.196348395	0	-0.2224311	0
746	-0.217128975	0	-0.2271847	0
747	-0.149066398	0	-0.1152781	0
748	-0.125515687	0	-0.090066	0
749	-0.13311201	0	-0.1119093	0
750	-0.095032536	0	-0.0110734	0.4091541
751	-0.059862569	0.000008	0.0639184	0.0000019
752	-0.101754062	0	-0.0306422	0.0223447
753	-0.11591595	0	-0.0316898	0.0181471
754	-0.095621733	0	0.043572	0.0011573
755	-0.103856832	0	0.0429897	0.0013472
756	-0.103044978	0	0.0433467	0.0012276
757	-0.128541482	0	0.0408402	0.0023245
758	-0.129943697	0	-0.1428753	0
759	-0.132912886	0	-0.1435539	0
760	-0.137743529	0	-0.1439619	0
761	-0.140584057	0	-0.1579992	0
762	-0.132513655	0	-0.1592362	0
763	-0.121922305	0	-0.1570153	0
764	-0.11262872	0	-0.156346	0
765	-0.103791129	0	-0.1564687	0
766	-0.114713731	0	-0.1563022	0
767	-0.119316222	0	-0.1599578	0
768	-0.118027516	0	-0.1604359	0
769	-0.050787207	0.0001519	-0.1628183	0
770	-0.001406667	0.9164978	-0.0157707	0.2397762
771	-0.008860262	0.5089878	-0.015768	0.2398575
772	-0.02459143	0.0667721	-0.0158331	0.2379219
773	-0.042171334	0.0016629	-0.016333	0.2234272
774	-0.05613561	0.0000282	-0.0163332	0.2234224
775	-0.196471585	0	-0.1735432	0
776	-0.193689079	0	-0.1705129	0
777	-0.193589872	0	-0.1709652	0
778	-0.190207532	0	-0.1708085	0
779	-0.190371231	0	-0.1717486	0
780	-0.18524546	0	-0.1706411	0
781	-0.186276941	0	-0.1709235	0
782	-0.179201678	0	-0.1024775	0
783	-0.173863952	0	-0.1026315	0
784	-0.143340182	0	-0.1009243	0
785	-0.165048037	0	-0.1031192	0
786	-0.129290357	0	-0.1013442	0
787	-0.127019177	0	-0.1011293	0
788	-0.115470118	0	-0.0979869	0
789	-0.163551463	0	-0.3386887	0
790	-0.152911714	0	-0.2073617	0
791	-0.173280284	0	-0.0696605	0.0000002
792	-0.178553756	0	-0.0701803	0.0000002
793	-0.205119096	0	-0.0331805	0.0133687
794	-0.144169059	0	0.098882	0
795	-0.212702742	0	-0.0419249	0.0017705
796	-0.233731499	0	-0.1062058	0
797	-0.236827824	0	-0.1001887	0
798	-0.218943591	0	-0.0586707	0.000012
799	-0.253072139	0	-0.0811742	0
800	-0.236578194	0	-0.0749863	0
801	-0.216374734	0	-0.2185374	0
802	-0.167969665	0	-0.1472166	0
803	-0.160518534	0	-0.1473411	0
804	-0.135756774	0	-0.1440225	0
805	-0.120692159	0	-0.1385138	0
806	-0.122819054	0	-0.1385073	0
807	-0.119739124	0	-0.134476	0
808	-0.12214143	0	-0.1341535	0
809	-0.143155811	0	-0.0765293	0
810	-0.091228317	0	0.0452013	0.0007495
811	-0.047822195	0.0003618	0.0484411	0.000303
812	-0.195848704	0	-0.1888974	0
813	-0.300904215	0	-0.1772558	0
814	-0.246005217	0	-0.1360431	0
815	-0.206600966	0	-0.2501978	0
816	-0.205801301	0	-0.2498514	0
817	-0.200722548	0	-0.248168	0
818	-0.182458537	0	-0.2475994	0
819	-0.197633237	0	-0.2207903	0
820	-0.202779892	0	-0.1909235	0
821	-0.129336115	0	-0.2144671	0
822	-0.020685701	0.1230788	0.0614006	0.0000046
823	-0.050977189	0.0001435	-0.0053581	0.6896183
824	-0.056866949	0.0000222	-0.1099812	0
825	-0.059989192	0.0000076	-0.1056124	0
826	-0.073417231	0	-0.1435291	0
827	-0.121612787	0	-0.1539649	0
828	-0.133288463	0	-0.1553768	0
829	-0.139312463	0	-0.1557121	0
830	-0.1459495	0	-0.1577326	0
831	-0.145607201	0	-0.1567289	0
832	-0.146706699	0	-0.1597025	0
833	-0.15196894	0	-0.1623355	0
834	-0.16226238	0	-0.1634273	0
835	-0.17105033	0	-0.1648211	0
836	-0.092315863	0	-0.1569992	0
837	0.022691	0.090742	0.0385584	0.0040399
838	0.022691481	0.0907352	0.0385584	0.0040399
839	0.022690543	0.0907485	0.0385584	0.0040399
840	0.022688358	0.0907796	0.0385584	0.0040399
841	0.022687872	0.0907865	0.0385584	0.0040399
842	0.0226841	0.0908402	0.0385584	0.0040399
843	0.022684984	0.0908276	0.0385584	0.0040399
844	0.022689152	0.0907683	0.0385584	0.0040399
845	0.022690505	0.090749	0.0385584	0.0040399
846	0.022773682	0.0895716	0.0380643	0.0045374
847	0.021035551	0.1168664	0.0231045	0.0850095
848	0.02007107	0.1346139	0.0231045	0.0850095
849	0.170294592	0	0.2459629	0
850	0.030706008	0.0220666	0.233755	0
851	0.13637297	0	0.2546894	0
852	0.107246869	0	0.2300771	0
853	0.261132915	0	0.3209033	0
854	0.270242394	0	0.3731304	0
855	0.227103084	0	0.4494662	0
856	0.225869813	0	0.411188	0
857	0.175974069	0	0.4334189	0
858	0.113384557	0	0.2644962	0
859	0.144083457	0	0.2698587	0
860	0.083097966	0	0.1889575	0
861	0.080565912	0	0.1583243	0
862	-0.005158611	0.7006073	0.1426111	0
863	-0.050763482	0.000153	0.1687934	0
864	-0.042319837	0.001601	0.1545108	0
865	-0.080736391	0	-0.0635221	0.0000021
866	-0.050401882	0.0001705	0.143325	0
867	0.014606508	0.2762609	0.2908427	0
868	-0.008013066	0.5503303	0.0340254	0.0111863
869	0.078973846	0	0.3064611	0
870	0.145761628	0	0.1733454	0
871	0.223903223	0	0.2304274	0
872	0.295334983	0	0.314561	0
873	0.307888979	0	0.31447	0
874	0.240457396	0	0.2713199	0
875	0.018939557	0.1580116	0.0973768	0
876	-0.097459523	0	0.0718727	0.0000001
877	-0.083959985	0	0.0995287	0
878	-0.088880198	0	0.1011064	0
879	-0.07611637	0	0.0786529	0
880	-0.126970778	0	-0.112563	0
881	-0.14119801	0	-0.115673	0
882	-0.14140129	0	-0.1537052	0
883	-0.106836005	0	-0.2104376	0
884	-0.002842709	0.8321988	0.1035622	0
885	0.079102965	0	0.1201578	0
886	0.112541012	0	0.0765582	0
887	0.140658811	0	0.0712018	0.0000001
888	0.130103261	0	0.0756118	0
889	0.320732063	0	0.3081874	0
890	0.346925532	0	0.3276467	0
891	0.370782512	0	0.3264784	0
892	0.377464995	0	0.3359503	0
893	0.388077255	0	0.3157455	0
894	0.384088748	0	0.3129449	0
895	0.442830907	0	0.3374097	0
896	0.434957112	0	0.3381062	0
897	0.420259275	0	0.2379726	0
898	0.375952289	0	0.2375212	0
899	0.112377545	0	0.2680463	0
900	0.117273327	0	0.3001484	0
901	0.09664255	0	0.356364	0
902	0.05826322	0.0000138	0.3020301	0
903	-0.025112051	0.0612028	0.0680969	0.0000004
904	-0.119360526	0	-0.1267158	0
905	-0.159743492	0	-0.176825	0
906	-0.144144884	0	-0.1249641	0
907	-0.149731099	0	-0.1138868	0
908	0.079162256	0	0.2397597	0
909	0.027337615	0.0415503	0.0575719	0.0000175
910	-0.040154298	0.0027524	0.0114614	0.3929334
911	-0.105027907	0	-0.0166882	0.2135199
912	-0.028435091	0.0340192	-0.1191456	0
913	-0.210812294	0	-0.2869666	0
914	-0.090827477	0	0.0298857	0.0258781
915	-0.063024801	0.0000026	0.1877394	0
916	-0.019504417	0.1459728	0.2037518	0
917	0.025846115	0.0540086	0.2343946	0
918	0.02057593	0.1250803	0.2326692	0
919	0.018202357	0.1748355	0.2319617	0
920	-0.063705576	0.000002	0.013285	0.3220559
921	-0.035073594	0.0089221	0.153821	0
922	0.025425379	0.0580404	0.2413987	0
923	0.059610779	0.0000087	0.0976596	0
924	0.045119623	0.0007662	0.1021692	0
925	0.019496224	0.1461423	0.0993888	0
926	-0.011541503	0.3896362	0.0963848	0
927	-0.014330674	0.2854326	0.0893904	0
928	-0.016350379	0.222935	0.0829152	0
929	0.058540403	0.0000126	0.2850402	0
930	0.051942826	0.000107	0.1139702	0
931	0.258762408	0	0.3707303	0
932	0.037676151	0.0049665	0.0694792	0.0000002
933	0.010415219	0.437559	0.0182655	0.1733448
934	0.019612418	0.1437531	0.0385584	0.0040399
935	0.020674582	0.1232804	0.0385584	0.0040399
936	0.021954692	0.1017151	0.0385584	0.0040399
937	0.022326854	0.0960436	0.0385584	0.0040399
938	0.022560612	0.0926126	0.0385584	0.0040399
939	0.031885084	0.0174462	0.0696469	0.0000002
940	-0.175327612	0	-0.3102841	0
941	-0.084086382	0	-0.0582786	0.0000138
942	-0.085041194	0	-0.0581716	0.0000143
943	-0.048290182	0.0003165	0.1073971	0
944	0.020658475	0.1235729	0.2547272	0
945	0.021881319	0.1028641	0.2562662	0
946	0.025146614	0.0608471	0.2566308	0
947	0.025132643	0.0609907	0.2565637	0
948	0.025922909	0.0532985	0.2565474	0
949	0.12444689	0	0.3079489	0
950	0.142834706	0	0.3505949	0
951	0.150161888	0	0.3506868	0
952	0.215357229	0	0.4230965	0
953	0.209868437	0	0.3100547	0
954	0.303886747	0	0.3181675	0
955	0.309776159	0	0.3180976	0
956	0.31012508	0	0.3180831	0
957	0.31271244	0	0.3134087	0
958	0.40008011	0	0.2166578	0
959	0.378747297	0	0.2214121	0
960	0.358422091	0	0.2177362	0
961	0.331242391	0	0.217538	0
962	0.267518213	0	0.2167143	0
963	0.06697596	0.0000006	0.1497769	0
964	-1.42E-05	0.9991569	0.1676045	0
965	-0.005974431	0.6560961	0.204315	0
966	-0.045671415	0.0006594	0.0419279	0.0017691
967	0.003967195	0.7674616	0.249482	0
968	-0.017445821	0.1934546	0.0669428	0.0000006
969	-0.013187432	0.3256217	0.0695469	0.0000002
970	-0.009208638	0.492472	0.0704019	0.0000001
971	-0.003196582	0.8116805	0.0900904	0
972	0.036399795	0.0066483	0.2374843	0
973	0.074406937	0	0.3431793	0
974	0.092793631	0	0.368169	0
975	0.182820229	0	0.4144619	0
976	-0.085380957	0	-0.1962945	0
977	0.035064532	0.0089398	0.0295396	0.0276495
978	0.066498744	0.0000007	0.1768468	0
979	0.080044528	0	0.1941411	0
980	0.0658337	0.0000009	0.2063812	0
981	0.083153768	0	0.2111257	0
982	0.107337685	0	0.2146417	0
983	0.107497079	0	0.2146419	0
984	-0.112280297	0	-0.1939684	0
985	-0.234620815	0	-0.3561743	0
986	-0.250945393	0	-0.2995012	0
987	-0.280181013	0	-0.2873236	0
988	-0.333231035	0	-0.3208704	0
989	-0.331325839	0	-0.3343976	0
990	-0.282766012	0	-0.3105064	0
991	-0.182128623	0	-0.1296818	0
992	-0.145382967	0	-0.1492026	0
993	0.087599641	0	0.1228735	0
994	0.200942686	0	0.2178073	0
995	0.314528802	0	0.2018122	0
996	0.365920737	0	0.1875742	0
997	0.504796372	0	0.2527385	0
998	0.564067827	0	0.3496524	0
999	0.566221497	0	0.3445621	0
1000	0.551838459	0	0.3734385	0
1001	0.54603795	0	0.3332647	0
1002	0.26704274	0	0.2596312	0
1003	0.24807085	0	0.253251	0
1004	0.115022641	0	0.1720873	0
1005	0.210287959	0	0.1964591	0
1006	0.211236709	0	0.1951158	0
1007	0.207441097	0	0.2541241	0
1008	0.238213638	0	0.2730352	0
1009	0.253573549	0	0.275192	0
1010	0.253099248	0	0.275416	0
1011	0.245013187	0	0.2612734	0
1012	0.192229249	0	0.2462213	0
1013	0.242175935	0	0.2479686	0
1014	0.267328813	0	0.2199963	0
1015	0.224724267	0	0.2084474	0
1016	0.217640262	0	0.2013208	0
1017	0.230888149	0	0.2126971	0
1018	0.215921554	0	0.2133139	0
1019	0.213603099	0	0.2134363	0
1020	0.132541606	0	0.2104347	0
1021	0.172073031	0	0.2255496	0
1022	0.103927746	0	0.1334515	0
1023	-0.023879401	0.0750579	0.0042811	0.7496577
1024	-0.037092241	0.0056813	0.0758641	0
1025	0.012205816	0.3629295	0.2173265	0
1026	-0.077113179	0	0.0236213	0.0782609
1027	-0.077276576	0	0.0245299	0.0674567
1028	-0.077163838	0	0.0246086	0.0665821
1029	-0.002953788	0.8257452	0.2069233	0
1030	-0.005208644	0.6978458	0.2053269	0
1031	-0.006825009	0.6109558	0.2032015	0
1032	-0.007122417	0.5955035	0.2032832	0
1033	0.010330999	0.4412738	0.1509737	0
1034	-0.141943362	0	-0.2785857	0
1035	0.055581602	0.0000338	-0.1374747	0
1036	0.064508775	0.0000015	-0.134873	0
1037	-0.017623329	0.1889604	-0.1374439	0
1038	-0.050775107	0.0001525	-0.142547	0
1039	-0.072290733	0.0000001	-0.1429082	0
1040	-0.064385819	0.0000016	-0.1420652	0
1041	-0.049900472	0.0001979	-0.1421116	0
1042	-0.038241437	0.004353	-0.1379115	0
1043	-0.071147589	0.0000001	-0.1379378	0
1044	-0.075798024	0	-0.1395437	0
1045	-0.075018595	0	-0.1394214	0
1046	-0.071760236	0.0000001	-0.1386783	0
1047	-0.052063498	0.0001031	-0.1363344	0
1048	-0.026240374	0.0504452	-0.1346973	0
1049	-0.094011468	0	-0.140893	0
1050	-0.10241941	0	-0.1437435	0
1051	-0.113439111	0	-0.1460269	0
1052	-0.098560163	0	-0.1436254	0
1053	-0.125068778	0	-0.1485699	0
1054	-0.144552034	0	-0.1666446	0
1055	-0.263795286	0	-0.2665826	0
1056	-0.133957222	0	-0.0800804	0
1057	-0.068815763	0.0000003	0.0521727	0.0000997
1058	0.002539878	0.8498493	0.2716791	0
1059	0.031486653	0.0189026	0.2994746	0
1060	-0.016175464	0.2279252	0.0876898	0
1061	-0.069790886	0.0000002	-0.1692201	0
1062	-0.033887629	0.011519	-0.0355153	0.0080976
1063	-0.068145057	0.0000004	-0.099661	0
1064	-0.032789342	0.0145006	-0.0118348	0.3777009
1065	-0.050343965	0.0001735	-0.0588448	0.0000113
1066	-0.066860738	0.0000006	-0.0708314	0.0000001
1067	-0.06659322	0.0000007	-0.1179921	0
1068	-0.087855221	0	-0.1430852	0
1069	-0.062140218	0.0000036	-0.0732709	0
1070	-0.007225968	0.5901655	-0.0528795	0.0000801
1071	-0.049844607	0.0002012	-0.0346143	0.0098583
1072	0.014413399	0.2826606	0.1893229	0
1073	0.027991002	0.036913	0.1103465	0
1074	-0.018670642	0.1640006	0.0637956	0.0000019
1075	-0.029144911	0.0297966	0.059119	0.0000103
1076	-0.013978949	0.2974232	-0.008495	0.5266116
1077	-0.014065133	0.2944545	-0.0226032	0.0919988
1078	-0.014065133	0.2944545	-0.0226032	0.0919988
1079	-0.014065133	0.2944545	-0.0226032	0.0919988
1080	-0.014065133	0.2944545	-0.0226032	0.0919988
1081	-0.014065133	0.2944545	-0.0226032	0.0919988
1082	-0.014065133	0.2944545	-0.0226032	0.0919988
1083	-0.014065133	0.2944545	-0.0226032	0.0919988
1084	-0.014065133	0.2944545	-0.0226032	0.0919988
1085	-0.014065133	0.2944545	-0.0226032	0.0919988
1086	-0.014065133	0.2944545	-0.0226032	0.0919988
1087	-0.014065133	0.2944545	-0.0226032	0.0919988
1088	-0.014065133	0.2944545	-0.0226032	0.0919988
1089	-0.014065133	0.2944545	-0.0226032	0.0919988
1090	-0.014065133	0.2944545	-0.0226032	0.0919988
1091	-0.014065133	0.2944545	-0.0226032	0.0919988
1092	-0.014065133	0.2944545	-0.0226032	0.0919988
1093	-0.014065133	0.2944545	-0.0226032	0.0919988
1094	-0.014065133	0.2944545	-0.0226032	0.0919988
1095	-0.014065133	0.2944545	-0.0226032	0.0919988
1096	-0.014065133	0.2944545	-0.0226032	0.0919988
1097	-0.014065133	0.2944545	-0.0226032	0.0919988
1098	-0.014065133	0.2944545	-0.0226032	0.0919988
1099	-0.014065133	0.2944545	-0.0226032	0.0919988
1100	-0.014065133	0.2944545	-0.0226032	0.0919988
1101	-0.014065133	0.2944545	-0.0226032	0.0919988
1102	-0.014065133	0.2944545	-0.0226032	0.0919988
1103	-0.014065133	0.2944545	-0.0226032	0.0919988
1104	-0.014065133	0.2944545	-0.0226032	0.0919988
1105	-0.014065133	0.2944545	-0.0226032	0.0919988
1106	-0.014065133	0.2944545	-0.0226032	0.0919988
1107	-0.014065133	0.2944545	-0.0226032	0.0919988
1108	-0.014065133	0.2944545	-0.0226032	0.0919988
1109	-0.014065133	0.2944545	-0.0226032	0.0919988
1110	-0.014065133	0.2944545	-0.0226032	0.0919988
1111	-0.014065133	0.2944545	-0.0226032	0.0919988
1112	-0.014065133	0.2944545	-0.0226032	0.0919988
1113	-0.014065133	0.2944545	-0.0226032	0.0919988
1114	-0.014065133	0.2944545	-0.0226032	0.0919988
1115	-0.014065133	0.2944545	-0.0226032	0.0919988
1116	-0.014065133	0.2944545	-0.0226032	0.0919988
1117	-0.014065133	0.2944545	-0.0226032	0.0919988
1118	-0.014065133	0.2944545	-0.0226032	0.0919988
1119	-0.014065133	0.2944545	-0.0226032	0.0919988
1120	-0.014065133	0.2944545	-0.0226032	0.0919988
1121	-0.014065133	0.2944545	-0.0226032	0.0919988
1122	-0.014065133	0.2944545	-0.0226032	0.0919988
1123	-0.014065133	0.2944545	-0.0226032	0.0919988
1124	-0.014065133	0.2944545	-0.0226032	0.0919988
1125	-0.014065133	0.2944545	-0.0226032	0.0919988
1126	-0.014065133	0.2944545	-0.0226032	0.0919988
1127	-0.014065133	0.2944545	-0.0226032	0.0919988
1128	-0.014065133	0.2944545	-0.0226032	0.0919988
1129	-0.014065133	0.2944545	-0.0226032	0.0919988
1130	-0.014065133	0.2944545	-0.0226032	0.0919988
1131	-0.014065133	0.2944545	-0.0226032	0.0919988
1132	-0.014065133	0.2944545	-0.0226032	0.0919988
1133	-0.014065133	0.2944545	-0.0226032	0.0919988
1134	-0.014065133	0.2944545	-0.0226032	0.0919988
1135	-0.014065133	0.2944545	-0.0226032	0.0919988
1136	-0.014065133	0.2944545	-0.0226032	0.0919988
1137	-0.014065133	0.2944545	-0.0226032	0.0919988
1138	-0.014065133	0.2944545	-0.0226032	0.0919988
1139	-0.014065133	0.2944545	-0.0226032	0.0919988
1140	-0.014065133	0.2944545	-0.0226032	0.0919988
1141	-0.014065133	0.2944545	-0.0226032	0.0919988
1142	-0.014065133	0.2944545	-0.0226032	0.0919988
1143	-0.014065133	0.2944545	-0.0226032	0.0919988
1144	-0.014065133	0.2944545	-0.0226032	0.0919988
1145	-0.014065133	0.2944545	-0.0226032	0.0919988
1146	-0.014065133	0.2944545	-0.0226032	0.0919988
1147	-0.014065133	0.2944545	-0.0226032	0.0919988
1148	-0.014065133	0.2944545	-0.0226032	0.0919988
1149	-0.014065133	0.2944545	-0.0226032	0.0919988
1150	-0.014065133	0.2944545	-0.0226032	0.0919988
1151	-0.014065133	0.2944545	-0.0226032	0.0919988
1152	-0.020922127	0.118853	-0.0631827	0.0000024
1153	-0.047695769	0.0003751	0.0993883	0
1154	-0.324260917	0	-0.1649418	0
1155	-0.387765829	0	-0.1958869	0
1156	-0.407011653	0	-0.2070394	0
1157	-0.385984272	0	-0.1821895	0
1158	-0.427017626	0	-0.2795604	0
1159	-0.426895104	0	-0.2784317	0
1160	-0.413826794	0	-0.2568631	0
1161	-0.391344526	0	-0.2371903	0
1162	-0.40819204	0	-0.2666126	0
1163	-0.376478247	0	-0.237683	0
1164	-0.314115589	0	-0.2386528	0
1165	-0.251394802	0	-0.2073464	0
1166	-0.232802287	0	-0.2147823	0
1167	-0.13360076	0	-0.027153	0.0429466
1168	-0.137646645	0	-0.0445359	0.0008965
1169	-0.082419573	0	-0.0061226	0.6481364
1170	-0.041467873	0.0019871	0.0684276	0.0000003
1171	-0.041781238	0.0018361	0.0596714	0.0000085
1172	-0.009107043	0.4972585	0.1727257	0
1173	0.038562517	0.004036	0.4216662	0
1174	0.058413311	0.0000132	0.3806715	0
1175	0.064739598	0.0000014	0.3416118	0
1176	0.084672662	0	0.3414838	0
1177	0.125246998	0	0.4185468	0
1178	0.143603133	0	0.4380576	0
1179	0.141817708	0	0.4120234	0
1180	0.172330726	0	0.3492761	0
1181	0.135713007	0	0.2535677	0
1182	0.146069752	0	0.3192861	0
1183	0.11518088	0	0.1478314	0
1184	0.027979234	0.0369925	0.140049	0
1185	0.027466423	0.040599	0.1014398	0
1186	0.018847705	0.1600383	0.1313184	0
1187	-0.001621239	0.9038182	0.1207705	0
1188	0.011828597	0.377951	0.0930867	0
1189	-0.00481137	0.7198804	0.1111357	0
1190	-0.014406026	0.2829069	0.1052841	0
1191	0.055485199	0.0000349	0.1531552	0
1192	0.081597524	0	0.1432766	0
1193	0.200937	0	0.1479248	0
1194	0.17356497	0	0.0869219	0
1195	0.085713136	0	0.0426715	0.0014627
1196	0.086894612	0	0.0429226	0.0013708
1197	0.088048995	0	0.0429243	0.0013702
1198	0.089641266	0	0.0435867	0.0011529
1199	0.071461525	0.0000001	0.0766543	0
1200	0.022511602	0.0933237	0.1257965	0
1201	-0.089029012	0	0.101313	0
1202	-0.090513375	0	0.068203	0.0000004
1203	-0.109770386	0	-0.054625	0.0000461
1204	-0.058169424	0.0000143	0.084414	0
1205	-0.052347541	0.0000945	0.0846991	0
1206	-0.052838549	0.0000811	0.0861529	0
1207	-0.053718633	0.0000615	0.0834401	0
1208	-0.060968546	0.0000054	0.094617	0
1209	-0.117339313	0	-0.1223478	0
1210	0.071735828	0.0000001	0.1340816	0
1211	0.210687978	0	0.2174163	0
1212	0.410521949	0	0.2389727	0
1213	0.425763633	0	0.385542	0
1214	0.428391915	0	0.3852424	0
1215	0.30672864	0	0.1346477	0
1216	0.203115141	0	0.1025858	0
1217	0.070288888	0.0000002	0.0138403	0.3022411
1218	0.015330168	0.2531612	0.0799869	0
1219	-0.016885761	0.2081482	0.0759113	0
1220	-0.048076803	0.0003364	0.0746519	0
1221	-0.090390988	0	0.0506201	0.0001597
1222	-0.127589107	0	-0.0798306	0
1223	-0.03530342	0.0084842	0.092132	0
1224	0.05411297	0.0000543	0.080963	0
1225	0.088783466	0	0.0984736	0
1226	0.191630361	0	0.1340128	0
1227	0.265364588	0	0.3091888	0
1228	0.217987303	0	0.2930383	0
1229	0.169084652	0	0.3238678	0
1230	0.128107435	0	0.3401496	0
1231	0.119078007	0	0.3409457	0
1232	0.080993077	0	0.2818641	0
1233	0.024021272	0.0733432	0.3256594	0
1234	0.035870562	0.0074845	0.3329836	0
1235	0.004797672	0.7206445	0.33457	0
1236	-0.043617463	0.0011436	0.1490979	0
1237	-0.035058591	0.0089514	0.1862144	0
1238	-0.085813158	0	-0.1018914	0
1239	-0.105649839	0	-0.1404036	0
1240	-0.128096399	0	-0.1706624	0
1241	-0.167501864	0	-0.2743812	0
1242	-0.160144671	0	-0.2823912	0
1243	-0.183339453	0	-0.2822637	0
1244	-0.183910644	0	-0.2519698	0
1245	-0.177971834	0	-0.2297656	0
1246	-0.243783225	0	-0.3044725	0
1247	-0.224011154	0	-0.273618	0
1248	-0.226430611	0	-0.2639483	0
1249	-0.244171236	0	-0.2305991	0
1250	-0.245655829	0	-0.2385333	0
1251	-0.249626116	0	-0.2195078	0
1252	-0.254018008	0	-0.2198778	0
1253	-0.256751861	0	-0.234682	0
1254	-0.270153269	0	-0.2571518	0
1255	-0.191430182	0	-0.1063816	0
1256	-0.165680592	0	-0.1697954	0
1257	0.057368625	0.0000187	-0.0220107	0.1008447
1258	0.065326277	0.0000011	-0.0056904	0.6714635
1259	0.056516617	0.0000249	0.0170456	0.2038757
1260	-0.06288888	0.0000027	0.076146	0
1261	-0.163940782	0	-0.299503	0
1262	-0.129286217	0	-0.2464495	0
1263	-0.120751118	0	-0.2523453	0
1264	-0.119390295	0	-0.2483241	0
1265	-0.152911449	0	-0.2318134	0
1266	-0.215332343	0	-0.1930285	0
1267	-0.30062646	0	-0.1642059	0
1268	-0.347349189	0	-0.2171692	0
1269	-0.352584051	0	-0.1752071	0
1270	-0.280587642	0	-0.1330416	0
1271	-0.310127611	0	-0.1629768	0
1272	-0.306190535	0	-0.1735814	0
1273	-0.306810489	0	-0.1804116	0
1274	-0.300059853	0	-0.1612115	0
1275	-0.310347944	0	-0.2028919	0
1276	-0.226416554	0	-0.1463482	0
1277	-0.216670347	0	-0.1302134	0
1278	-0.21341465	0	-0.1157143	0
1279	-0.196414897	0	-0.0846847	0
1280	-0.186909369	0	-0.0589061	0.0000111
1281	-0.196001487	0	-0.0640547	0.0000018
1282	-0.149405673	0	0.0642749	0.0000016
1283	-0.138256765	0	0.084924	0
1284	-0.113439371	0	0.1598926	0
1285	-0.153100407	0	-0.0454251	0.0007053
1286	-0.111814588	0	-0.0462653	0.0005601
1287	-0.09216426	0	-0.113696	0
1288	-0.107997672	0	-0.1096007	0
1289	-0.127148868	0	-0.1414189	0
1290	-0.10365111	0	0.030996	0.0208414
1291	-0.139582758	0	-0.036673	0.0062503
1292	-0.133558826	0	-0.125267	0
1293	-0.137129487	0	-0.1533307	0
1294	-0.13486184	0	-0.1555527	0
1295	-0.163030177	0	-0.0241712	0.0715662
1296	-0.162444019	0	-0.0243263	0.0697654
1297	-0.158463699	0	-0.0712366	0.0000001
1298	-0.117768065	0	-0.0172218	0.1992375
1299	-0.009595752	0.474462	-0.0100834	0.4522999
1300	-0.009705824	0.4694079	-0.0135619	0.3120712
1301	-0.009698251	0.4697546	-0.0135619	0.3120712
1302	-0.009444261	0.4814665	-0.0135619	0.3120712
1303	-0.009693404	0.4699766	-0.0135619	0.3120712
1304	-0.010057355	0.4534678	-0.0135619	0.3120712
1305	-0.010104774	0.4513413	-0.0135619	0.3120712
1306	-0.010307936	0.4422943	-0.0135619	0.3120712
1307	0.117006568	0	0.3020801	0
1308	0.21068883	0	0.302377	0
1309	0.210185846	0	0.302377	0
1310	0.210712269	0	0.302377	0
1311	0.211308826	0	0.302377	0
1312	0.211063111	0	0.302377	0
1313	0.211007749	0	0.302377	0
1314	0.21125221	0	0.302377	0
1315	0.21125221	0	0.302377	0
1316	0.144230231	0	0.3024846	0
1317	-0.011770757	0.3802877	-0.0191066	0.1543757
1318	-0.012654699	0.3455486	-0.0191066	0.1543757
1319	-0.013265486	0.3227661	-0.0191066	0.1543757
1320	-0.013752537	0.3053175	-0.0191066	0.1543757
1321	-0.014256748	0.2879253	-0.0191066	0.1543757
1322	-0.014470672	0.2807521	-0.0191066	0.1543757
1323	-0.014598271	0.2765318	-0.0191066	0.1543757
1324	-0.014655659	0.2746479	-0.0191066	0.1543757
1325	-0.014657828	0.2745768	-0.0191066	0.1543757
1326	-0.014657828	0.2745768	-0.0191066	0.1543757
1327	-0.014657828	0.2745768	-0.0191066	0.1543757
1328	-0.014657828	0.2745768	-0.0191066	0.1543757
1329	-0.014657828	0.2745768	-0.0191066	0.1543757
1330	-0.014657828	0.2745768	-0.0191066	0.1543757
1331	-0.014657828	0.2745768	-0.0191066	0.1543757
1332	-0.014657828	0.2745768	-0.0191066	0.1543757
1333	-0.014657828	0.2745768	-0.0191066	0.1543757
1334	-0.014657828	0.2745768	-0.0191066	0.1543757
1335	-0.014657828	0.2745768	-0.0191066	0.1543757
1336	-0.014657828	0.2745768	-0.0191066	0.1543757
1337	-0.014657828	0.2745768	-0.0191066	0.1543757
1338	-0.014657828	0.2745768	-0.0191066	0.1543757
1339	-0.014657828	0.2745768	-0.0191066	0.1543757
1340	-0.014657828	0.2745768	-0.0191066	0.1543757
1341	-0.014657828	0.2745768	-0.0191066	0.1543757
1342	-0.014657828	0.2745768	-0.0191066	0.1543757
1343	-0.014657828	0.2745768	-0.0191066	0.1543757
1344	-0.014657828	0.2745768	-0.0191066	0.1543757
1345	-0.014657828	0.2745768	-0.0191066	0.1543757
1346	-0.014657828	0.2745768	-0.0191066	0.1543757
1347	-0.014657828	0.2745768	-0.0191066	0.1543757
1348	-0.014657828	0.2745768	-0.0191066	0.1543757
1349	-0.014657828	0.2745768	-0.0191066	0.1543757
1350	-0.014657828	0.2745768	-0.0191066	0.1543757
1351	-0.014657828	0.2745768	-0.0191066	0.1543757
1352	-0.014657828	0.2745768	-0.0191066	0.1543757
1353	-0.014657828	0.2745768	-0.0191066	0.1543757
1354	-0.014657828	0.2745768	-0.0191066	0.1543757
1355	-0.014657828	0.2745768	-0.0191066	0.1543757
1356	-0.014657828	0.2745768	-0.0191066	0.1543757
1357	-0.014657828	0.2745768	-0.0191066	0.1543757
1358	-0.014657828	0.2745768	-0.0191066	0.1543757
1359	-0.014657828	0.2745768	-0.0191066	0.1543757
1360	-0.014657828	0.2745768	-0.0191066	0.1543757
1361	-0.014657828	0.2745768	-0.0191066	0.1543757
1362	-0.014657828	0.2745768	-0.0191066	0.1543757
1363	-0.014657828	0.2745768	-0.0191066	0.1543757
1364	-0.014657828	0.2745768	-0.0191066	0.1543757
1365	-0.014657828	0.2745768	-0.0191066	0.1543757
1366	-0.014657828	0.2745768	-0.0191066	0.1543757
1367	-0.014657828	0.2745768	-0.0191066	0.1543757
1368	-0.014657828	0.2745768	-0.0191066	0.1543757
1369	-0.014657828	0.2745768	-0.0191066	0.1543757
1370	-0.014657828	0.2745768	-0.0191066	0.1543757
1371	-0.014657828	0.2745768	-0.0191066	0.1543757
1372	-0.014657828	0.2745768	-0.0191066	0.1543757
1373	-0.014657828	0.2745768	-0.0191066	0.1543757
1374	-0.014657828	0.2745768	-0.0191066	0.1543757
1375	-0.014657828	0.2745768	-0.0191066	0.1543757
1376	-0.014657828	0.2745768	-0.0191066	0.1543757
1377	-0.014657828	0.2745768	-0.0191066	0.1543757
1378	-0.014657828	0.2745768	-0.0191066	0.1543757
1379	-0.014657828	0.2745768	-0.0191066	0.1543757
1380	-0.014657828	0.2745768	-0.0191066	0.1543757
1381	-0.014657828	0.2745768	-0.0191066	0.1543757
1382	-0.014657828	0.2745768	-0.0191066	0.1543757
1383	-0.014657828	0.2745768	-0.0191066	0.1543757
1384	-0.014657828	0.2745768	-0.0191066	0.1543757
1385	-0.014657828	0.2745768	-0.0191066	0.1543757
1386	-0.014657828	0.2745768	-0.0191066	0.1543757
1387	-0.014657828	0.2745768	-0.0191066	0.1543757
1388	-0.014657828	0.2745768	-0.0191066	0.1543757
1389	-0.014657828	0.2745768	-0.0191066	0.1543757
1390	-0.014657828	0.2745768	-0.0191066	0.1543757
1391	-0.014657828	0.2745768	-0.0191066	0.1543757
1392	-0.014657828	0.2745768	-0.0191066	0.1543757
1393	-0.014657828	0.2745768	-0.0191066	0.1543757
1394	-0.014657828	0.2745768	-0.0191066	0.1543757
1395	-0.014657828	0.2745768	-0.0191066	0.1543757
1396	-0.014657828	0.2745768	-0.0191066	0.1543757
1397	-0.014657828	0.2745768	-0.0191066	0.1543757
1398	-0.014657828	0.2745768	-0.0191066	0.1543757
1399	-0.273020815	0	-0.2441081	0
1400	-0.248334243	0	-0.1889023	0
1401	-0.228642186	0	-0.1828464	0
1402	-0.20836597	0	-0.1343719	0
1403	-0.186323519	0	0.0406056	0.0024634
1404	-0.179094129	0	-0.0678828	0.0000004
1405	-0.180221038	0	-0.0906396	0
1406	-0.16364272	0	0.0860726	0
1407	-0.219218979	0	-0.2329561	0
1408	-0.188164695	0	-0.0835046	0
1409	-0.190434128	0	-0.0660299	0.0000008
1410	-0.204682241	0	-0.2311753	0
1411	-0.212115888	0	-0.2458114	0
1412	-0.189816481	0	-0.1835748	0
1413	-0.180827637	0	-0.1711506	0
1414	-0.193589565	0	-0.1971956	0
1415	-0.207480221	0	-0.2207202	0
1416	-0.161003006	0	-0.0980877	0
1417	-0.16216921	0	-0.0737942	0
1418	-0.155101661	0	-0.0672676	0.0000005
1419	-0.084387522	0	0.1180357	0
1420	-0.083713782	0	0.1168917	0
1421	-0.153843463	0	-0.0633756	0.0000023
1422	-0.112558706	0	0.1200991	0
1423	-0.025465067	0.0576497	0.1106864	0
1424	0.022496628	0.0935418	0.3099909	0
1425	0.093932772	0	0.3601198	0
1426	0.091710953	0	0.3599709	0
1427	-0.042776776	0.0014235	0.112451	0
1428	-0.046888905	0.0004709	0.117361	0
1429	-0.071280731	0.0000001	0.1448067	0
1430	-0.10394868	0	0.1347079	0
1431	-0.112150946	0	-0.075079	0
1432	-0.118941169	0	-0.0746685	0
1433	-0.119849601	0	-0.0355293	0.0080725
1434	-0.106282987	0	-0.0430391	0.0013301
1435	-0.074539241	0	-0.1137018	0
1436	-0.084640436	0	-0.1639728	0
1437	-0.081277927	0	-0.1702472	0
1438	-0.066744489	0.0000006	-0.0935325	0
1439	-0.033154302	0.0134419	0.0568991	0.0000219
1440	-0.053455781	0.0000669	0.0169607	0.2061356
1441	-0.050890828	0.0001473	-0.0559817	0.0000297
1442	-0.043052355	0.0013255	-0.0747945	0
1443	0.023418151	0.0808602	0.0469343	0.0004649
1444	0.005781658	0.6665114	0.0475956	0.0003859
1445	0.061125268	0.0000051	0.1125661	0
1446	0.091104648	0	0.1530872	0
1447	0.1045179	0	0.189647	0
1448	0.102822	0	0.2369854	0
1449	0.11410339	0	0.2558032	0
1450	0.103564259	0	0.3020181	0
1451	0.068836493	0.0000003	0.2437155	0
1452	0.028913778	0.0311192	0.1950562	0
1453	-0.021326468	0.1118903	0.1661076	0
1454	0.00911627	0.4968228	0.2007949	0
1455	-0.020113288	0.1337958	0.1380476	0
1456	-0.033485928	0.0125397	0.0278141	0.0381231
1457	-0.039975308	0.0028753	-0.0611213	0.0000051
1458	-0.012894085	0.3365001	0.1271895	0
1459	0.00091615	0.9455584	0.2943903	0
1460	0.006895458	0.6072795	0.3138382	0
1461	0.023300253	0.0824003	0.3117081	0
1462	0.044220294	0.0009752	0.3028918	0
1463	0.02476346	0.0648874	0.2836324	0
1464	0.031029716	0.0207026	0.2688123	0
1465	0.029888645	0.0258635	0.1934414	0
1466	0.059075717	0.0000105	0.2447721	0
1467	0.018621339	0.1651169	0.261373	0
1468	0.025941245	0.0531301	0.2895348	0
1469	0.060061377	0.0000074	0.3184912	0
1470	0.021170122	0.1145434	0.2932786	0
1471	0.095361023	0	0.3101814	0
1472	0.152994902	0	0.3763595	0
1473	0.150774745	0	0.3760586	0
1474	0.188620068	0	0.3696496	0
1475	0.021576811	0.1077433	0.0410786	0.0021906
1476	-0.243198639	0	-0.1791561	0
1477	-0.135604797	0	-0.1648239	0
1478	0.062745672	0.0000028	0.2733691	0
1479	0.053680966	0.0000623	0.2683659	0
1480	0.000763858	0.9545975	0.2807039	0
1481	0.000870239	0.9482827	0.276492	0
1482	0.021780641	0.1044574	0.2655574	0
1483	0.016400345	0.221524	0.3028821	0
1484	0.016252222	0.2257257	0.3028792	0
1485	0.061602986	0.0000043	0.3556241	0
1486	0.072411077	0.0000001	0.4716922	0
1487	0.025258852	0.0597038	0.2120092	0
1488	0.055631004	0.0000333	0.45575	0
1489	0.084843307	0	0.4286461	0
1490	0.080967462	0	0.408875	0
1491	0.043883862	0.0010661	0.4034322	0
1492	0.056462192	0.0000253	0.4068337	0
1493	0.081360481	0	0.4941755	0
1494	0.017829368	0.1838408	0.4036739	0
1495	-0.002568608	0.8481714	0.2445883	0
1496	-0.033703771	0.0119766	0.21998	0
1497	-0.061403252	0.0000046	-0.0070474	0.5993866
1498	-0.078714602	0	0.0126453	0.3459077
1499	-0.084938508	0	0.0289931	0.0306594
1500	-0.072104344	0.0000001	0.0608433	0.0000056
1501	-0.080866432	0	0.0054412	0.6850612
1502	-0.105118101	0	0.0357988	0.0076049
1503	-0.068509659	0.0000003	0.0880815	0
1504	-0.056813683	0.0000225	0.0894758	0
1505	-0.05675187	0.000023	0.098601	0
1506	-0.058703433	0.0000119	0.1363816	0
1507	-0.025863323	0.0538488	0.2249388	0
1508	-0.003787491	0.7777116	0.2050283	0
1509	-0.096963224	0	-0.0694618	0.0000002
1510	-0.172413497	0	-0.1652594	0
1511	-0.131266093	0	0.0156791	0.2425186
1512	-0.108357501	0	0.0104526	0.4359177
1513	-0.046000117	0.0006026	0.0531104	0.0000745
1514	-0.047980388	0.0003458	-0.0088277	0.5105483
1515	-0.129361661	0	-0.1185255	0
1516	-0.155634691	0	-0.2049013	0
1517	-0.167890021	0	-0.2179675	0
1518	-0.164121102	0	-0.2270624	0
1519	-0.063927821	0.0000018	0.0556776	0.0000328
1520	-0.0777129	0	0.0489108	0.0002645
1521	-0.080015478	0	0.0780306	0
1522	-0.09959626	0	0.103472	0
1523	-0.163705733	0	-0.2604319	0
1524	0.021550879	0.1081671	0.0993701	0
1525	0.082782285	0	0.2853186	0
1526	0.188335719	0	0.2910615	0
1527	0.174185052	0	0.2999021	0
1528	0.127614064	0	0.2775936	0
1529	0.130833377	0	0.413464	0
1530	0.104841256	0	0.2923325	0
1531	0.101729698	0	0.2653569	0
1532	0.163552665	0	0.5112236	0
1533	0.148447753	0	0.4995745	0
1534	0.146417457	0	0.2965694	0
1535	-0.002064658	0.8776965	0.2374875	0
1536	0.002957461	0.825532	0.222883	0
1537	-0.001384717	0.9177961	0.2004228	0
1538	-0.030509569	0.0229319	0.0031683	0.813318
1539	0.08480042	0	0.0981251	0
1540	-0.149554586	0	-0.0824907	0
1541	-0.135974794	0	-0.0736211	0
1542	-0.110927211	0	-0.074444	0
1543	-0.062639129	0.000003	-0.0744698	0
1544	-0.042574646	0.0014997	-0.0742265	0
1545	-0.058737157	0.0000118	0.0173631	0.1955764
1546	-0.077785285	0	0.0325167	0.0153386
1547	-0.107878302	0	0.0177511	0.1857724
1548	-0.143407494	0	0.0179493	0.1809095
1549	-0.115252969	0	0.0508321	0.0001499
1550	-0.138470557	0	0.0400531	0.0028213
1551	-0.159343585	0	0.0215934	0.1074732
1552	-0.181854729	0	0.0118268	0.3780227
1553	-0.165663307	0	0.011002	0.4121828
1554	-0.183441213	0	-0.0888365	0
1555	-0.202622185	0	-0.1245963	0
1556	-0.196181825	0	-0.1198988	0
1557	-0.169469247	0	-0.0870883	0
1558	-0.164469658	0	-0.0605694	0.0000062
1559	-0.14345916	0	-0.0736092	0
1560	-0.139011272	0	-0.1372002	0
1561	-0.148964316	0	-0.0998911	0
1562	-0.23524437	0	-0.1568384	0
1563	-0.20585082	0	-0.1259114	0
1564	-0.200684255	0	-0.1466385	0
1565	-0.211840933	0	-0.1462121	0
1566	-0.23085847	0	-0.1506942	0
1567	-0.233028172	0	-0.2112171	0
1568	-0.207797521	0	-0.174399	0
1569	-0.18688947	0	-0.0972926	0
1570	-0.166794405	0	-0.0930466	0
1571	-0.098984017	0	-0.1177029	0
1572	-0.12891384	0	-0.1567467	0
1573	-0.112443021	0	-0.1484927	0
1574	-0.104316185	0	-0.184262	0
1575	-0.041955991	0.0017566	-0.0797389	0
1576	-0.006091568	0.6497996	0.1085154	0
1577	-0.086249962	0	-0.0997613	0
1578	-0.15317803	0	-0.1763157	0
1579	-0.152101463	0	-0.1576841	0
1580	-0.138497845	0	-0.1465533	0
1581	-0.119381066	0	-0.0933931	0
1582	-0.111603235	0	-0.1496486	0
1583	-0.068157044	0.0000004	-0.1394315	0
1584	-0.155238588	0	-0.2281903	0
1585	-0.306893542	0	-0.2587656	0
1586	-0.217152107	0	-0.2161384	0
1587	0.115303916	0	-0.0740155	0
1588	0.130901478	0	-0.0667811	0.0000006
1589	0.132269676	0	0.13966	0
1590	0.134459935	0	0.1396655	0
1591	0.134861988	0	0.1396455	0
1592	0.134728644	0	0.1396847	0
1593	0.135453498	0	0.1396954	0
1594	0.135939394	0	0.1415237	0
1595	0.135511397	0	0.1415198	0
1596	0.142057412	0	0.1596399	0
1597	0.129197087	0	0.0759205	0
1598	0.128968062	0	0.0757986	0
1599	0.13378535	0	0.0756678	0
1600	0.129458405	0	0.075614	0
1601	0.122669657	0	0.0625806	0.000003
1602	0.085218909	0	0.061817	0.000004
1603	0.084804359	0	0.0617535	0.0000041
1604	-0.14282271	0	-0.1978254	0
1605	-0.223453941	0	-0.1717798	0
1606	-0.223496474	0	-0.1250396	0
1607	-0.222857466	0	-0.1222647	0
1608	-0.167239662	0	-0.108841	0
1609	-0.167818086	0	-0.0597544	0.0000083
1610	-0.111408739	0	-0.0358912	0.0074502
1611	-0.107437567	0	-0.0295726	0.0274761
1612	-0.107839973	0	-0.0297389	0.0266174
1613	-0.050247604	0.0001785	0.090756	0
1614	-0.005050446	0.7065909	0.1244311	0
1615	0.077663763	0	0.3456141	0
1616	0.020823951	0.1205938	0.294642	0
1617	-0.079742647	0	0.1441539	0
1618	-0.083188227	0	0.1615207	0
1619	-0.111448281	0	-0.0469271	0.0004659
1620	-0.09754871	0	-0.0538274	0.0000595
1621	-0.099824216	0	-0.0569991	0.0000212
1622	-0.108714975	0	-0.0579617	0.0000153
1623	-0.133300523	0	-0.0652004	0.0000011
1624	-0.150599146	0	-0.0839582	0
1625	-0.156512433	0	-0.1097311	0
1626	-0.125605983	0	-0.0842484	0
1627	-0.108612949	0	0.009921	0.4596122
1628	-0.112045181	0	0.0321488	0.0165374
1629	-0.125317194	0	0.0369472	0.0058727
1630	-0.126603896	0	0.0479135	0.0003525
1631	-0.114536824	0	0.0550214	0.0000406
1632	-0.029676781	0.0269354	0.0360324	0.0072193
1633	-0.023067366	0.0855124	-0.0620853	0.0000036
1634	0.165437667	0	0.1357223	0
1635	0.135587633	0	0.0944801	0
1636	0.067454304	0.0000005	0.0895968	0
1637	0.024211179	0.0710981	-0.0197666	0.1406286
1638	0.106108974	0	0.1801208	0
1639	0.111865256	0	0.2584248	0
1640	-0.02858806	0.0330683	0.0391839	0.0034812
1641	-0.002626605	0.8447863	0.067465	0.0000005
1642	-0.085136279	0	0.0160052	0.2328575
1643	-0.077493786	0	0.0397799	0.0030153
1644	-0.063632236	0.0000021	0.0758705	0
1645	-0.090338942	0	0.0413782	0.0020324
1646	-0.079683839	0	0.0378757	0.0047416
1647	-0.140120277	0	-0.0709204	0.0000001
1648	-0.161293458	0	-0.118982	0
1649	-0.123457253	0	-0.1244383	0
1650	-0.123071377	0	-0.131707	0
1651	-0.065672484	0.000001	0.004091	0.760426
1652	-0.042836287	0.0014018	0.0740695	0
1653	-0.052940824	0.0000786	-0.0502248	0.0001798
1654	-0.02282446	0.0888589	-0.0168176	0.2099906
1655	-0.030186453	0.0244193	-0.047127	0.0004405
1656	-0.001009281	0.9400341	0.1008312	0
1657	0.041069169	0.0021958	0.1763851	0
1658	0.065706276	0.0000009	0.0720619	0.0000001
1659	0.001895199	0.8876652	-0.0817706	0
1660	-0.000574518	0.9658435	-0.127911	0
1661	-0.006877496	0.6082159	-0.1590989	0
1662	-0.012939732	0.3347922	-0.1430021	0
1663	-0.039025651	0.0036155	-0.1145728	0
1664	-0.055530147	0.0000344	-0.1157768	0
1665	-0.080360005	0	-0.1198386	0
1666	-0.099208588	0	-0.1150972	0
1667	-0.133720152	0	-0.1194012	0
1668	-0.094118065	0	-0.1243	0
1669	-0.106956062	0	-0.1394793	0
1670	-0.150054158	0	-0.1627185	0
1671	-0.145481528	0	-0.0791811	0
1672	-0.124482842	0	-0.1499171	0
1673	-0.107133442	0	-0.1191335	0
1674	-0.056037932	0.0000291	-0.0780789	0
1675	-0.097653566	0	-0.1706458	0
1676	-0.092165083	0	-0.1467404	0
1677	-0.109750599	0	-0.139912	0
1678	-0.130023493	0	-0.151835	0
1679	-0.024878857	0.0636479	0.035667	0.0078305
1680	0.018041968	0.1786667	0.0805694	0
1681	0.020708913	0.1226588	0.0734107	0
1682	0.012463393	0.3528902	-0.1517659	0
1683	0.022620033	0.0917563	-0.1231888	0
1684	-0.022897678	0.0878393	-0.1302432	0
1685	0.060599439	0.0000062	-0.0797252	0
1686	0.063401843	0.0000022	0.0956421	0
1687	0.07224148	0.0000001	0.0930164	0
1688	0.07541465	0	0.089538	0
1689	0.07527103	0	0.0877474	0
1690	0.078744803	0	0.0859519	0
1691	0.206307734	0	0.3776505	0
1692	0.228191912	0	0.3469191	0
1693	0.316727593	0	0.4009421	0
1694	0.332520189	0	0.3785157	0
1695	0.345136497	0	0.2023518	0
1696	0.337717975	0	0.2009314	0
1697	0.340882305	0	0.1995817	0
1698	0.34991048	0	0.2004864	0
1699	0.36850825	0	0.2018709	0
1700	0.346991357	0	0.1999285	0
1701	0.371739193	0	0.1905331	0
1702	0.375927218	0	0.2172832	0
1703	0.278695139	0	0.2725682	0
1704	-0.039543481	0.0031928	0.0177827	0.1849924
1705	-0.107363397	0	0.0239251	0.0745018
1706	-0.160233023	0	-0.0368267	0.006036
1707	-0.188757499	0	-0.0391503	0.0035093
1708	-0.251010401	0	-0.0676672	0.0000004
1709	-0.090832788	0	-0.0216783	0.1060979
1710	0.001405017	0.9165953	0.0367883	0.006089
1711	0.08527966	0	0.2246228	0
1712	0.12710126	0	0.2383597	0
1713	0.202352265	0	0.4164617	0
1714	0.183259778	0	0.3824726	0
1715	0.122499497	0	0.2289276	0
1716	0.124255549	0	0.2303975	0
1717	0.1284153	0	0.2362371	0
1718	0.014681242	0.2738109	0.0117165	0.3824858
1719	-0.096845039	0	-0.2033476	0
1720	-0.12742132	0	-0.2077569	0
1721	-0.142182853	0	-0.173282	0
1722	-0.127729487	0	-0.1308929	0
1723	-0.293183259	0	-0.1152475	0
1724	-0.143516984	0	-0.0977469	0
1725	0.081072259	0	0.1782932	0
1726	0.306982298	0	0.2273536	0
1727	0.428434685	0	0.4321005	0
1728	0.403259623	0	0.4251264	0
1729	0.404393521	0	0.5071275	0
1730	0.356860993	0	0.4872012	0
1731	0.309484285	0	0.4647918	0
1732	0.468312294	0	0.4102521	0
1733	0.369450762	0	0.4291638	0
1734	0.273442223	0	0.399333	0
1735	0.010340328	0.4408615	0.1611602	0
1736	-0.071255989	0.0000001	-0.0007738	0.954006
1737	-0.14960464	0	-0.0250335	0.0620174
1738	-0.171470687	0	-0.1136735	0
1739	-0.182863543	0	-0.1318605	0
1740	-0.201463709	0	-0.1216217	0
1741	-0.184997011	0	-0.1172765	0
1742	-0.206295693	0	-0.1663545	0
1743	-0.20999081	0	-0.1608149	0
1744	-0.199845069	0	-0.1851955	0
1745	-0.19458467	0	-0.1444464	0
1746	-0.178543454	0	-0.0427672	0.0014271
1747	-0.198547769	0	-0.1644705	0
1748	-0.196427196	0	-0.0920424	0
1749	-0.189249283	0	-0.0546773	0.0000453
1750	-0.053852432	0.000059	0.0112239	0.4028168
1751	0.003255877	0.8082547	0.0545385	0.0000474
1752	0.009942037	0.458663	0.0483579	0.0003104
1753	0.002935298	0.8268187	0.0579123	0.0000156
1754	0.020882367	0.1195556	0.241738	0
1755	-0.001426703	0.9153129	0.1005286	0
1756	-0.025909724	0.0534198	0.0602552	0.0000069
1757	-0.02094402	0.1184675	0.0356143	0.0079223
1758	-0.033410357	0.0127404	0.0329264	0.0140945
1759	-0.190366598	0	-0.0267056	0.0464959
1760	-0.192063016	0	-0.0306985	0.0220991
1761	-0.2010965	0	0.0202556	0.1310654
1762	-0.161132605	0	0.0627158	0.0000029
1763	-0.168718612	0	0.0589254	0.000011
1764	-0.16513041	0	0.0455096	0.0006892
1765	-0.157833742	0	0.044117	0.0010023
1766	-0.156111995	0	0.0272803	0.0419796
1767	-0.109106658	0	0.1602576	0
1768	-0.057596358	0.0000173	0.1328816	0
1769	0.012662053	0.3452684	0.0923689	0
1770	0.129669347	0	0.0590624	0.0000105
1771	0.124522405	0	0.0585555	0.0000125
1772	0.125836885	0	0.1011057	0
1773	0.125209996	0	0.1042261	0
1774	0.127745652	0	0.1045464	0
1775	0.126349445	0	0.1045171	0
1776	0.130508976	0	0.1053274	0
1777	0.126828127	0	0.1048856	0
1778	-0.019492506	0.1462192	-0.208026	0
1779	-0.088152274	0	-0.1935635	0
1780	-0.089396487	0	-0.1616847	0
1781	-0.094998723	0	-0.1666643	0
1782	-0.100859559	0	-0.1586539	0
1783	-0.077040656	0	-0.0773537	0
1784	-0.111672236	0	-0.0314558	0.0190195
1785	-0.083542586	0	-0.010629	0.4282102
1786	-0.093900572	0	-0.0649803	0.0000012
1787	-0.008277584	0.5372465	0.0666912	0.0000006
1788	0.101404122	0	0.2866704	0
1789	0.146983111	0	0.295364	0
1790	0.065248029	0.0000011	0.1925169	0
1791	0.067949264	0.0000004	0.1478852	0
1792	0.05416743	0.0000534	0.1084424	0
1793	0.132519078	0	0.0736204	0
1794	0.058049255	0.0000149	0.0641432	0.0000017
1795	0.058213253	0.0000141	0.0642187	0.0000017
1796	0.05779451	0.0000162	0.0641439	0.0000017
1797	-0.006211252	0.6433919	0.0283134	0.0347919
1798	-0.127882896	0	-0.1877093	0
1799	-0.063958997	0.0000018	-0.0813629	0
1800	-0.08790362	0	-0.0803635	0
1801	-0.096232211	0	-0.0825862	0
1802	-0.1313526	0	-0.1433902	0
1803	-0.147470856	0	-0.147666	0
1804	-0.147964055	0	-0.147666	0
1805	-0.14681527	0	-0.147666	0
1806	-0.146731061	0	-0.147666	0
1807	0.019761775	0.1407262	0.0235606	0.0790307
1808	0.01796449	0.1805396	0.0235606	0.0790307
1809	0.018290799	0.1727493	0.0235606	0.0790307
1810	0.017974878	0.1802877	0.0235606	0.0790307
1811	0.018270579	0.1732246	0.0235606	0.0790307
1812	0.012553224	0.3494306	-0.0194393	0.1473241
1813	0.010985263	0.4128927	-0.0193584	0.1490156
1814	0.026820593	0.0455609	0.0614603	0.0000045
1815	0.052806834	0.0000819	0.3461493	0
1816	0.004896507	0.7151379	0.128459	0
1817	-0.131974841	0	-0.054328	0.0000507
1818	-0.131951399	0	-0.054139	0.0000539
1819	-0.130380134	0	-0.0534289	0.0000674
1820	-0.082256076	0	0.1201059	0
1821	-0.085485595	0	0.0987045	0
1822	-0.044086443	0.0010105	0.0797881	0
1823	-0.047309538	0.0004184	0.0218081	0.1040205
1824	-0.075730819	0	-0.0474587	0.0004011
1825	-0.06422966	0.0000016	0.1119388	0
1826	-0.062199607	0.0000035	-0.034275	0.0106052
1827	-0.075220884	0	0.0226417	0.0914455
1828	-0.095178818	0	-0.0471848	0.0004334
1829	-0.125290747	0	-0.0580085	0.0000151
1830	-0.123071363	0	-0.0290486	0.0303417
1831	-0.162348659	0	-0.0067899	0.6127902
1832	-0.17055242	0	-0.0061241	0.6480548
1833	-0.183765743	0	0.0331739	0.0133871
1834	-0.141569856	0	-0.0304358	0.0232645
1835	-0.069252794	0.0000002	0.1863058	0
1836	-0.088462842	0	0.184	0
1837	-0.017958448	0.1806863	0.1356602	0
1838	-0.032828064	0.0143848	0.0572918	0.0000192
1839	-0.011748852	0.3811749	0.0989266	0
1840	-0.012946922	0.3345237	0.1099017	0
1841	0.061587763	0.0000043	0.3283246	0
1842	0.22245324	0	0.4252707	0
1843	0.282955991	0	0.4194441	0
1844	0.33884616	0	0.3776153	0
1845	0.330758892	0	0.2181045	0
1846	0.31723739	0	0.3149997	0
1847	0.379644276	0	0.4015166	0
1848	0.407017338	0	0.3328002	0
1849	0.343826719	0	0.3081374	0
1850	0.230901254	0	0.2075846	0
1851	0.152245966	0	0.164772	0
1852	0.170677989	0	0.3295172	0
1853	0.124417629	0	0.3178592	0
1854	0.186321577	0	0.4107127	0
1855	0.205600422	0	0.3750597	0
1856	0.190751652	0	0.2410576	0
1857	0.138907117	0	0.2358492	0
1858	0.234438432	0	0.2756851	0
1859	0.342234026	0	0.4329589	0
1860	0.368726037	0	0.4989458	0
1861	0.002494891	0.852478	0.0137039	0.3070295
1862	-0.002059749	0.877985	0.0369745	0.0058362
1863	0.153519574	0	0.3123802	0
1864	0.276273016	0	0.3172864	0
1865	0.278002083	0	0.3155438	0
1866	0.279390324	0	0.3153773	0
1867	0.272762727	0	0.3151141	0
1868	0.258163464	0	0.3142254	0
1869	0.249314796	0	0.314185	0
1870	0.243302263	0	0.3135614	0
1871	0.221801011	0	0.31358	0
1872	0.195109302	0	0.3108539	0
1873	0.104093201	0	0.1332486	0
1874	0.104393414	0	0.1260984	0
1875	0.10268786	0	0.1092844	0
1876	0.113263962	0	0.1093835	0
1877	0.121228734	0	0.10928	0
1878	0.127733763	0	0.1095117	0
1879	0.12657816	0	0.1098606	0
1880	0.128652322	0	0.1097989	0
1881	0.124771666	0	0.1093952	0
1882	0.123468633	0	0.110478	0
1883	0.114379368	0	0.1092101	0
1884	0.122799352	0	0.110177	0
1885	0.123905741	0	0.1101512	0
1886	0.120442849	0	0.1098185	0
1887	0.115191487	0	0.1090873	0
1888	0.11662219	0	0.109403	0
1889	0.126418529	0	0.1102131	0
1890	0.144291291	0	0.111212	0
1891	0.146127259	0	0.1112867	0
1892	0.150999402	0	0.1115324	0
1893	0.147934153	0	0.1151268	0
1894	0.150127639	0	0.102042	0
1895	0.152856357	0	0.0993069	0
1896	0.151932791	0	0.1021363	0
1897	0.148298128	0	0.1135545	0
1898	0.14136419	0	0.1134861	0
1899	0.125253539	0	0.1128553	0
1900	0.129899589	0	0.113083	0
1901	0.127698316	0	0.1126755	0
1902	0.128807585	0	0.1064203	0
1903	0.12413073	0	0.1059021	0
1904	0.124966666	0	0.1064553	0
1905	0.119650818	0	0.1057841	0
1906	0.123096185	0	0.1028341	0
1907	0.125348615	0	0.10313	0
1908	0.248319332	0	0.3826875	0
1909	0.277524164	0	0.2168261	0
1910	0.258945659	0	0.2594026	0
1911	0.24663463	0	0.2581068	0
1912	0.247733348	0	0.2584003	0
1913	0.249058394	0	0.2589832	0
1914	0.249377639	0	0.259284	0
1915	0.245280307	0	0.2586833	0
1916	0.243758021	0	0.2589162	0
1917	0.151877814	0	0.2500874	0
1918	0.129830849	0	0.1336773	0
1919	0.139838556	0	0.3290033	0
1920	0.127203049	0	0.1042821	0
1921	0.125814758	0	0.1038379	0
1922	0.118873857	0	0.1036231	0
1923	0.11016969	0	0.1031676	0
1924	0.108021574	0	0.1031515	0
1925	0.105639201	0	0.1031819	0
1926	0.056627964	0.000024	0.1021391	0
1927	0.028446724	0.033946	0.1021363	0
1928	0.010866309	0.4179708	0.1021592	0
1929	0.041886797	0.0017877	0.1025775	0
1930	0.063493967	0.0000022	0.1027561	0
1931	0.075539124	0	0.101929	0
1932	0.095003658	0	0.1019344	0
1933	0.119225532	0	0.1034693	0
1934	0.126513762	0	0.1042488	0
1935	0.129135956	0	0.1042799	0
1936	0.128818023	0	0.1042765	0
1937	0.129112224	0	0.1042676	0
1938	0.123065044	0	0.1031379	0
1939	0.123061343	0	0.1031428	0
1940	0.124776599	0	0.1035869	0
1941	0.124080247	0	0.1037905	0
1942	0.108418119	0	0.1045817	0
1943	0.072218269	0.0000001	0.103433	0
1944	-0.003966077	0.7675252	-0.0170458	0.2038705
1945	-0.001967592	0.8834043	-0.0170458	0.2038705
1946	-0.000648646	0.9614397	-0.0170458	0.2038705
1947	-0.002453947	0.8548719	-0.0170458	0.2038705
1948	-0.003884823	0.772155	-0.0170458	0.2038705
1949	-0.005168681	0.7000512	-0.0170458	0.2038705
1950	-0.006483664	0.6289065	-0.0170458	0.2038705
1951	-0.005485246	0.6826518	0.0037959	0.7772302
1952	0.041236311	0.002106	0.1058231	0
1953	0.066747777	0.0000006	0.1056647	0
1954	0.067927051	0.0000004	0.1048836	0
1955	-0.060924778	0.0000055	-0.1144497	0
1956	0.0879994	0	0.017389	0.1949108
1957	0.152279625	0	0.0766236	0
1958	0.213692751	0	0.2572152	0
1959	0.325733184	0	0.2957493	0
1960	0.350486714	0	0.3059708	0
1961	0.364205017	0	0.3065095	0
1962	0.371152597	0	0.3089756	0
1963	0.382887189	0	0.3132419	0
1964	0.45612842	0	0.3125186	0
1965	0.512975789	0	0.4513303	0
1966	0.484049995	0	0.4549028	0
1967	0.462941026	0	0.4604622	0
1968	0.344606999	0	0.4533482	0
1969	0.301630316	0	0.3079117	0
1970	0.300814686	0	0.3065018	0
1971	0.299418356	0	0.3064788	0
1972	0.297132126	0	0.3064274	0
1973	0.312773725	0	0.3171068	0
1974	0.37388106	0	0.3129698	0
1975	0.366479127	0	0.4230468	0
1976	0.084945541	0	0.3310996	0
1977	-0.062801943	0.0000028	-0.0052195	0.6972468
1978	0.058211969	0.0000141	0.1053986	0
1979	0.174355052	0	0.11151	0
1980	0.207700255	0	0.115405	0
1981	0.234671633	0	0.1147784	0
1982	0.233133637	0	0.1152861	0
1983	0.20449942	0	0.0975729	0
1984	0.177364466	0	0.1338478	0
1985	0.275622357	0	0.3217992	0
1986	0.33925641	0	0.3735709	0
1987	0.231474052	0	0.3777158	0
1988	0.13466351	0	0.3834659	0
1989	0.075090724	0	0.315258	0
1990	0.066004886	0.0000008	0.3861703	0
1991	0.000256907	0.9847226	0.1967676	0
1992	0.017942739	0.181068	0.3691179	0
1993	0.069386112	0.0000002	0.3817471	0
1994	-0.100161119	0	-0.281903	0
1995	-0.06501222	0.0000012	-0.0022747	0.865369
1996	-0.101140872	0	-0.1842889	0
1997	-0.110165213	0	-0.1434973	0
1998	-0.112365321	0	-0.1697897	0
1999	-0.103503819	0	-0.1021537	0
2000	-0.098812653	0	-0.098521	0
2001	-0.123354807	0	-0.2091655	0
2002	-0.144670895	0	-0.2249596	0
2003	0.036019358	0.0072404	0.2065839	0
2004	0.013313225	0.3210277	0.1903524	0
2005	0.073606218	0	0.1391146	0
2006	0.058398704	0.0000132	0.2896259	0
2007	0.042984861	0.0013489	0.2298179	0
2008	-0.056932479	0.0000217	0.0164085	0.2212936
2009	0.097745798	0	0.3046688	0
2010	0.158827431	0	0.2903293	0
2011	0.245439788	0	0.2943057	0
2012	0.331626394	0	0.3089538	0
2013	0.341015055	0	0.3039031	0
2014	0.375465464	0	0.3074246	0
2015	0.405652497	0	0.2616211	0
2016	0.425094826	0	0.3468727	0
2017	0.448449139	0	0.3390073	0
2018	0.411827598	0	0.3023856	0
2019	0.433744064	0	0.3070223	0
2020	0.378004367	0	0.1977456	0
2021	0.260250183	0	0.1969147	0
2022	0.272816788	0	0.2057629	0
2023	-0.002994917	0.8233586	-0.0057987	0.6655891
2024	-0.002994917	0.8233586	-0.0057987	0.6655891
2025	-0.002994917	0.8233586	-0.0057987	0.6655891
2026	-0.002994917	0.8233586	-0.0057987	0.6655891
2027	-0.022051928	0.1002082	-0.0534621	0.0000667
2028	0.143630657	0	0.4178467	0
2029	0.156753065	0	0.4500651	0
2030	0.147962492	0	0.2898272	0
2031	0.052854414	0.0000807	0.3183993	0
2032	0.104019622	0	0.3383672	0
2033	0.044878021	0.0008179	0.1284142	0
2034	0.08686503	0	0.1618481	0
2035	0.087170342	0	0.1611239	0
2036	0.092278348	0	0.1747094	0
2037	0.042535414	0.0015149	0.0971611	0
2038	0.042900066	0.0013789	0.119202	0
2039	0.056731662	0.0000232	0.1527528	0
2040	0.105369344	0	0.1531944	0
2041	0.078130551	0	0.1395345	0
2042	0.20225846	0	0.3429257	0
2043	0.154048721	0	0.3291323	0
2044	0.139114341	0	0.2840759	0
2045	0.103427618	0	0.1386131	0
2046	0.109110453	0	0.1245516	0
2047	0.094673681	0	0.1275615	0
2048	0.154364379	0	0.1492415	0
2049	0.121773723	0	0.1637445	0
2050	0.116846761	0	0.1546739	0
2051	0.067645028	0.0000004	0.1720487	0
2052	0.11209103	0	0.2324206	0
2053	0.10355535	0	0.2343355	0
2054	0.133805284	0	0.3688497	0
2055	0.150540063	0	0.3935686	0
2056	0.171236598	0	0.4100133	0
2057	0.070032187	0.0000002	0.3635239	0
2058	0.144163417	0	0.4841555	0
2059	0.1641727	0	0.4914832	0
2060	0.193951302	0	0.5008861	0
2061	0.110751176	0	0.4381028	0
2062	0.168501338	0	0.4627927	0
2063	0.210663226	0	0.4485338	0
2064	0.225173138	0	0.4093997	0
2065	0.286386956	0	0.2022568	0
2066	0.37923134	0	0.391465	0
2067	0.348071368	0	0.3799223	0
2068	0.326869035	0	0.1748107	0
2069	0.341473036	0	0.1846685	0
2070	0.356834716	0	0.2017065	0
2071	0.264318568	0	0.2626157	0
2072	0.197877476	0	0.2521757	0
2073	0.217106157	0	0.3048717	0
2074	0.125462513	0	0.2840355	0
2075	0.126880777	0	0.2872744	0
2076	0.127473042	0	0.2865393	0
2077	0.127818257	0	0.286173	0
2078	0.128254209	0	0.2861402	0
2079	0.242106889	0	0.335343	0
2080	0.255550884	0	0.5090777	0
2081	0.264127722	0	0.3502262	0
2082	0.02445794	0.0682654	0.0220886	0.0996448
2083	0.024667503	0.0659332	0.0220886	0.0996448
2084	0.024352722	0.0694617	0.0220886	0.0996448
2085	0.024967024	0.0627141	0.0220886	0.0996448
2086	0.026126818	0.0514508	0.0220886	0.0996448
2087	0.028590465	0.0330535	0.0220886	0.0996448
2088	0.028573482	0.0331579	0.0220886	0.0996448
2089	0.025265052	0.0596412	0.0220886	0.0996448
2090	0.025529758	0.0570175	0.0220886	0.0996448
2091	0.022659939	0.0911848	0.0220466	0.1002906
2092	0.021837231	0.1035594	0.0220695	0.0999379
2093	0.021993295	0.1011147	0.0220733	0.0998792
2094	0.022435991	0.0944293	0.0220848	0.0997034
2095	0.021902027	0.1025388	0.0220848	0.0997034
2096	0.113712592	0	0.4133645	0
2097	0.134541251	0	0.4151097	0
2098	0.076608683	0	0.2353574	0
2099	0.053557533	0.0000648	0.2086882	0
2100	0.050896586	0.000147	0.1940103	0
2101	0.029601438	0.0273257	0.1352628	0
2102	-0.029514257	0.0277834	-0.0455007	0.0006909
2103	-0.003932365	0.7694451	-0.0259612	0.0529472
2104	-0.025119431	0.0611267	-0.0462107	0.0005686
2105	-0.050695431	0.0001562	-0.0574859	0.000018
2106	-0.079445425	0	-0.0721793	0.0000001
2107	-0.06870052	0.0000003	-0.0618136	0.000004
2108	-0.059733119	0.0000083	-0.044419	0.0009249
2109	-0.053541395	0.0000651	-0.0825502	0
2110	-0.052037744	0.0001039	-0.0730905	0
2111	0.01689178	0.2079861	0.1452786	0
2112	0.025555326	0.0567693	0.1589675	0
2113	0.059688254	0.0000085	0.1805041	0
2114	0.077259198	0	0.1794651	0
2115	0.121790641	0	0.1974049	0
2116	0.131583779	0	0.1794022	0
2117	0.142111698	0	0.1235168	0
2118	0.179320703	0	0.2909933	0
2119	0.298718846	0	0.3649547	0
2120	0.203233813	0	0.3963693	0
2121	0.025460448	0.057695	0.0220886	0.0996448
2122	0.025469951	0.0576018	0.0220886	0.0996448
2123	0.024669908	0.0659068	0.0220886	0.0996448
2124	0.025539267	0.0569251	0.0220886	0.0996448
2125	0.025608352	0.0562573	0.0220886	0.0996448
2126	0.023979761	0.0738415	0.0220886	0.0996448
2127	0.022223394	0.0975942	0.0220886	0.0996448
2128	0.190708541	0	0.3919918	0
2129	-0.011531262	0.3900571	0.1172521	0
2130	-0.128333487	0	-0.0420218	0.0017274
2131	-0.077201366	0	0.0146712	0.2741406
2132	-0.050305676	0.0001755	0.0223474	0.0957383
2133	-0.016874288	0.2084574	0.1022047	0
2134	-0.009443032	0.4815235	0.1276455	0
2135	-0.04898108	0.0002592	0.0443553	0.0009408
2136	-0.022516013	0.0932595	0.0648042	0.0000013
2137	-0.006750165	0.6148723	0.0980266	0
2138	0.068848729	0.0000003	0.2111783	0
2139	0.094652744	0	0.2297216	0
2140	0.102567025	0	0.2460085	0
2141	0.111416529	0	0.2421434	0
2142	0.099660867	0	0.1910788	0
2143	0.106479002	0	0.2019005	0
2144	0.211857809	0	0.4269339	0
2145	0.218519207	0	0.4545904	0
2146	0.135541163	0	0.1872645	0
2147	0.160344726	0	0.2842129	0
2148	0.194890369	0	0.5382996	0
2149	0.137181046	0	0.5342671	0
2150	0.097801464	0	0.525678	0
2151	0.014236097	0.2886243	0.0473826	0.0004098
2152	0.073740722	0	0.2534819	0
2153	0.134866771	0	0.3515994	0
2154	0.126365959	0	0.3520659	0
2155	0.119473975	0	0.3425064	0
2156	0.049666734	0.0002121	0.2027477	0
2157	0.027102904	0.0433324	-0.051718	0.0001146
2158	0.031016205	0.0207581	0.1798086	0
2159	0.009523183	0.4778104	0.2023881	0
2160	0.071588986	0.0000001	0.2257358	0
2161	0.058943191	0.000011	0.2641101	0
2162	0.00058093	0.9654626	0.1770116	0
2163	0.02451077	0.0676712	0.2414496	0
2164	0.019897512	0.138018	0.1755403	0
2165	0.047377307	0.0004105	0.3348703	0
2166	0.067005108	0.0000006	0.3442436	0
2167	0.121963709	0	0.379361	0
2168	0.142553772	0	0.3585735	0
2169	0.126777213	0	0.2560196	0
2170	0.118683561	0	0.3317935	0
2171	0.093688299	0	0.2457881	0
2172	0.057740319	0.0000165	0.2171225	0
2173	0.036785532	0.0060928	0.0921765	0
2174	0.096530661	0	0.1562962	0
2175	0.118460349	0	0.3247284	0
2176	0.009907275	0.4602355	-0.1233611	0
2177	0.019433741	0.1474395	-0.0520199	0.0001045
2178	0.021853381	0.1033043	-0.0595668	0.0000088
2179	0.005624402	0.6750558	-0.0945022	0
2180	0.042830982	0.0014037	-0.0371633	0.0055896
2181	0.075128452	0	-0.0208935	0.119358
2182	0.132906589	0	0.2046153	0
2183	-0.009847603	0.462942	0.1982856	0
2184	-0.043672977	0.001127	0.1541757	0
2185	0.020513855	0.1262234	0.1937502	0
2186	0.045303547	0.000729	0.1998856	0
2187	0.04773973	0.0003704	0.2017662	0
2188	0.033169944	0.013398	0.1650191	0
2189	0.023775622	0.0763328	0.104767	0
2190	0.019938772	0.1372028	0.1039478	0
2191	0.003902668	0.7711375	0.0724642	0.0000001
2192	0.032881468	0.0142266	0.0934864	0
2193	0.050024709	0.0001908	0.0278745	0.0377061
2194	0.082946548	0	0.0781758	0
2195	0.033283256	0.0130844	-0.0211477	0.1149273
2196	-0.004272617	0.7501346	-0.0154772	0.2486361
2197	0.030601426	0.0225237	-0.0072941	0.5866662
2198	0.034708924	0.0096586	0.0505907	0.0001612
2199	0.034962823	0.0091404	0.0463026	0.0005543
2200	0.035734858	0.0077136	0.0463026	0.0005543
2201	0.034391145	0.0103441	0.0463026	0.0005543
2202	0.034391145	0.0103441	0.0463026	0.0005543
2203	0.033758247	0.0118394	0.0463026	0.0005543
2204	0.027956178	0.0371486	-0.0181316	0.1765184
2205	0.017573791	0.1902068	-0.0175241	0.1914622
2206	-0.00272032	0.8393226	-0.0153973	0.2510895
2207	-0.382939976	0	-0.3687217	0
2208	-0.240999244	0	-0.2581394	0
2209	-0.188721774	0	-0.2304157	0
2210	-0.248649679	0	-0.2627397	0
2211	-0.238243475	0	-0.2764274	0
2212	-0.153075223	0	-0.2182173	0
2213	-0.182466675	0	-0.2239765	0
2214	-0.11153922	0	-0.1699695	0
2215	-0.189940624	0	-0.1619547	0
2216	-0.117958942	0	-0.0048465	0.7179233
2217	-0.157101416	0	-0.0752841	0
2218	-0.193609733	0	-0.1118532	0
2219	-0.076331184	0	-0.0361716	0.006998
2220	-0.084147937	0	-0.0261513	0.0512327
2221	-0.147449265	0	-0.0911673	0
2222	-0.109635419	0	-0.0788365	0
2223	-0.113234145	0	-0.0079756	0.5521975
2224	0.219477534	0	0.2460438	0
2225	0.341135269	0	0.3915255	0
2226	0.31052851	0	0.3977832	0
2227	0.435897235	0	0.4979085	0
2228	0.32567728	0	0.4815209	0
2229	0.437097139	0	0.5590596	0
2230	0.471569169	0	0.5366838	0
2231	0.506361224	0	0.5364675	0
2232	0.451031135	0	0.5326599	0
2233	0.396134984	0	0.4994086	0
2234	0.438194328	0	0.4967814	0
2235	0.48477422	0	0.5174661	0
2236	0.484899189	0	0.517226	0
2237	0.489440747	0	0.4837881	0
2238	0.455686736	0	0.4402478	0
2239	0.140557119	0	0.1983684	0
2240	0.043285527	0.0012474	0.0733723	0
2241	0.176862019	0	0.2886963	0
2242	0.03792743	0.0046848	0.1561838	0
2243	0.029255652	0.0291802	0.1299501	0
2244	0.022134816	0.0989377	0.05669	0.0000235
2245	-0.040993079	0.0022378	-0.0922521	0
2246	-0.045061453	0.0007784	-0.0767687	0
2247	-0.070058885	0.0000002	-0.1040522	0
2248	-0.064548454	0.0000015	-0.160313	0
2249	-0.127789172	0	-0.178087	0
2250	-0.171631789	0	-0.1893279	0
2251	-0.192262256	0	-0.2122108	0
2252	-0.195450557	0	-0.2057078	0
2253	-0.192563206	0	-0.2057875	0
2254	-0.181510486	0	-0.2048369	0
2255	-0.175711526	0	-0.2152005	0
2256	-0.166905992	0	-0.2229463	0
2257	-0.161946091	0	-0.2264091	0
2258	-0.1449485	0	-0.2154309	0
2259	-0.156473238	0	-0.2121787	0
2260	-0.076362981	0	-0.0867454	0
2261	-0.139379345	0	-0.0893091	0
2262	-0.167795561	0	-0.0010913	0.9351731
2263	-0.165360842	0	0.0402821	0.0026676
2264	-0.196769939	0	-0.1365195	0
2265	-0.196224695	0	-0.1365125	0
2266	-0.199335092	0	-0.1431286	0
2267	-0.197671979	0	-0.1416122	0
2268	-0.17681741	0	-0.1555597	0
2269	-0.098614305	0	-0.0699585	0.0000002
2270	-0.124167054	0	-0.1935247	0
2271	-0.194995244	0	-0.1453935	0
2272	-0.164667082	0	-0.2130833	0
2273	-0.133496743	0	-0.1755971	0
2274	-0.108417662	0	-0.1314593	0
2275	-0.069328928	0.0000002	-0.0616975	0.0000042
2276	-0.031218894	0.01994	0.0265375	0.0478922
2277	0.005592163	0.6768127	0.0420266	0.0017253
2278	-0.002310001	0.8632986	-0.0016957	0.8994223
2279	0.12572772	0	0.1028332	0
2280	0.183440269	0	0.1307259	0
2281	0.159378163	0	0.0407619	0.00237
2282	0.119099384	0	0.0012357	0.9266162
2283	0.123658032	0	-0.020204	0.13205
2284	0.042900049	0.0013789	-0.0032099	0.8109097
2285	-0.018020268	0.1791898	0.0156064	0.2447096
2286	-0.06236638	0.0000033	-0.0122472	0.3613065
2287	-0.107687973	0	-0.1759949	0
2288	-0.125597128	0	-0.1671735	0
2289	-0.125535932	0	-0.1197446	0
2290	-0.111894964	0	-0.0513734	0.0001273
2291	-0.119036135	0	0.0592453	0.0000099
2292	-0.158573339	0	-0.0011007	0.9346128
2293	-0.110470873	0	0.093838	0
2294	-0.068667939	0.0000003	0.1012686	0
2295	-0.059677198	0.0000085	0.1013079	0
2296	-0.03198219	0.0171065	0.1346421	0
2297	-0.110333286	0	0.0995354	0
2298	-0.161501265	0	0.0385938	0.0040063
2299	-0.180210267	0	-0.0825224	0
2300	-0.172360154	0	-0.0291709	0.029651
2301	-0.180851673	0	-0.0300293	0.0251724
2302	-0.192132161	0	-0.0288716	0.0313657
2303	-0.212472395	0	-0.0244934	0.0678658
2304	-0.204345008	0	-0.0226151	0.0918278
2305	-0.187370395	0	-0.1162745	0
2306	-0.170861631	0	-0.1135425	0
2307	-0.112958013	0	0.0498926	0.0001984
2308	-0.078346917	0	0.0865782	0
2309	-0.105908653	0	0.089378	0
2310	-0.099315899	0	0.0875612	0
2311	-0.03974857	0.0030383	0.0905333	0
2312	0.101837339	0	0.185774	0
2313	0.164886514	0	0.1572569	0
2314	0.080362069	0	0.1540788	0
2315	0.114623412	0	0.3487364	0
2316	0.08790316	0	0.3183646	0
2317	0.0772092	0	0.2291112	0
2318	0.046675215	0.0004998	0.2011398	0
2319	0.055574321	0.0000339	0.2200774	0
2320	0.070740501	0.0000001	0.2161891	0
2321	-0.068131435	0.0000004	-0.1159203	0
2322	-0.080177873	0	-0.0959224	0
2323	-0.063297342	0.0000023	-0.0334846	0.0125433
2324	-0.055056892	0.0000401	-0.0758802	0
2325	-0.058313225	0.0000136	-0.0063027	0.6385129
2326	-0.066891186	0.0000006	0.0410726	0.0021939
2327	-0.055307332	0.000037	0.0668204	0.0000006
2328	-0.086720596	0	0.1158778	0
2329	-0.121489272	0	0.083723	0
2330	0.013257165	0.3230698	0.3619755	0
2331	0.058706497	0.0000119	0.3711626	0
2332	0.050733081	0.0001544	0.1549553	0
2333	0.056632847	0.0000239	0.1902021	0
2334	0.102697881	0	0.1713574	0
2335	0.020759681	0.1217441	0.1480427	0
2336	0.047223181	0.0004287	0.2011595	0
2337	0.047145208	0.0004382	0.1993541	0
2338	0.056933903	0.0000217	0.0911566	0
2339	0.056902743	0.0000219	0.1345351	0
2340	0.013946696	0.2985394	0.0299459	0.0255802
2341	0.070905136	0.0000001	-0.0016797	0.9003675
2342	-0.020578565	0.125032	0.0705069	0.0000001
2343	-0.114385419	0	-0.2517941	0
2344	0.143170955	0	0.3377473	0
2345	0.01012588	0.4503966	0.0177592	0.1855726
2346	0.010916068	0.4158421	0.0177592	0.1855726
2347	0.176007882	0	0.3936383	0
2348	0.131775565	0	0.2658832	0
2349	0.102110809	0	0.2308751	0
2350	0.171802916	0	0.3746988	0
2351	0.171347218	0	0.4231046	0
2352	0.101570501	0	0.371615	0
2353	0.062160404	0.0000035	0.2053898	0
2354	0.042998347	0.0013442	0.1712848	0
2355	0.042755224	0.0014315	0.2114724	0
2356	0.012829271	0.3389348	0.2042456	0
2357	0.017414998	0.1942429	0.2660643	0
2358	0.017910368	0.1818566	0.2138373	0
2359	-0.046780974	0.0004853	0.0302548	0.0240979
2360	-0.089766479	0	-0.112209	0
2361	-0.046861606	0.0004745	0.1515859	0
2362	0.026021023	0.0524026	0.3042391	0
2363	0.035093985	0.0088825	0.366986	0
2364	0.048250493	0.0003201	0.4239252	0
2365	0.039110208	0.0035432	0.2926157	0
2366	-0.066795607	0.0000006	0.1213975	0
2367	-0.043107039	0.0013068	0.217215	0
2368	-0.049790026	0.0002045	0.1923062	0
2369	-0.042818681	0.0014082	0.2104304	0
2370	0.007131471	0.5950359	0.2799258	0
2371	0.003950737	0.7683986	0.2891556	0
2372	0.007609798	0.5705741	0.2679172	0
2373	0.037956528	0.0046531	0.2928526	0
2374	0.03013624	0.0246578	0.3081009	0
2375	0.102626576	0	0.437025	0
2376	0.124076956	0	0.4031919	0
2377	0.069824919	0.0000002	0.3084443	0
2378	0.107597337	0	0.2406639	0
2379	0.079468363	0	0.2437515	0
2380	0.076945756	0	0.2371778	0
2381	0.102102534	0	0.2663663	0
2382	0.071629222	0.0000001	0.2309684	0
2383	0.088004567	0	0.2220987	0
2384	0.077981097	0	0.230541	0
2385	0.039691295	0.0030807	0.2204779	0
2386	0.18109284	0	0.5455104	0
2387	0.122964073	0	0.4561364	0
2388	0.051644943	0.0001172	0.332735	0
2389	0.027638485	0.039357	0.1939574	0
2390	-0.006850499	0.6096245	0.2999309	0
2391	-0.13077314	0	-0.0765427	0
2392	-0.139860548	0	-0.156292	0
2393	-0.137980546	0	-0.1639703	0
2394	-0.126301143	0	-0.1849196	0
2395	-0.121146958	0	-0.1889129	0
2396	-0.146228829	0	-0.1730519	0
2397	-0.134711248	0	-0.1560271	0
2398	-0.115056714	0	-0.118917	0
2399	-0.11984302	0	-0.1089051	0
2400	-0.051555225	0.0001204	-0.0949631	0
2401	0.014426165	0.2822344	0.3906284	0
2402	0.054038805	0.0000556	0.3704398	0
2403	0.082059853	0	0.4471348	0
2404	0.119477418	0	0.4732697	0
2405	0.203358331	0	0.4646511	0
2406	0.212860232	0	0.4649195	0
2407	0.159341067	0	0.3584136	0
2408	0.159464692	0	0.3435896	0
2409	0.185560842	0	0.3848319	0
2410	0.141976773	0	0.4177618	0
2411	0.152249426	0	0.4235633	0
2412	0.111842724	0	0.3945739	0
2413	0.063404767	0.0000022	0.3361134	0
2414	0.013551176	0.3124539	0.0746041	0
2415	-0.010148975	0.4493641	0.1346879	0
2416	0.044932229	0.000806	0.354182	0
2417	0.032100739	0.0166997	0.3168479	0
2418	-0.017582631	0.1899839	0.324367	0
2419	-0.029002765	0.0306041	0.3192371	0
2420	-0.060542523	0.0000063	-0.0439455	0.0010489
2421	-0.021331928	0.1117985	0.2415287	0
2422	-0.017372247	0.1953402	0.1494256	0
2423	-0.035595166	0.0079559	0.0519637	0.0001063
2424	-0.035663915	0.0078358	0.0599982	0.0000076
2425	-0.041739875	0.0018554	0.0350228	0.0090216
2426	-0.01865708	0.1643071	0.0291769	0.0296175
2427	0.027413946	0.0409843	0.3030955	0
2428	0.052695816	0.0000848	0.3500154	0
2429	0.090449225	0	0.3388437	0
2430	0.067532811	0.0000005	0.1025578	0
2431	0.079085548	0	0.1942879	0
2432	0.068980421	0.0000003	0.1988776	0
2433	0.049507652	0.0002222	0.220978	0
2434	0.003703151	0.7825357	0.186505	0
2435	0.008164104	0.5428403	0.1823928	0
2436	-0.016250601	0.2257719	0.1831184	0
2437	-0.073948593	0	0.1273886	0
2438	-0.114586196	0	-0.1387499	0
2439	-0.089245281	0	-0.0901018	0
2440	-0.109936509	0	-0.1172509	0
2441	-0.098957908	0	-0.1324644	0
2442	-0.073754911	0	0.0265374	0.047893
2443	-0.016726021	0.2124837	-0.0745359	0
2444	0.027111378	0.0432669	0.1174322	0
2445	-0.010996632	0.4124092	0.0864033	0
2446	0.052115218	0.0001015	0.1188848	0
2447	0.016150598	0.228641	0.033493	0.012521
2448	-0.162864482	0	-0.2482124	0
2449	-0.161257326	0	-0.2489008	0
2450	-0.127227781	0	-0.0137816	0.3042966
2451	-0.131633316	0	-0.0735825	0
2452	-0.10846001	0	0.0500462	0.0001896
2453	-0.147828842	0	-0.1321148	0
2454	-0.082541839	0	-0.077279	0
2455	-0.078903194	0	-0.0721971	0.0000001
2456	-0.087327438	0	-0.0376459	0.0050014
2457	-0.021057083	0.1164923	0.0604735	0.0000064
2458	-0.047801158	0.000364	-0.0106351	0.4279438
2459	-0.055781868	0.0000317	-0.0418204	0.001818
2460	-0.041877846	0.0017917	-0.014178	0.2905966
2461	-0.060938574	0.0000055	-0.0997846	0
2462	-0.04315577	0.0012903	0.002877	0.8302082
2463	-0.113019216	0	-0.0714263	0.0000001
2464	-0.113097996	0	-0.0813147	0
2465	-0.101941956	0	-0.0864337	0
2466	-0.113913497	0	-0.2041364	0
2467	0.063057713	0.0000025	0.1159723	0
2468	-0.065430286	0.000001	-0.0942264	0
2469	0.094741579	0	0.2377554	0
2470	0.243538276	0	0.2752569	0
2471	0.24595214	0	0.2757921	0
2472	0.245540574	0	0.2742731	0
2473	0.245086443	0	0.2742755	0
2474	0.244376342	0	0.2741512	0
2475	0.244849216	0	0.2740103	0
2476	0.193569105	0	0.3038851	0
2477	0.266560973	0	0.3269645	0
2478	0.223342997	0	0.3192916	0
2479	0.009165576	0.4944978	0.2296019	0
2480	0.000449094	0.9732971	0.229524	0
2481	-0.005823401	0.6642505	0.2294928	0
2482	-0.011852697	0.37698	0.2245308	0
2483	-0.011449324	0.3934343	0.1991204	0
2484	-0.05368343	0.0000622	0.0045541	0.734275
2485	-0.075040685	0	-0.0167681	0.2113346
2486	-0.133749405	0	-0.1445764	0
2487	-0.144541599	0	-0.1545566	0
2488	-0.079917809	0	-0.0726857	0.0000001
2489	-0.015980341	0.2335851	0.2871916	0
2490	0.061633064	0.0000043	0.4141223	0
2491	0.131435255	0	0.4268157	0
2492	0.147962864	0	0.4193422	0
2493	0.17512659	0	0.2938764	0
2494	0.221003129	0	0.2391858	0
2495	0.293526233	0	0.2299874	0
2496	0.331396456	0	0.3387456	0
2497	0.296463459	0	0.292217	0
2498	0.24095009	0	0.1654627	0
2499	0.144113357	0	0.1302802	0
2500	0.004060228	0.7621709	0.1066834	0
2501	0.007421975	0.5801222	0.1064669	0
2502	0.079986065	0	0.1010604	0
2503	0.053299287	0.0000702	0.1789691	0
2504	-0.134605607	0	0.0249842	0.0625339
2505	-0.158814436	0	-0.0411644	0.0021442
2506	-0.210834089	0	-0.0777543	0
2507	-0.207984617	0	-0.0602044	0.0000071
2508	-0.192395958	0	-0.0581555	0.0000144
2509	-0.185731339	0	-0.0508701	0.0001482
2510	-0.188308299	0	-0.0608828	0.0000056
2511	-0.187895935	0	-0.0581694	0.0000143
2512	-0.255769547	0	-0.1559206	0
2513	-0.006668702	0.6191476	-0.2111024	0
2514	-0.010123396	0.4505077	-0.214434	0
2515	-0.172911878	0	-0.0726062	0.0000001
2516	-0.229021682	0	-0.0496132	0.0002154
2517	-0.327959505	0	-0.0971877	0
2518	-0.331653158	0	-0.0983872	0
2519	-0.324378608	0	-0.0940725	0
2520	-0.301246009	0	-0.0833643	0
2521	-0.314455088	0	-0.0942571	0
2522	-0.280238714	0	-0.0639842	0.0000018
2523	-0.247907691	0	-0.0626859	0.0000029
2524	-0.238680956	0	-0.1762223	0
2525	-0.243905938	0	-0.2717062	0
2526	-0.101974661	0	-0.1191664	0
2527	-0.103303689	0	-0.0989362	0
2528	-0.088286611	0	-0.0180775	0.1778131
2529	-0.096114354	0	-0.0347108	0.0096548
2530	-0.073772537	0	0.0256899	0.0554778
2531	-0.050296785	0.000176	-0.0085524	0.523821
2532	-0.049175912	0.0002449	0.0872998	0
2533	-0.036041357	0.0072049	0.1608784	0
2534	0.011932626	0.3737706	0.246081	0
2535	0.018395608	0.1703011	0.2450975	0
2536	0.033334489	0.0129448	0.3410894	0
2537	0.000669053	0.9602276	0.4014784	0
2538	0.008431978	0.5296826	0.4199781	0
2539	0.054331891	0.0000506	0.4605769	0
2540	0.063926023	0.0000018	0.4691235	0
2541	0.042920766	0.0013715	0.4486506	0
2542	0.016562685	0.2169838	0.3810047	0
2543	0.012249711	0.3612061	0.3136985	0
2544	0.003622949	0.7871309	0.2209374	0
2545	-0.036684515	0.0062341	0.0852061	0
2546	0.029336808	0.0287355	0.3515287	0
2547	0.071074923	0.0000001	0.3580655	0
2548	0.069880828	0.0000002	0.3370686	0
2549	0.036710459	0.0061975	0.2993222	0
2550	0.053795852	0.0000601	0.3417636	0
2551	0.043097133	0.0013101	0.2277313	0
2552	0.057340952	0.0000189	0.1728876	0
2553	0.041244855	0.0021015	0.1474609	0
2554	0.064872777	0.0000013	0.1565365	0
2555	0.095276997	0	0.2102045	0
2556	0.063133092	0.0000025	0.1958355	0
2557	0.072836029	0.0000001	0.217787	0
2558	0.124312623	0	0.1974354	0
2559	0.160717783	0	0.2248159	0
2560	0.221387628	0	0.3215683	0
2561	0.249191318	0	0.3294689	0
2562	0.318952627	0	0.403336	0
2563	0.390268622	0	0.423303	0
2564	0.348048904	0	0.3290644	0
2565	0.349069015	0	0.329076	0
2566	0.159246608	0	0.1635542	0
2567	-0.04314597	0.0012936	0.007057	0.5988851
2568	-0.080495281	0	0.027328	0.0416217
2569	-0.010472661	0.4350357	0.0610202	0.0000053
2570	-0.012523124	0.3505874	0.0435206	0.001173
2571	-0.024174493	0.0715274	0.0238008	0.0760217
2572	-0.012736918	0.3424235	0.0034217	0.7986956
2573	-0.002922728	0.8275486	0.0284383	0.0339991
2574	0.006070475	0.6509316	0.0481356	0.0003308
2575	0.026394798	0.0491043	0.0552731	0.0000374
2576	0.04724898	0.0004256	0.0959743	0
2577	0.060392261	0.0000066	0.128463	0
2578	0.048509896	0.0002971	0.1232004	0
2579	0.056079907	0.0000287	0.1069696	0
2580	0.07339711	0	0.1312028	0
2581	0.0662888	0.0000008	0.1667174	0
2582	0.071748807	0.0000001	0.1665042	0
2583	0.057033456	0.000021	0.1430639	0
2584	0.076405837	0	0.2145099	0
2585	0.06291414	0.0000027	0.294386	0
2586	0.069071423	0.0000003	0.3634739	0
2587	0.052096396	0.0001021	0.3156112	0
2588	0.052940046	0.0000786	0.3216457	0
2589	0.062064225	0.0000036	0.3840992	0
2590	0.073643605	0	0.4077813	0
2591	0.066369384	0.0000007	0.3529606	0
2592	0.079024215	0	0.3407354	0
2593	0.040033106	0.0028351	0.3032136	0
2594	0.08260634	0	0.2193681	0
2595	0.155465878	0	0.4504305	0
2596	0.141012728	0	0.4571321	0
2597	0.12073103	0	0.4915374	0
2598	0.044057555	0.0010182	0.3730236	0
2599	-0.005487983	0.6825022	0.3317266	0
2600	0.04246119	0.001544	0.3440393	0
2601	-0.00441356	0.7421804	0.320283	0
2602	-0.028252691	0.0351834	0.152565	0
2603	-0.057610155	0.0000173	0.0394339	0.0032783
2604	-0.093108972	0	-0.0885255	0
2605	-0.102828279	0	-0.0841868	0
2606	-0.116899299	0	-0.1013084	0
2607	-0.08941182	0	-0.0876083	0
2608	-0.068695205	0.0000003	-0.097122	0
2609	-0.121095366	0	-0.1144592	0
2610	-0.093464303	0	-0.0570156	0.0000211
2611	-0.029697976	0.0268265	0.088612	0
2612	-0.036431244	0.0066014	0.1077831	0
2613	-0.062761037	0.0000028	0.0758946	0
2614	-0.070326199	0.0000002	0.0928978	0
2615	-0.070395041	0.0000001	0.0910688	0
2616	-0.086866724	0	-0.0786261	0
2617	-0.09535949	0	-0.1567305	0
2618	-0.094964263	0	-0.1651842	0
2619	-0.136016358	0	0.1292378	0
2620	-0.131263824	0	0.1293592	0
2621	-0.108548104	0	0.1454337	0
2622	-0.099948194	0	-0.0275435	0.0400382
2623	-0.085690416	0	-0.0782497	0
2624	-0.077742014	0	-0.0251396	0.0609189
2625	-0.080000634	0	-0.0361771	0.0069894
2626	-0.06994426	0.0000002	-0.0421605	0.0016675
2627	-0.052867205	0.0000804	-0.0233816	0.0813346
2628	0.007329772	0.5848366	0.2047993	0
2629	-0.049075361	0.0002522	0.1171129	0
2630	-0.038567311	0.0040314	0.0810842	0
2631	-0.027472774	0.0405526	0.1644294	0
2632	-0.021421799	0.1102965	0.1508966	0
2633	-0.003695756	0.7829591	0.1710007	0
2634	0.010517851	0.4330565	0.2881619	0
2635	0.016446718	0.2202202	0.1927692	0
2636	-0.154651481	0	-0.1053675	0
2637	-0.152982497	0	-0.0970243	0
2638	-0.206520706	0	-0.0890841	0
2639	-0.209052448	0	-0.0836099	0
2640	-0.223859922	0	-0.1859205	0
2641	-0.219726515	0	-0.220017	0
2642	-0.202307306	0	-0.2033995	0
2643	-0.19124817	0	-0.1683587	0
2644	-0.156602584	0	-0.2077694	0
2645	-0.077496221	0	-0.0307887	0.0217108
2646	-0.069521719	0.0000002	-0.0586304	0.0000122
2647	0.054035777	0.0000557	0.0943165	0
2648	0.039111417	0.0035422	0.1312017	0
2649	0.072265415	0.0000001	0.2253346	0
2650	0.079348125	0	0.248532	0
2651	0.096015212	0	0.1917348	0
2652	0.111299777	0	0.1776736	0
2653	0.022579509	0.0923396	0.1456337	0
2654	0.049681075	0.0002112	0.4035152	0
2655	0.084277775	0	0.4362679	0
2656	0.032219	0.0163024	0.2515294	0
2657	0.061601442	0.0000043	0.1610523	0
2658	0.008611705	0.5209464	0.0162785	0.2249772
2659	0.008611705	0.5209464	0.0162785	0.2249772
2660	0.004911438	0.7143074	0.0162845	0.2248066
2661	0.003731653	0.7809044	0.0163062	0.2241883
2662	-0.025143311	0.060881	0.0199596	0.1367923
2663	-0.012589667	0.3480333	0.0603135	0.0000068
2664	0.010027542	0.4548077	0.2611487	0
2665	-0.100525571	0	-0.1263536	0
2666	-0.090016136	0	-0.1138997	0
2667	-0.079759034	0	-0.1236519	0
2668	-0.0708499	0.0000001	-0.1264118	0
2669	-0.037103618	0.0056665	0.0804182	0
2670	0.000455899	0.9728927	0.1298491	0
2671	0.01361818	0.3100671	0.113076	0
2672	0.010752643	0.4228574	0.0898428	0
2673	0.000220521	0.9868861	0.0510195	0.0001417
2674	0.033093686	0.0136128	0.2977441	0
2675	0.048329721	0.0003129	0.3234033	0
2676	0.049572984	0.000218	0.3294319	0
2677	0.097444333	0	0.3713781	0
2678	0.077240854	0	0.3592404	0
2679	0.036968586	0.0058441	0.3162213	0
2680	0.020439316	0.1276066	0.3046595	0
2681	0.065404095	0.0000011	0.1708284	0
2682	0.153920509	0	0.3465212	0
2683	0.16910767	0	0.3433664	0
2684	0.185348581	0	0.3122651	0
2685	0.199117441	0	0.3001088	0
2686	0.16239989	0	0.231856	0
2687	0.155892174	0	0.1566473	0
2688	0.200814717	0	0.191377	0
2689	0.238195173	0	0.1992676	0
2690	0.105795427	0	0.2059768	0
2691	-0.114773981	0	0.0345272	0.0100454
2692	-0.116292257	0	-0.1413187	0
2693	-0.137042145	0	-0.1515759	0
2694	-0.12434591	0	-0.1432581	0
2695	-0.127077179	0	-0.1422004	0
2696	-0.114649713	0	-0.1384301	0
2697	-0.12650523	0	-0.1420091	0
2698	-0.119991844	0	0.0688453	0.0000003
2699	-0.076661366	0	0.1237325	0
2700	0.030671681	0.0222158	0.2941339	0
2701	0.11902454	0	0.3264628	0
2702	0.133102254	0	0.3593321	0
2703	0.128264625	0	0.3809454	0
2704	0.105047422	0	0.4049822	0
2705	0.07759219	0	0.3684801	0
2706	0.067779536	0.0000004	0.3499417	0
2707	0.091071472	0	0.3873413	0
2708	0.10216256	0	0.364433	0
2709	0.052929298	0.0000789	0.2877121	0
2710	0.005848839	0.6628743	0.2266067	0
2711	0.005625169	0.675014	0.2301905	0
2712	-0.004419104	0.7418681	0.1718804	0
2713	0.053126729	0.0000741	0.2649326	0
2714	0.071829781	0.0000001	0.4255792	0
2715	0.06922231	0.0000002	0.3176419	0
2716	0.052907955	0.0000794	0.3338954	0
2717	0.033339252	0.0129319	0.3405587	0
2718	0.043223853	0.0012676	0.3229389	0
2719	0.071097023	0.0000001	0.1813772	0
2720	0.093256171	0	0.3083845	0
2721	0.068003919	0.0000004	0.1817729	0
2722	0.045208478	0.000748	0.1544268	0
2723	0.047598248	0.0003856	0.1402156	0
2724	0.063383149	0.0000023	0.1537003	0
2725	0.051339131	0.0001286	0.1644725	0
2726	0.103708712	0	0.2337633	0
2727	0.113724714	0	0.2582959	0
2728	0.174358848	0	0.2651185	0
2729	0.127056654	0	0.2550837	0
2730	0.125462144	0	0.2669868	0
2731	0.131333221	0	0.2831481	0
2732	0.119133263	0	0.2602118	0
2733	0.107345819	0	0.1435604	0
2734	0.113321708	0	0.1928941	0
2735	0.072274339	0.0000001	0.2023264	0
2736	0.048058425	0.0003382	0.1709217	0
2737	-0.031497088	0.0188631	0.1186355	0
2738	-0.016248973	0.2258184	0.1629299	0
2739	-0.008034877	0.5492455	0.1199389	0
2740	-0.008451471	0.5287315	0.1125373	0
2741	0.00046841	0.9721491	0.1261302	0
2742	0.014155034	0.2913789	0.2759017	0
2743	0.024337246	0.0696391	0.2150516	0
2744	0.027834928	0.0379787	0.2398863	0
2745	0.037771333	0.004858	0.2423597	0
2746	0.061122115	0.0000051	0.3339754	0
2747	0.100631167	0	0.4481697	0
2748	0.087758875	0	0.4020147	0
2749	0.090377848	0	0.3982997	0
2750	0.092855264	0	0.4005759	0
2751	0.049513625	0.0002218	0.2502677	0
2752	0.043197479	0.0012764	0.2055546	0
2753	0.040279265	0.0026694	0.219087	0
2754	0.048804585	0.0002728	0.2236198	0
2755	0.029354058	0.0286417	0.166823	0
2756	-0.008665261	0.5183575	0.0765751	0
2757	0.013009742	0.3321835	0.1643714	0
2758	0.003786076	0.7777924	0.1331674	0
2759	1.19E-05	0.9992916	0.0230318	0.0859957
2760	0.065148331	0.0000012	0.1586887	0
2761	0.059798262	0.0000082	0.1802983	0
2762	0.039030001	0.0036118	0.3073692	0
2763	-0.00268043	0.8416473	0.0163243	0.223674
2764	0.000469385	0.9720911	0.0163315	0.2234685
2765	0.004243884	0.7517594	0.0163328	0.2234329
2766	0.005370749	0.6889261	0.0163328	0.2234329
2767	0.0052147	0.6975118	0.0163328	0.2234329
2768	0.00477449	0.7219381	0.0163328	0.2234329
2769	0.003908782	0.770789	0.0153383	0.2529083
2770	0.005159097	0.7005805	0.0153383	0.2529083
2771	0.011166917	0.4052088	0.0153383	0.2529083
2772	0.013123026	0.3279903	0.0163328	0.2234329
2773	0.015825782	0.2381386	0.0163328	0.2234329
2774	-0.059987504	0.0000076	-0.0498104	0.0002033
2775	0.050869854	0.0001482	0.2283625	0
2776	0.030717206	0.0220182	0.2074469	0
2777	0.0106318	0.428089	0.1040478	0
2778	0.015823672	0.2382012	0.1518946	0
2779	0.020702052	0.1227829	0.1741015	0
2780	0.026030663	0.0523153	0.194385	0
2781	0.01985464	0.138869	0.1826932	0
2782	0.027082721	0.0434886	0.1747843	0
2783	0.035989707	0.0072884	0.1448862	0
2784	0.01577321	0.2397016	0.1541155	0
2785	0.024650433	0.0661207	0.174296	0
2786	0.003455986	0.7967207	0.1581105	0
2787	-0.005847679	0.662937	0.1661297	0
2788	-0.005215417	0.6974722	0.2035655	0
2789	-0.013600709	0.3106883	0.0823304	0
2790	-0.012046804	0.3692155	0.1083903	0
2791	-0.028437314	0.0340052	-0.0130141	0.3320213
2792	-0.024107033	0.0723222	0.0137083	0.3068757
2793	-0.042942846	0.0013637	0.0157792	0.2395224
2794	-0.07424725	0	-0.0051982	0.6984238
2795	-0.104739918	0	-0.0786567	0
2796	-0.078725558	0	-0.0456683	0.00066
2797	-0.172881597	0	-0.2056722	0
2798	-0.107238342	0	-0.1577163	0
2799	-0.095876351	0	-0.1159395	0
2800	-0.097126374	0	-0.1148295	0
2801	-0.062137025	0.0000036	-0.0827547	0
2802	-0.023926512	0.0744849	0.0424125	0.0015634
2803	-0.035916386	0.0074085	-0.0227083	0.0904962
2804	-0.003841253	0.7746409	0.1088161	0
2805	-0.024880374	0.0636317	0.0357164	0.0077452
2806	0.026915641	0.0448001	0.0972837	0
2807	-0.009945158	0.4585219	0.1035207	0
2808	-0.016548354	0.2173819	0.0295619	0.0275326
2809	-0.060136745	0.0000072	-0.0132308	0.3240314
2810	-0.071342458	0.0000001	-0.0190594	0.1553967
2811	-0.077893188	0	-0.0401576	0.0027502
2812	-0.048228568	0.0003221	0.0218802	0.1028813
2813	-0.017171396	0.2005563	0.0321663	0.0164783
2814	0.011878447	0.3759442	0.1073625	0
2815	-0.005965165	0.6565952	0.100659	0
2816	0.025314698	0.0591416	0.0808056	0
2817	0.071882722	0.0000001	0.1394094	0
2818	0.137677697	0	0.3349423	0
2819	0.016941316	0.2066555	0.2607667	0
2820	-0.003621798	0.7871969	0.2023667	0
2821	-0.025700046	0.055381	0.2019385	0
2822	-0.068133219	0.0000004	0.0036223	0.7871706
2823	-0.095834687	0	-0.0153723	0.2518591
2824	-0.087593588	0	0.0200439	0.1351427
2825	-0.080386569	0	-0.0112443	0.4019621
2826	-0.128018076	0	-0.0621982	0.0000035
2827	-0.138617713	0	-0.0790141	0
2828	0.111580262	0	0.4041891	0
2829	0.080852941	0	0.3929558	0
2830	0.080756494	0	0.3934854	0
2831	0.065867371	0.0000009	0.3910423	0
2832	0.047647649	0.0003802	0.4489135	0
2833	0.015376714	0.2517229	0.3591062	0
2834	0.007521603	0.5750482	0.3013016	0
2835	0.01657085	0.2167572	0.2564328	0
2836	-0.024213101	0.0710757	0.0631146	0.0000025
2837	-0.06751829	0.0000005	-0.096203	0
2838	-0.05794723	0.0000154	0.0851225	0
2839	-0.058029914	0.000015	0.0935403	0
2840	-0.071015545	0.0000001	0.0782386	0
2841	-0.101730534	0	-0.1617139	0
2842	-0.087828289	0	-0.0341625	0.0108637
2843	-0.104227481	0	0.0017983	0.8933719
2844	-0.097525146	0	-0.2227243	0
2845	-0.074707475	0	-0.0355962	0.0079542
2846	-0.096411589	0	-0.0829336	0
2847	-0.108126979	0	-0.1340822	0
2848	-0.115998389	0	-0.127975	0
2849	-0.100454354	0	-0.1120524	0
2850	-0.011258077	0.4013852	0.0008902	0.9470972
2851	-0.201914102	0	-0.2348755	0
2852	-0.207811638	0	-0.1930464	0
2853	-0.199565695	0	-0.0096769	0.4707338
2854	-0.154332986	0	0.0029647	0.825113
2855	-0.16022351	0	-0.0161661	0.2281949
2856	-0.136541655	0	0.0003291	0.9804294
2857	-0.123512352	0	-0.0174971	0.1921493
2858	-0.103396498	0	-0.0068484	0.6097317
2859	-0.195377996	0	-0.1616433	0
2860	-0.089499008	0	-0.1560862	0
2861	-0.088986726	0	-0.1604648	0
2862	-0.122505689	0	-0.2086933	0
2863	-0.12205465	0	-0.2204145	0
2864	-0.069631467	0.0000002	-0.1582626	0
2865	-0.073225333	0	-0.1993042	0
2866	0.015210623	0.2568815	-0.0401101	0.0027823
2867	0.007798803	0.5610421	-0.1706133	0
2868	0.211802729	0	0.3691711	0
2869	0.218715509	0	0.3846983	0
2870	0.193847718	0	0.3386344	0
2871	0.199404127	0	0.3408221	0
2872	0.198911652	0	0.362391	0
2873	0.188260627	0	0.2964024	0
2874	0.131888736	0	0.2908625	0
2875	0.068307532	0.0000003	0.0728902	0.0000001
2876	0.042047819	0.001716	0.0800032	0
2877	0.02377755	0.076309	0.1036766	0
2878	0.010276758	0.4436759	0.0706927	0.0000001
2879	0.025419414	0.0580993	0.2005483	0
2880	0.011790932	0.3794716	0.2116569	0
2881	0.009361911	0.4852976	0.0212805	0.1126653
2882	-0.036569371	0.0063987	0.1510435	0
2883	-0.00789648	0.5561463	0.1786836	0
2884	-0.024235537	0.0708143	0.0080177	0.5501011
2885	-0.010582099	0.4302516	0.176861	0
2886	-0.122448246	0	-0.1678752	0
2887	-0.122623917	0	-0.1434333	0
2888	-0.114377052	0	-0.1972213	0
2889	-0.095331558	0	-0.2081218	0
2890	-0.08402043	0	-0.1089771	0
2891	-0.025251738	0.0597757	0.0188503	0.1599799
2892	-0.067040118	0.0000006	0.0008238	0.9510418
2893	0.027596758	0.0396552	0.0434385	0.0011985
2894	0.059033478	0.0000106	0.0484051	0.0003062
2895	0.307039351	0	0.2968622	0
2896	0.368945948	0	0.2465841	0
2897	0.420238124	0	0.3190097	0
2898	0.389789048	0	0.3254209	0
2899	0.33453189	0	0.3243886	0
2900	0.220549463	0	0.3307189	0
2901	0.453362482	0	0.5193033	0
2902	0.110689845	0	0.3067302	0
2903	0.009987492	0.4566112	0.0183443	0.1714965
2904	0.009987492	0.4566112	0.0183443	0.1714965
2905	0.242609095	0	0.2624745	0
2906	0.271659613	0	0.2543246	0
2907	-0.097863498	0	-0.2909476	0
2908	-0.090167845	0	-0.2673087	0
2909	-0.018115465	0.1769034	-0.2033176	0
2910	-0.104027287	0	-0.2478227	0
2911	-0.146936245	0	-0.2282504	0
2912	-0.14727182	0	-0.2296039	0
2913	-0.151360676	0	-0.24537	0
2914	-0.128934267	0	-0.2403021	0
2915	-0.140927245	0	-0.2486943	0
2916	0.024266473	0.0704551	0.2219033	0
2917	0.069316101	0.0000002	0.2384575	0
2918	0.048960513	0.0002607	0.1060962	0
2919	0.157344034	0	0.2652162	0
2920	0.163926162	0	0.3324971	0
2921	0.1047394	0	0.2984913	0
2922	0.116116448	0	0.2929281	0
2923	-0.014046664	0.295089	0.2661789	0
2924	-0.030774158	0.0217731	0.271885	0
2925	-0.108138467	0	0.2538695	0
2926	-0.169574036	0	0.1757989	0
2927	-0.224760839	0	-0.2195433	0
2928	-0.22569117	0	-0.2432968	0
2929	-0.163327396	0	-0.2474195	0
2930	-0.003052807	0.8200022	0.0340165	0.0112075
2931	-0.003979717	0.7667488	0.0000368	0.9978104
2932	-0.003979717	0.7667488	0.0000368	0.9978104
2933	-0.003979717	0.7667488	0.0000368	0.9978104
2934	-0.003979717	0.7667488	0.0000368	0.9978104
2935	-0.003979717	0.7667488	0.0000368	0.9978104
2936	-0.003979717	0.7667488	0.0000368	0.9978104
2937	-0.003979717	0.7667488	0.0000368	0.9978104
2938	-0.003979717	0.7667488	0.0000368	0.9978104
2939	-0.003979717	0.7667488	0.0000368	0.9978104
2940	-0.003979717	0.7667488	0.0000368	0.9978104
2941	-0.003979717	0.7667488	0.0000368	0.9978104
2942	-0.003979717	0.7667488	0.0000368	0.9978104
2943	-0.003979717	0.7667488	0.0000368	0.9978104
2944	-0.003979717	0.7667488	0.0000368	0.9978104
2945	-0.003979717	0.7667488	0.0000368	0.9978104
2946	-0.003979717	0.7667488	0.0000368	0.9978104
2947	-0.003979717	0.7667488	0.0000368	0.9978104
2948	-0.003979717	0.7667488	0.0000368	0.9978104
2949	-0.003979717	0.7667488	0.0000368	0.9978104
2950	-0.003979717	0.7667488	0.0000368	0.9978104
2951	-0.003979717	0.7667488	0.0000368	0.9978104
2952	-0.003979717	0.7667488	0.0000368	0.9978104
2953	-0.003979717	0.7667488	0.0000368	0.9978104
2954	-0.003979717	0.7667488	0.0000368	0.9978104
2955	-0.003979717	0.7667488	0.0000368	0.9978104
2956	-0.003979717	0.7667488	0.0000368	0.9978104
2957	-0.003979717	0.7667488	0.0000368	0.9978104
2958	-0.003979717	0.7667488	0.0000368	0.9978104
2959	-0.003979717	0.7667488	0.0000368	0.9978104
2960	-0.003979717	0.7667488	0.0000368	0.9978104
2961	-0.003979717	0.7667488	0.0000368	0.9978104
2962	-0.003979717	0.7667488	0.0000368	0.9978104
2963	-0.003979717	0.7667488	0.0000368	0.9978104
2964	-0.003979717	0.7667488	0.0000368	0.9978104
2965	-0.003979717	0.7667488	0.0000368	0.9978104
2966	-0.003979717	0.7667488	0.0000368	0.9978104
2967	-0.003979717	0.7667488	0.0000368	0.9978104
2968	-0.003979717	0.7667488	0.0000368	0.9978104
2969	-0.003979717	0.7667488	0.0000368	0.9978104
2970	-0.003979717	0.7667488	0.0000368	0.9978104
2971	-0.003979717	0.7667488	0.0000368	0.9978104
2972	-0.003979717	0.7667488	0.0000368	0.9978104
2973	-0.003979717	0.7667488	0.0000368	0.9978104
2974	-0.003979717	0.7667488	0.0000368	0.9978104
2975	-0.003979717	0.7667488	0.0000368	0.9978104
2976	-0.003979717	0.7667488	0.0000368	0.9978104
2977	-0.003979717	0.7667488	0.0000368	0.9978104
2978	-0.003979717	0.7667488	0.0000368	0.9978104
2979	-0.003979717	0.7667488	0.0000368	0.9978104
2980	-0.003979717	0.7667488	0.0000368	0.9978104
2981	-0.003979717	0.7667488	0.0000368	0.9978104
2982	-0.003979717	0.7667488	0.0000368	0.9978104
2983	-0.003979717	0.7667488	0.0000368	0.9978104
2984	-0.003979717	0.7667488	0.0000368	0.9978104
2985	-0.003979717	0.7667488	0.0000368	0.9978104
2986	-0.003979717	0.7667488	0.0000368	0.9978104
2987	-0.003979717	0.7667488	0.0000368	0.9978104
2988	-0.003979717	0.7667488	0.0000368	0.9978104
2989	-0.003979717	0.7667488	0.0000368	0.9978104
2990	-0.003979717	0.7667488	0.0000368	0.9978104
2991	-0.003979717	0.7667488	0.0000368	0.9978104
2992	-0.003979717	0.7667488	0.0000368	0.9978104
2993	-0.003979717	0.7667488	0.0000368	0.9978104
2994	-0.003979717	0.7667488	0.0000368	0.9978104
2995	-0.003979717	0.7667488	0.0000368	0.9978104
2996	-0.003979717	0.7667488	0.0000368	0.9978104
2997	-0.003979717	0.7667488	0.0000368	0.9978104
2998	-0.003979717	0.7667488	0.0000368	0.9978104
2999	-0.003979717	0.7667488	0.0000368	0.9978104
3000	-0.003979717	0.7667488	0.0000368	0.9978104
3001	-0.003979717	0.7667488	0.0000368	0.9978104
3002	-0.003979717	0.7667488	0.0000368	0.9978104
3003	-0.003979717	0.7667488	0.0000368	0.9978104
3004	-0.003979717	0.7667488	0.0000368	0.9978104
3005	-0.003979717	0.7667488	0.0000368	0.9978104
3006	-0.003979717	0.7667488	0.0000368	0.9978104
3007	-0.003979717	0.7667488	0.0000368	0.9978104
3008	-0.003979717	0.7667488	0.0000368	0.9978104
3009	-0.003979717	0.7667488	0.0000368	0.9978104
3010	-0.003979717	0.7667488	0.0000368	0.9978104
3011	-0.003979717	0.7667488	0.0000368	0.9978104
3012	-0.003979717	0.7667488	0.0000368	0.9978104
3013	-0.003979717	0.7667488	0.0000368	0.9978104
3014	-0.003979717	0.7667488	0.0000368	0.9978104
3015	-0.003979717	0.7667488	0.0000368	0.9978104
3016	-0.003979717	0.7667488	0.0000368	0.9978104
3017	-0.003979717	0.7667488	0.0000368	0.9978104
3018	-0.003979717	0.7667488	0.0000368	0.9978104
3019	-0.003979717	0.7667488	0.0000368	0.9978104
3020	-0.003979717	0.7667488	0.0000368	0.9978104
3021	-0.003979717	0.7667488	0.0000368	0.9978104
3022	-0.003979717	0.7667488	0.0000368	0.9978104
3023	-0.003979717	0.7667488	0.0000368	0.9978104
3024	-0.003979717	0.7667488	0.0000368	0.9978104
3025	-0.003979717	0.7667488	0.0000368	0.9978104
3026	-0.003979717	0.7667488	0.0000368	0.9978104
3027	-0.003979717	0.7667488	0.0000368	0.9978104
3028	-0.003979717	0.7667488	0.0000368	0.9978104
3029	-0.003979717	0.7667488	0.0000368	0.9978104
3030	-0.003979717	0.7667488	0.0000368	0.9978104
3031	-0.003979717	0.7667488	0.0000368	0.9978104
3032	-0.003979717	0.7667488	0.0000368	0.9978104
3033	-0.003979717	0.7667488	0.0000368	0.9978104
3034	-0.003979717	0.7667488	0.0000368	0.9978104
3035	-0.003979717	0.7667488	0.0000368	0.9978104
3036	-0.003979717	0.7667488	0.0000368	0.9978104
3037	-0.003979717	0.7667488	0.0000368	0.9978104
3038	-0.003979717	0.7667488	0.0000368	0.9978104
3039	-0.003979717	0.7667488	0.0000368	0.9978104
3040	-0.003979717	0.7667488	0.0000368	0.9978104
3041	-0.003979717	0.7667488	0.0000368	0.9978104
3042	-0.003979717	0.7667488	0.0000368	0.9978104
3043	-0.003979717	0.7667488	0.0000368	0.9978104
3044	-0.003979717	0.7667488	0.0000368	0.9978104
3045	-0.003979717	0.7667488	0.0000368	0.9978104
3046	-0.003979717	0.7667488	0.0000368	0.9978104
3047	-0.003979717	0.7667488	0.0000368	0.9978104
3048	-0.003979717	0.7667488	0.0000368	0.9978104
3049	-0.003979717	0.7667488	0.0000368	0.9978104
3050	-0.003979717	0.7667488	0.0000368	0.9978104
3051	-0.003979717	0.7667488	0.0000368	0.9978104
3052	-0.003979717	0.7667488	0.0000368	0.9978104
3053	-0.003979717	0.7667488	0.0000368	0.9978104
3054	-0.003979717	0.7667488	0.0000368	0.9978104
3055	-0.003979717	0.7667488	0.0000368	0.9978104
3056	-0.003979717	0.7667488	0.0000368	0.9978104
3057	-0.003979717	0.7667488	0.0000368	0.9978104
3058	-0.003979717	0.7667488	0.0000368	0.9978104
3059	-0.003979717	0.7667488	0.0000368	0.9978104
3060	-0.003979717	0.7667488	0.0000368	0.9978104
3061	-0.003979717	0.7667488	0.0000368	0.9978104
3062	-0.003979717	0.7667488	0.0000368	0.9978104
3063	-0.003979717	0.7667488	0.0000368	0.9978104
3064	-0.003979717	0.7667488	0.0000368	0.9978104
3065	-0.003979717	0.7667488	0.0000368	0.9978104
3066	-0.003979717	0.7667488	0.0000368	0.9978104
3067	-0.003979717	0.7667488	0.0000368	0.9978104
3068	-0.003979717	0.7667488	0.0000368	0.9978104
3069	-0.003979717	0.7667488	0.0000368	0.9978104
3070	-0.003979717	0.7667488	0.0000368	0.9978104
3071	-0.003979717	0.7667488	0.0000368	0.9978104
3072	-0.003979717	0.7667488	0.0000368	0.9978104
3073	-0.003979717	0.7667488	0.0000368	0.9978104
3074	-0.003979717	0.7667488	0.0000368	0.9978104
3075	-0.003979717	0.7667488	0.0000368	0.9978104
3076	-0.003979717	0.7667488	0.0000368	0.9978104
3077	-0.003979717	0.7667488	0.0000368	0.9978104
3078	-0.003979717	0.7667488	0.0000368	0.9978104
3079	-0.003979717	0.7667488	0.0000368	0.9978104
3080	-0.003979717	0.7667488	0.0000368	0.9978104
3081	-0.003979717	0.7667488	0.0000368	0.9978104
3082	-0.003979717	0.7667488	0.0000368	0.9978104
3083	-0.003979717	0.7667488	0.0000368	0.9978104
3084	-0.003979717	0.7667488	0.0000368	0.9978104
3085	-0.003979717	0.7667488	0.0000368	0.9978104
3086	-0.003979717	0.7667488	0.0000368	0.9978104
3087	-0.003979717	0.7667488	0.0000368	0.9978104
3088	-0.003979717	0.7667488	0.0000368	0.9978104
3089	-0.003979717	0.7667488	0.0000368	0.9978104
3090	-0.003979717	0.7667488	0.0000368	0.9978104
3091	-0.003979717	0.7667488	0.0000368	0.9978104
3092	-0.003979717	0.7667488	0.0000368	0.9978104
3093	-0.003979717	0.7667488	0.0000368	0.9978104
3094	-0.003979717	0.7667488	0.0000368	0.9978104
3095	-0.003979717	0.7667488	0.0000368	0.9978104
3096	-0.003979717	0.7667488	0.0000368	0.9978104
3097	-0.003979717	0.7667488	0.0000368	0.9978104
3098	-0.003979717	0.7667488	0.0000368	0.9978104
3099	-0.003979717	0.7667488	0.0000368	0.9978104
3100	-0.003979717	0.7667488	0.0000368	0.9978104
3101	-0.003979717	0.7667488	0.0000368	0.9978104
3102	-0.003979717	0.7667488	0.0000368	0.9978104
3103	-0.003979717	0.7667488	0.0000368	0.9978104
3104	-0.003979717	0.7667488	0.0000368	0.9978104
3105	-0.003979717	0.7667488	0.0000368	0.9978104
3106	-0.003979717	0.7667488	0.0000368	0.9978104
3107	-0.003979717	0.7667488	0.0000368	0.9978104
3108	-0.003979717	0.7667488	0.0000368	0.9978104
3109	-0.003979717	0.7667488	0.0000368	0.9978104
3110	-0.003979717	0.7667488	0.0000368	0.9978104
3111	-0.003979717	0.7667488	0.0000368	0.9978104
3112	-0.003979717	0.7667488	0.0000368	0.9978104
3113	-0.003979717	0.7667488	0.0000368	0.9978104
3114	-0.003979717	0.7667488	0.0000368	0.9978104
3115	-0.003979717	0.7667488	0.0000368	0.9978104
3116	-0.003979717	0.7667488	0.0000368	0.9978104
3117	-0.003979717	0.7667488	0.0000368	0.9978104
3118	-0.003979717	0.7667488	0.0000368	0.9978104
3119	-0.003979717	0.7667488	0.0000368	0.9978104
3120	-0.003979717	0.7667488	0.0000368	0.9978104
3121	-0.003979717	0.7667488	0.0000368	0.9978104
3122	-0.003979717	0.7667488	0.0000368	0.9978104
3123	-0.003979717	0.7667488	0.0000368	0.9978104
3124	-0.003979717	0.7667488	0.0000368	0.9978104
3125	-0.003979717	0.7667488	0.0000368	0.9978104
3126	-0.003979717	0.7667488	0.0000368	0.9978104
3127	-0.003979717	0.7667488	0.0000368	0.9978104
3128	-0.003979717	0.7667488	0.0000368	0.9978104
3129	-0.003979717	0.7667488	0.0000368	0.9978104
3130	-0.003979717	0.7667488	0.0000368	0.9978104
3131	-0.003979717	0.7667488	0.0000368	0.9978104
3132	-0.003979717	0.7667488	0.0000368	0.9978104
3133	-0.003979717	0.7667488	0.0000368	0.9978104
3134	-0.003979717	0.7667488	0.0000368	0.9978104
3135	-0.003979717	0.7667488	0.0000368	0.9978104
3136	-0.003979717	0.7667488	0.0000368	0.9978104
3137	-0.003979717	0.7667488	0.0000368	0.9978104
3138	-0.003979717	0.7667488	0.0000368	0.9978104
3139	-0.003979717	0.7667488	0.0000368	0.9978104
3140	-0.003979717	0.7667488	0.0000368	0.9978104
3141	-0.003979717	0.7667488	0.0000368	0.9978104
3142	-0.003979717	0.7667488	0.0000368	0.9978104
3143	-0.003979717	0.7667488	0.0000368	0.9978104
3144	-0.003979717	0.7667488	0.0000368	0.9978104
3145	-0.003979717	0.7667488	0.0000368	0.9978104
3146	-0.003979717	0.7667488	0.0000368	0.9978104
3147	-0.003979717	0.7667488	0.0000368	0.9978104
3148	-0.003979717	0.7667488	0.0000368	0.9978104
3149	-0.003979717	0.7667488	0.0000368	0.9978104
3150	-0.003979717	0.7667488	0.0000368	0.9978104
3151	-0.003979717	0.7667488	0.0000368	0.9978104
3152	-0.003979717	0.7667488	0.0000368	0.9978104
3153	-0.003979717	0.7667488	0.0000368	0.9978104
3154	-0.003979717	0.7667488	0.0000368	0.9978104
3155	-0.003979717	0.7667488	0.0000368	0.9978104
3156	-0.003979717	0.7667488	0.0000368	0.9978104
3157	-0.003979717	0.7667488	0.0000368	0.9978104
3158	-0.003979717	0.7667488	0.0000368	0.9978104
3159	-0.003979717	0.7667488	0.0000368	0.9978104
3160	-0.003979717	0.7667488	0.0000368	0.9978104
3161	-0.003979717	0.7667488	0.0000368	0.9978104
3162	-0.003089497	0.8178766	0.0340165	0.0112075
3163	-0.002366409	0.8599946	0.0340165	0.0112075
3164	-0.000935436	0.9444142	0.0340165	0.0112075
3165	0.001795129	0.8935604	0.0340165	0.0112075
3166	0.004374918	0.7443585	0.0340165	0.0112075
3167	0.00615035	0.6466492	0.0340165	0.0112075
3168	0.007057493	0.5988615	0.0340165	0.0112075
3169	0.008585188	0.5222306	0.0340165	0.0112075
3170	0.00919838	0.4929541	0.0340165	0.0112075
3171	0.009088896	0.4981161	0.0340165	0.0112075
3172	0.009378106	0.4845429	0.0340165	0.0112075
3173	0.009052225	0.4998515	0.0340165	0.0112075
3174	0.009997288	0.4561697	0.0340165	0.0112075
3175	0.008952638	0.5045803	0.0340165	0.0112075
3176	-0.002009049	0.8809657	-0.2405804	0
3177	-0.112220251	0	-0.2245338	0
3178	-0.126434987	0	-0.0459216	0.0006157
3179	-0.099481143	0	0.201583	0
3180	0.014151245	0.2915081	0.233788	0
3181	0.009621446	0.4732795	0.211453	0
3182	0.026224907	0.0505812	0.2643746	0
3183	-0.195092707	0	-0.1751237	0
3184	-0.199842957	0	-0.1809894	0
3185	-0.197419881	0	-0.1829294	0
3186	-0.16789101	0	-0.1578512	0
3187	-0.176405944	0	-0.3266837	0
3188	-0.192111554	0	-0.2374026	0
3189	-0.225361615	0	-0.2588107	0
3190	-0.23091733	0	-0.1094119	0
3191	-0.2137041	0	-0.1575648	0
3192	0.275172536	0	0.2542076	0
3193	0.049934376	0.0001959	0.0402598	0.0026822
3194	0.067216606	0.0000005	0.1843406	0
3195	0.101089669	0	0.1874973	0
3196	0.109330419	0	0.2240963	0
3197	0.076523272	0	0.2100225	0
3198	0.005962221	0.6567538	0.1394374	0
3199	-0.006865003	0.6088676	-0.0644638	0.0000015
3200	0.001527099	0.9093783	0.1952204	0
3201	-0.046784451	0.0004848	0.0881049	0
3202	0.030458199	0.023163	0.0620592	0.0000037
3203	0.029107919	0.0300049	0.0582494	0.0000139
3204	0.031764792	0.0178752	0.0503118	0.0001752
3205	0.020311442	0.130007	0.0078118	0.5603896
3206	0.035179244	0.0087184	0.0149678	0.2645554
3207	0.08314847	0	0.0588865	0.0000112
3208	0.095724105	0	0.0435209	0.0011729
3209	0.074738286	0	0.0684379	0.0000003
3210	0.135016666	0	0.1814674	0
3211	0.140794101	0	0.3888841	0
3212	0.162491617	0	0.3247031	0
3213	0.000172684	0.9897307	0.0162808	0.2249098
3214	-0.00122224	0.9274131	0.0162917	0.2246004
3215	-0.00527949	0.6939423	0.0163152	0.223931
3216	0.054303127	0.0000511	0.1558003	0
3217	0.008999179	0.5023674	0.1467819	0
3218	0.022356878	0.0955973	0.1875833	0
3219	0.064618511	0.0000014	0.0876784	0
3220	0.018133005	0.1764845	0.1564866	0
3221	0.054638419	0.0000459	0.1456116	0
3222	0.056162131	0.000028	0.1642292	0
3223	0.061402291	0.0000046	0.2291722	0
3224	0.067471734	0.0000005	0.3089216	0
3225	0.071858188	0.0000001	0.2945319	0
3226	0.09017339	0	0.3194077	0
3227	0.094220514	0	0.3156678	0
3228	0.0458827	0.0006224	0.3193847	0
3229	0.082201029	0	0.3437556	0
3230	-0.010004489	0.4558453	0.1049354	0
3231	-0.001844133	0.8906728	0.1032121	0
3232	0.0077078	0.5656219	0.2137347	0
3233	0.012659008	0.3453844	0.2297643	0
3234	-0.003965379	0.7675649	0.0997705	0
3235	0.000831325	0.9505923	0.1101182	0
3236	-0.005880067	0.6611863	0.0520288	0.0001042
3237	0.032358406	0.0158447	0.0632089	0.0000024
3238	0.026646922	0.0469793	0.1468174	0
3239	0.089808182	0	0.2067396	0
3240	0.082173572	0	0.3234375	0
3241	0.067230655	0.0000005	0.2259877	0
3242	0.031785863	0.0177994	0.1335235	0
3243	-0.007271846	0.5878076	0.0737506	0
3244	-0.041461661	0.0019902	-0.1183115	0
3245	-0.039433875	0.0032783	-0.0845074	0
3246	-0.071618463	0.0000001	-0.1264237	0
3247	-0.039457807	0.0032595	0.0764577	0
3248	-0.050746389	0.0001538	-0.0090734	0.4988478
3249	-0.031774319	0.0178409	0.1030098	0
3250	-0.05513421	0.0000391	0.0677271	0.0000004
3251	-0.078255581	0	0.1534987	0
3252	0.015866647	0.2369286	0.2327082	0
3253	0.037502825	0.0051697	0.2400826	0
3254	0.064526641	0.0000015	0.2407562	0
3255	0.104828732	0	0.1833423	0
3256	0.107718353	0	0.2454521	0
3257	0.09180861	0	0.2882831	0
3258	0.06897456	0.0000003	0.2503518	0
3259	0.129868954	0	0.3170708	0
3260	0.198519992	0	0.523297	0
3261	0.113626828	0	0.4640761	0
3262	0.160278758	0	0.5462373	0
3263	0.224620642	0	0.3428429	0
3264	0.286392555	0	0.3374638	0
3265	0.290430768	0	0.3168814	0
3266	0.323287598	0	0.3172737	0
3267	0.373017669	0	0.3282512	0
3268	0.377808705	0	0.3193463	0
3269	0.400820222	0	0.3696196	0
3270	0.448557587	0	0.3997004	0
3271	0.458359104	0	0.2376477	0
3272	0.402785926	0	0.4338031	0
3273	0.005085789	0.7046337	-0.1332645	0
3274	0.056526476	0.0000248	-0.1318227	0
3275	-0.212652912	0	-0.0654603	0.000001
3276	-0.158207704	0	-0.0282596	0.0351385
3277	-0.34901548	0	-0.3012366	0
3278	-0.301106611	0	-0.2754507	0
3279	-0.188072054	0	-0.2292335	0
3280	0.06216414	0.0000035	0.0423025	0.0016081
3281	0.178642186	0	0.0634661	0.0000022
3282	0.172099871	0	0.0940358	0
3283	0.138325793	0	0.1140378	0
3284	0.216029779	0	0.1953438	0
3285	0.222615078	0	0.1124326	0
3286	0.312699433	0	0.2883182	0
3287	0.312512611	0	0.2680043	0
3288	0.24053744	0	0.2719115	0
3289	0.090129614	0	0.2507048	0
3290	-0.005020177	0.7082686	0.2133075	0
3291	-0.001876362	0.8887744	0.2073611	0
3292	0.03405508	0.0111157	0.1881321	0
3293	0.004880239	0.7160433	0.1872074	0
3294	-0.021903976	0.1025082	0.1727933	0
3295	0.072466509	0.0000001	0.1841819	0
3296	0.080172292	0	0.1597758	0
3297	0.065168889	0.0000012	0.1780714	0
3298	0.077433248	0	0.0747756	0
3299	0.134715761	0	0.3781087	0
3300	0.148301337	0	0.4667986	0
3301	-0.097756689	0	-0.0067277	0.6160498
3302	-0.05178161	0.0001124	0.0123081	0.3589217
3303	-0.059733031	0.0000083	-0.0514931	0.0001227
3304	0.051448544	0.0001244	0.2458645	0
3305	0.032838261	0.0143545	0.1191078	0
3306	0.025683811	0.0555353	0.1172312	0
3307	0.047496104	0.0003969	0.1412105	0
3308	0.028029943	0.0366512	0.1210466	0
3309	0.002882882	0.8298634	-0.0245539	0.067189
3310	0.00207405	0.8771446	0.1014479	0
3311	0.009018808	0.5014357	0.1240409	0
3312	0.064604997	0.0000014	0.328458	0
3313	0.007947088	0.553618	0.0142003	0.289839
3314	0.00782844	0.5595544	0.0801752	0
3315	0.024061463	0.0728633	0.1405585	0
3316	0.028799284	0.0317928	0.1654911	0
3317	0.003402295	0.7998111	0.1614728	0
3318	0.012300513	0.359218	0.1597137	0
3319	0.036816521	0.00605	0.1698331	0
3320	-0.000235637	0.9859873	0.0614349	0.0000046
3321	-0.055647922	0.0000331	0.0688479	0.0000003
3322	-0.055034197	0.0000404	0.0429114	0.0013748
3323	-0.056309186	0.0000267	0.0922702	0
3324	-0.094362147	0	-0.1064776	0
3325	-0.174435208	0	-0.1652313	0
3326	-0.101807189	0	-0.0175993	0.1895647
3327	-0.099963001	0	-0.0596277	0.0000087
3328	-0.083849198	0	-0.1394369	0
3329	0.034559032	0.0099767	-0.1305984	0
3330	-0.08726975	0	-0.1433737	0
3331	-0.097737618	0	-0.1425854	0
3332	-0.097077133	0	-0.1401827	0
3333	-0.101477456	0	-0.1396081	0
3334	-0.114161704	0	-0.1417084	0
3335	-0.117735953	0	-0.1435113	0
3336	-0.111800983	0	-0.1411682	0
3337	-0.124550238	0	-0.1470988	0
3338	-0.110466025	0	-0.1404411	0
3339	-0.085100501	0	-0.1359927	0
3340	-0.088839872	0	-0.1363141	0
3341	-0.078514193	0	0.2102157	0
3342	-0.069254921	0.0000002	0.1623351	0
3343	-0.050849272	0.0001491	0.1979248	0
3344	-0.018266	0.1733323	0.1969463	0
3345	-0.006663669	0.6194122	0.2065043	0
3346	-0.011282137	0.4003796	0.0657913	0.0000009
3347	0.019214787	0.1520549	0.3071683	0
3348	0.029044312	0.0303662	0.3964419	0
3349	0.026942117	0.04459	0.3705251	0
3350	0.029215248	0.0294038	0.2494643	0
3351	0.055642029	0.0000332	0.4213848	0
3352	0.066176932	0.0000008	0.4152056	0
3353	0.072342642	0.0000001	0.3843634	0
3354	0.073851584	0	0.3877277	0
3355	0.117588296	0	0.4117402	0
3356	0.073945157	0	0.3156325	0
3357	-0.0337635	0.0118262	0.1998827	0
3358	0.009175977	0.494008	0.1982237	0
3359	-0.047414166	0.0004062	0.0942959	0
3360	-0.16296232	0	-0.2185153	0
3361	-0.188674142	0	-0.293382	0
3362	-0.181083414	0	-0.266646	0
3363	-0.175528518	0	-0.2486247	0
3364	-0.179387885	0	-0.2735716	0
3365	-0.167882187	0	-0.2917106	0
3366	-0.120046212	0	-0.2186864	0
3367	-0.14339429	0	-0.2413987	0
3368	-0.135510642	0	-0.2341508	0
3369	-0.078160513	0	-0.1847296	0
3370	-0.035570749	0.007999	0.1121012	0
3371	-0.019486487	0.1463438	0.0876819	0
3372	-0.001838424	0.8910091	0.0345119	0.0100787
3373	0.042734735	0.0014391	0.3074424	0
3374	0.060481573	0.0000064	0.3582188	0
3375	0.053064092	0.0000756	0.3188156	0
3376	0.052794704	0.0000822	0.319316	0
3377	0.051396348	0.0001264	0.3206468	0
3378	0.059375996	0.0000094	0.2315181	0
3379	0.033574188	0.0123088	0.2721703	0
3380	-0.131339621	0	-0.1382433	0
3381	-0.130340249	0	-0.3550899	0
3382	-0.130533441	0	-0.3551355	0
3383	-0.130787802	0	-0.3551495	0
3384	-0.079427323	0	-0.0047638	0.7225326
3385	-0.060398854	0.0000066	-0.0908705	0
3386	-0.051951085	0.0001067	-0.0840406	0
3387	-0.042575201	0.0014994	-0.0439214	0.0010556
3388	-0.062110593	0.0000036	-0.0847039	0
3389	0.013097487	0.3289326	0.2647077	0
3390	0.037962706	0.0046464	0.1952697	0
3391	0.061126466	0.0000051	0.2213171	0
3392	0.04066597	0.002427	0.1662254	0
3393	0.029895023	0.0258318	0.1482905	0
3394	0.038650966	0.0039524	0.1617314	0
3395	0.055303	0.000037	0.1770545	0
3396	-0.083625978	0	-0.1879845	0
3397	-0.043345379	0.0012281	-0.1808031	0
3398	-0.031134363	0.0202777	-0.109502	0
3399	-0.041297493	0.002074	-0.1259303	0
3400	-0.068661637	0.0000003	-0.1385823	0
3401	-0.062208868	0.0000035	-0.0942961	0
3402	-0.106224267	0	-0.1124674	0
3403	-0.124402684	0	-0.0914702	0
3404	-0.130644775	0	-0.0824502	0
3405	-0.046816515	0.0004805	-0.0426475	0.0014718
3406	-0.06840123	0.0000003	-0.0203914	0.1285013
3407	-0.079411288	0	-0.0268819	0.0450688
3408	-0.100349439	0	-0.0581596	0.0000143
3409	-0.094623778	0	-0.0560873	0.0000287
3410	-0.084026675	0	-0.0252165	0.0601333
3411	0.019455301	0.1469909	0.2396019	0
3412	0.066973452	0.0000006	0.2263757	0
3413	0.092343114	0	0.3714735	0
3414	0.066431247	0.0000007	0.3010558	0
3415	-0.00686716	0.6087551	0.1184116	0
3416	0.003511063	0.7935538	0.0752525	0
3417	0.061774515	0.0000041	0.21029	0
3418	0.077100808	0	0.1831818	0
3419	0.128073358	0	0.2092437	0
3420	0.094079561	0	0.1858016	0
3421	0.050603664	0.0001605	0.0289705	0.0307898
3422	0.051112172	0.0001378	0.0578762	0.0000158
3423	0.10728083	0	0.0840646	0
3424	0.235686653	0	0.2789234	0
3425	0.3488182	0	0.3049032	0
3426	0.317734188	0	0.3013872	0
3427	0.210945315	0	0.4149019	0
3428	0.266841173	0	0.4348917	0
3429	0.254750261	0	0.3943319	0
3430	0.227389358	0	0.4284919	0
3431	0.199256109	0	0.4538022	0
3432	0.156451294	0	0.3874627	0
3433	0.138343635	0	0.3557058	0
3434	0.017894897	0.1822343	0.12689	0
3435	0.006438123	0.6313185	0.1445451	0
3436	0.083451134	0	0.2710299	0
3437	-0.012726815	0.3428066	0.1247674	0
3438	-0.070873843	0.0000001	-0.0141192	0.2926037
3439	-0.079921419	0	-0.0224433	0.0943219
3440	-0.090010199	0	-0.0294262	0.0282524
3441	-0.114659504	0	-0.1775371	0
3442	-0.149133902	0	-0.1741703	0
3443	0.173968751	0	0.1865615	0
3444	0.384400683	0	0.3888403	0
3445	0.393433127	0	0.3854427	0
3446	0.439881309	0	0.3894523	0
3447	0.444543702	0	0.3867093	0
3448	0.446795461	0	0.3886381	0
3449	0.450003523	0	0.1934257	0
3450	0.446819115	0	0.1953409	0
3451	0.42416739	0	0.1942205	0
3452	0.380085235	0	0.1899743	0
3453	0.347891072	0	0.1736757	0
3454	0.309429965	0	0.2436844	0
3455	0.256614137	0	0.1197611	0
3456	0.217812887	0	0.0983563	0
3457	0.157869451	0	0.1161485	0
3458	0.139714078	0	0.1166052	0
3459	0.083884748	0	0.1238321	0
3460	0.050316446	0.0001749	0.1634983	0
3461	0.015495707	0.2480718	0.2081367	0
3462	0.015537758	0.2467905	0.2077421	0
3463	0.012746342	0.3420665	0.2174414	0
3464	-0.00350038	0.7941677	0.1433368	0
3465	-0.096756581	0	-0.0760748	0
3466	-0.017109588	0.2021817	-0.0585612	0.0000125
3467	-0.015739705	0.2407015	-0.0585612	0.0000125
3468	-0.016665182	0.214152	-0.0585612	0.0000125
3469	0.138782941	0	0.277247	0
3470	0.140619412	0	0.2776544	0
3471	0.05633819	0.0000264	0.0559577	0.0000299
3472	0.058508747	0.0000127	0.09925	0
3473	0.019540011	0.1452384	0.0129006	0.3362555
3474	0.02132219	0.1119622	0.0443868	0.0009329
3475	-0.113483797	0	-0.0111178	0.4072763
3476	-0.113234036	0	-0.0110914	0.4083909
3477	-0.112949739	0	-0.0110822	0.408781
3478	-0.17589606	0	0.0349416	0.0091828
3479	-0.176473723	0	0.033553	0.012364
3480	-0.185572415	0	0.0491081	0.0002498
3481	-0.277063883	0	-0.0541658	0.0000534
3482	-0.290810299	0	-0.2332513	0
3483	-0.308248784	0	-0.2557416	0
3484	-0.233025753	0	-0.1665873	0
3485	-0.229917764	0	-0.1665473	0
3486	-0.230491785	0	-0.1667221	0
3487	-0.230423368	0	-0.166722	0
3488	-0.23083104	0	-0.1667212	0
3489	-0.231547528	0	-0.1666897	0
3490	-0.09692538	0	-0.0764433	0


==> resultFiles/kmers_correlation/k_mers_pearson_correlation.csv <==
ind,corr
1,-0.131436501
2,-0.012686198
3,0.322905786
4,0.054797593
5,0.089640352
6,0.273803029
7,0.26986962
8,-0.078674981
9,-0.123117968
10,0.361329407
11,-0.066846548
12,-0.27967559
13,-0.272302835
14,0.189599514
15,0.206767101
16,0.348275157
17,0.057716157
18,0.275396129
19,0.344628971
20,0.479072263
21,-0.09757654
22,-0.513043425
23,-0.180824144
24,0.339194373
25,-0.026366169
26,1.60E-05
27,-0.219780895
28,-0.410975458
29,0.01733512
30,0.385358858
31,-0.49267692
32,-0.010142795
33,0.413831417
34,0.354041752
35,0.386539004
36,-0.342015044
37,-0.375350086
38,-0.311408161
39,0.198371158
40,-0.347211826
41,0.052936187
42,-0.10240014
43,-0.016936664
44,0.282618193
45,0.279801033
46,0.085519943
47,-0.178763722
48,0.300078601
49,0.114155288
50,0.098010406
51,0.398598182
52,-0.007584369
53,-0.000877315
54,-0.557739735
55,-0.176680354
56,-0.052395603
57,0.252450114
58,-0.427277044
59,-0.196897086
60,0.202741051
61,-0.476344562
62,0.021283946
63,-0.164066441
64,-0.025034157
65,-0.008743088
66,0.3852579
67,0.139070185
68,-0.50404509
69,-0.24727503
70,-0.49347501
71,-0.19287398
72,-0.496222353
73,-0.4196127
74,0.135003672
75,-0.448906015
76,-0.261221414
77,0.351162279
78,0.103435835
79,-0.319991243
80,0.512635517
81,-0.327273643
82,-0.148898987
83,0.497143618
84,0.008688879
85,0.132555003
86,0.04472057
87,0.010098155
88,-0.09356228
89,-0.024197453
90,0.022135764
91,-0.042286092
92,-0.175802745
93,0.18666081
94,-0.121275684
95,0.271373385
96,-0.314134315
97,-0.182562176
98,-0.115157597
99,-0.149533027
100,-0.082980919
101,0.014754471
102,0.250268376
103,0.046079123
104,-0.035166252
105,-0.056559891
106,-0.389027354
107,0.443724268
108,0.038709378
109,-0.054481688
110,0.04732861
111,0.127010999
112,0.085045325
113,0.046912813
114,-0.414083655
115,-0.22815139
116,-0.320811951
117,0.188620438
118,-0.298303935
119,-0.108153723
120,-0.328340746
121,0.013036318
122,0.000166971
123,-0.310064419
124,-0.015752575
125,0.390873549
126,0.265496434
127,0.174846549
128,0.414161163
129,-0.570975301
130,-0.015161305
131,-0.001907722
132,-0.152851121
133,0.220757787
134,0.42760051
135,0.127025766
136,0.133178536
137,0.165322859
138,0.558377195
139,-0.622384518
140,-0.116819924
141,0.080833172
142,0.077030986
143,-0.33419974
144,0.038786633
145,0.118878945
146,-0.469896712
147,-0.505787833
148,-0.343165527
149,-0.140350846
150,0.508510738
151,0.328600115
152,-0.29457273
153,-0.006882385
154,0.383656985
155,0.027343337
156,0.426716912
157,0.004989915
158,0.081205964
159,-0.003085428
160,0.099713904
161,-0.072538024
162,-0.009147383
163,-0.084959253
164,0.438288478
165,-0.078697
166,0.030639088
167,-0.116828581
168,-0.453978316
169,-0.164400475
170,-0.032456729
171,-0.092367883
172,-0.117029782
173,-0.112656125
174,0.008068565
175,-0.165495543
176,0.468082682
177,0.039856254
178,-0.152222646
179,-0.053119441
180,-0.236634521
181,0.201853885
182,0.037266223
183,0.2131107
184,-0.038043387
185,-0.194052768
186,-0.158314898
187,-0.010521826
188,0.127413616
189,0.032616276
190,-0.267086624
191,-0.315171497
192,-0.339478166
193,-0.50415201
194,-0.522088729
195,-0.056826417
196,-0.007182527
197,0.340175226
198,0.264786494
199,-0.430197995
200,-0.107737398
201,0.275291276
202,-0.111365586
203,0.433519278
204,0.286259663
205,-0.10284578
206,0.204075216
207,-0.112853316
208,-0.222541332
209,-0.029842426
210,0.41734248
211,0.172478992
212,0.210691273
213,0.502717181
214,-0.280170845
215,-0.319294119
216,0.361062114
217,0.005803188
218,-0.016355142
219,0.199110579
220,0.164577601
221,0.033991779
222,-0.281668751
223,-0.100399512
224,-0.286671451
225,-0.161885838
226,-0.078571517
227,0.40641382
228,-0.159087025
229,-0.263811355
230,0.536983689
231,0.240571243
232,-0.021338576
233,0.159851768
234,0.204533418
235,-0.198515687
236,-0.106459267
237,-0.112120924
238,-0.242258978
239,0.052591462
240,-0.009386403
241,-0.389351776
242,-0.0169757
243,0.013198735
244,-0.071159572
245,-0.086739149
246,0.134819618
247,-0.037380606
248,0.217950757
249,-0.303147865
250,-0.075373133
251,-0.274122367
252,0.187774961
253,-0.440527043
254,-0.055266123
255,-0.132637813
256,-0.082287195
257,0.186177706
258,-0.273993624
259,-0.450821867
260,0.202151108
261,0.050271879
262,-0.089081039
263,-0.189575591
264,0.037829009
265,-0.228382957
266,-0.032973932
267,-0.133939493
268,-0.333269572
269,0.299216596
270,0.143011663
271,-0.286453166
272,-0.212271741
273,0.134718148
274,-0.31961096
275,-0.0342234
276,-0.412979444
277,-0.160269637
278,-0.029924888
279,-0.190957814
280,0.207678761
281,-0.278511277
282,0.141426281
283,-0.058333027
284,-0.021994449
285,-0.473599852
286,-0.480711674
287,0.280967568
288,-0.338413684
289,0.451932286
290,0.215294514
291,0.402733484
292,-0.210078108
293,-0.114580179
294,-0.245184602
295,0.337831486
296,-0.108971738
297,-0.051868077
298,-0.06555902
299,-0.399096097
300,-0.300861066
301,0.163939767
302,0.313785729
303,-0.194250102
304,-0.19822659
305,-0.064768427
306,0.005738748
307,-0.089457522
308,0.064842948
309,-0.199736754
310,0.019456831
311,0.323477175
312,-0.044617527
313,0.018321399
314,-0.277942984
315,0.14822426
316,0.385364763
317,-0.084147186
318,-0.359756305
319,-0.06516198
320,-0.258571601
321,0.369789718
322,-0.592922348
323,0.15446504
324,0.381913298
325,0.325461876
326,-0.500781991
327,-0.054226086
328,-0.025134778
329,-0.471767403
330,-0.25015245
331,-0.25838229
332,0.223851063
333,0.300306219
334,-0.140928229
335,0.224413404
336,0.498740537
337,-0.033809008
338,-0.309863456
339,-0.290427633
340,0.073670714
341,-0.084022117
342,0.118576144
343,-0.47339809
344,-0.30565812
345,-0.43518195
346,0.296486876
347,-0.118884336
348,0.31853253
349,-0.106021337
350,-0.008135769
351,-0.067133388
352,0.094436217
353,-0.199328047
354,-0.021966199
355,-0.193203199
356,0.137780378
357,0.521042781
358,-0.451897473
359,-0.280389482
360,0.234538133
361,0.172666284
362,-0.500683502
363,-0.06497856
364,0.381698438
365,-0.218659466
366,-0.225084887
367,-0.17004033
368,-0.073361753
369,0.413893888
370,-0.461336013
371,0.3618176
372,-0.012519686
373,-0.044012279
374,-0.216788975
375,0.260276972
376,-0.055529325
377,-0.048576181
378,0.296428537
379,0.057346997
380,-0.209317556
381,-0.088219285
382,-0.539266066
383,-0.185261481
384,0.355172036
385,-0.039851282
386,0.526145679
387,0.392392557
388,0.356910049
389,0.029016242
390,-0.306284399
391,-0.176390912
392,-0.23094244
393,0.241195301
394,-0.029274055
395,-0.185735072
396,-0.038442408
397,-0.026079407
398,-0.097293703
399,0.110659049
400,-0.275196813
401,-0.358981632
402,-0.237327669
403,0.149942518
404,0.481205427
405,-0.057743226
406,0.388648604
407,-0.126980804
408,0.453711435
409,-0.331076918
410,-0.351492793
411,0.332161935
412,0.257718141
413,0.121415577
414,0.373092753
415,-0.277837424
416,0.003628664
417,0.487245295
418,0.333720693
419,-0.027955404
420,-0.046558309
421,-0.131150431
422,0.060640156
423,0.379924185
424,-0.032161745
425,-0.043038487
426,-0.022127674
427,0.040347492
428,0.128481206
429,-0.128274471
430,0.016465441
431,-0.004786966
432,0.044686917
433,0.08004553
434,0.173443301
435,0.391947214
436,0.021854241
437,0.162223584
438,0.018739418
439,-0.159768425
440,-0.102009316
441,-0.019174795
442,0.001937196
443,-0.002608523
444,-0.047959385
445,-0.025251385
446,0.002732937
447,0.003455844
448,0.000562781
449,-0.023644165
450,-0.02248991
451,0.004739036
452,-0.003369411
453,0.004860253
454,-0.010882426
455,0.018847233
456,-0.017582693
457,-0.001505218
458,-0.093254318
459,-0.011171916
460,-0.351117619
461,-0.479525174
462,-0.04729486
463,-0.291084749
464,-0.105506362
465,0.140380427
466,0.25886388
467,-0.238820984
468,-0.348350745
469,-0.456962404
470,0.003671589
471,-0.060218813
472,0.334389805
473,-0.182586465
474,0.190354999
475,-0.115161261
476,-0.535866038
477,0.257973441
478,-0.587981665
479,-0.048670764
480,-0.000185822
481,-0.364007914
482,-0.312399757
483,-0.006137376
484,-0.099503755
485,-0.178287683
486,-0.124589902
487,-0.079309722
488,0.175535551
489,-0.081651123
490,0.572612571
491,-0.094303358
492,0.016576255
493,-0.082499844
494,0.085665969
495,0.112166323
496,-0.27397922
497,0.082324716
498,0.2361086
499,-0.205616404
500,-0.02286333
501,-0.029842426
502,0.011841396
503,-0.048294117
504,-0.217843137
505,0.191533258
506,0.124527066
507,-0.106272971
508,0.351100031
509,-0.324827208
510,-0.435875745
511,-0.026693872
512,-0.068522071
513,-0.161335705
514,0.33661914
515,-0.121582434
516,-0.331913745
517,0.093416779
518,-0.076377624
519,0.36537565
520,-0.430167589
521,0.323129794
522,0.124317785
523,-0.077774591
524,-0.00119365
525,0.309153319
526,-0.477822749
527,-0.24833185
528,-0.027480146
529,-0.003912543
530,-0.02334223
531,0.228797466
532,-0.052873677
533,0.028955667
534,-0.110162662
535,0.093458848
536,-0.055770629
537,-0.049173564
538,-0.045508173
539,-0.012849686
540,-0.075207777
541,0.016911804
542,-0.078392076
543,-0.287679682
544,-0.053816702
545,0.2968303
546,0.373264377
547,-0.095617964
548,0.100466805
549,-0.055287869
550,-0.013484136
551,-0.304671108
552,-0.076007146
553,-0.046665036
554,0.005510534
555,0.201592744
556,-0.400925114
557,0.018994126
558,-0.310761645
559,0.36275364
560,0.077600646
561,0.367877557
562,0.373986925
563,-0.176589794
564,-0.009886994
565,0.281885355
566,-0.105916102
567,-0.144821585
568,-0.046569307
569,-0.051130871
570,-0.078088272
571,-0.039216115
572,-0.294104165
573,0.347759112
574,0.312774284
575,0.240793295
576,-0.049458682
577,-0.245023526
578,-0.054975134
579,-0.027711349
580,0.086260669
581,-0.107438184
582,0.232714791
583,0.008373896
584,-0.085516538
585,-0.090529317
586,-0.00320981
587,-0.421028832
588,0.173169894
589,-0.317254128
590,-0.051356645
591,0.211810387
592,0.219737394
593,-0.069667019
594,-0.36630357
595,-0.157924153
596,-0.14947509
597,-0.066874099
598,-0.22557921
599,-0.282616675
600,-0.294186494
601,-0.021006828
602,-0.111021438
603,-0.303245628
604,-0.020135509
605,-0.071981712
606,-0.093275554
607,-0.038866292
608,-0.025379257
609,-0.309647345
610,-0.201203748
611,0.317056315
612,0.361970547
613,-0.4708075
614,-0.146898693
615,-0.176246099
616,-0.377059709
617,0.073651574
618,0.40923814
619,-0.011543737
620,0.038134428
621,-0.014579163
622,-0.126508102
623,-0.233651097
624,-0.118399802
625,-0.014753832
626,0.167921261
627,0.364795985
628,-0.142398799
629,-0.004703487
630,-0.003196061
631,-0.501308781
632,-0.314239972
633,0.233950469
634,0.006986953
635,-0.143159563
636,-0.051502095
637,0.381994906
638,-0.052873677
639,-0.029757654
640,-0.037639372
641,-0.061423206
642,-0.030375312
643,0.226456342
644,-0.048465086
645,-0.035894919
646,-0.080718561
647,0.096918773
648,-0.038382617
649,-0.041600522
650,-0.069631501
651,-0.00769236
652,-0.174668715
653,0.085771694
654,0.360945395
655,-0.477843399
656,-0.227407561
657,-0.144157612
658,0.111781551
659,0.006474019
660,-0.352024339
661,-0.081836268
662,-0.498594177
663,-0.038866292
664,-0.187837236
665,0.034734909
666,-0.116942921
667,-0.050112067
668,0.15274534
669,-0.180515719
670,-0.106217028
671,-0.018199643
672,-0.136259843
673,-0.098097747
674,-0.007803799
675,-0.04370164
676,-0.215901618
677,-0.019145103
678,-0.03336666
679,-0.050646639
680,-0.062194216
681,-0.193846825
682,-0.026980798
683,-0.080621313
684,-0.075544857
685,-0.046285865
686,-0.266890707
687,-0.47708144
688,-0.032042168
689,-0.120867501
690,-0.024159829
691,-0.158857877
692,0.011647057
693,-0.243798877
694,0.457248231
695,-0.21833837
696,-0.293871082
697,-0.018632916
698,0.31517382
699,-0.118076394
700,0.32941087
701,0.288832086
702,0.225296307
703,-0.111888827
704,0.322808051
705,-0.00496106
706,0.139881744
707,-0.062447762
708,0.022000333
709,0.109101327
710,-0.268520227
711,0.480530504
712,-0.178780769
713,0.050325509
714,-0.004695497
715,-0.109897989
716,-0.411848803
717,0.00895344
718,0.014618431
719,-0.047605577
720,-0.141465591
721,-0.112956737
722,-0.090656971
723,-0.086789317
724,-0.019552365
725,-0.185722455
726,-0.07917721
727,-0.030950169
728,-0.030497713
729,0.229676723
730,-0.065626498
731,-0.159078639
732,-0.321720139
733,-0.017866659
734,-0.053719109
735,-0.232693739
736,-0.397386929
737,0.18799998
738,-0.101127367
739,-0.116074115
740,-0.357117969
741,-0.261342754
742,-0.036992841
743,-0.105696405
744,-0.29488751
745,0.426401754
746,-0.057012078
747,0.393417742
748,0.007309502
749,0.359721562
750,-0.064396185
751,-0.324431756
752,-0.177367296
753,0.134421278
754,-0.013636891
755,-0.452052679
756,-0.292278671
757,0.374253337
758,-0.056887213
759,-0.174681557
760,-0.263801259
761,-0.034166287
762,0.375433892
763,0.363156915
764,-0.150908249
765,-0.125866687
766,-0.463084006
767,0.036286519
768,-0.471814754
769,-0.029218376
770,0.22190611
771,-0.017493937
772,-0.138602075
773,0.208979162
774,-0.397644481
775,-0.010715834
776,-0.011210557
777,-0.097096227
778,0.337289735
779,0.171065963
780,-0.195535483
781,-0.432434286
782,0.349839821
783,-0.120095582
784,-0.292353384
785,-0.161266132
786,-0.331015899
787,-0.075191821
788,-0.309605686
789,-0.074058367
790,-0.071676158
791,-0.051042096
792,-0.037534294
793,-0.064279016
794,-0.528459297
795,0.112832955
796,0.076756918
797,-0.027480146
798,-0.006357887
799,0.402706743
800,-0.465298874
801,-0.062696924
802,-0.028538162
803,-0.087371045
804,-0.086018631
805,0.016865118
806,-0.144551282
807,-0.032894284
808,-0.48057218
809,0.152584205
810,-0.038866292
811,-0.042554184
812,-0.018577104
813,0.092381786
814,-0.030930857
815,-0.292218742
816,-0.009395678
817,-0.085974116
818,-0.105030712
819,0.400225895
820,0.300484035
821,-0.090992368
822,-0.336538922
823,-0.38491839
824,-0.433494085
825,-0.091956327
826,-0.051203579
827,-0.276070931
828,0.004698875
829,-0.130899516
830,-0.289816667
831,-0.359238179
832,-0.033125363
833,-0.542219947
834,0.101869752
835,-0.15063975
836,0.152068641
837,0.35789175
838,-0.089371808
839,0.372499997
840,-0.229421878
841,0.028062671
842,0.036154215
843,-0.052580521
844,0.218592271
845,-0.048265893
846,-0.124469155
847,-0.078098449
848,-0.000589741
849,0.427146876
850,-0.323102356
851,0.014372935
852,0.333965695
853,-0.138878817
854,-0.364730656
855,0.442440279
856,-0.177383987
857,-0.090969763
858,0.245114777
859,0.042852523
860,-0.009152557
861,0.160603027
862,0.377347528
863,-0.079972404
864,-0.021879012
865,0.27336028
866,0.394927304
867,-0.105230962
868,-0.00399402
869,-0.045179242
870,-0.0526987
871,-0.025224474
872,0.55638066
873,-0.052048263
874,-0.261720333
875,-0.173326318
876,0.118274283
877,0.119698383
878,-0.12229831
879,0.183404026
880,-0.238419582
881,-0.038866292
882,-0.014475373
883,0.080591506
884,-0.39068313
885,-0.078091197
886,-0.027480146
887,-0.091013988
888,-0.0264907
889,-0.03233318
890,0.01453764
891,-0.047605577
892,-0.151668145
893,0.385695141
894,0.030477407
895,-0.043611795
896,-0.069290356
897,-0.109581503
898,-0.024524292
899,-0.038866292
900,-0.006471253
901,0.021544961
902,0.0026913
903,0.003019149
904,-0.006471253
905,-0.028761257
906,-0.012773921
907,0.001932304
908,-0.022523738
909,-0.007666871
910,-0.006471253
911,-0.037380606
912,-0.006471253
913,-0.018066678
914,-0.011758525
915,-0.00320981
916,0.146292539
917,-0.484667152
918,-0.05704261
919,-0.035463242
920,0.000258163
921,-0.436560018
922,-0.337105422
923,0.004185279
924,-0.068752777
925,-0.239101236
926,0.028056544
927,0.108102857
928,-0.166724051
929,-0.029855725
930,-0.315654753
931,0.365536942
932,-0.491330161
933,0.3370017
934,0.102745683
935,-0.052873677
936,-0.00789618
937,0.370877915
938,0.012436751
939,-0.025379257
940,0.002732937
941,0.324911306
942,0.390873127
943,-0.175674873
944,-0.06269288
945,-0.310426167
946,-0.022031231
947,0.31972313
948,-0.068855654
949,0.018590928
950,-0.063812888
951,-0.085147272
952,-0.058649948
953,-0.103552961
954,-0.121994086
955,-0.001505218
956,-0.048670764
957,-0.081392599
958,0.016750556
959,0.209202274
960,-0.06355257
961,-0.006357887
962,-0.01974443
963,0.166282403
964,-0.054975134
965,-0.087167824
966,-0.089641313
967,-0.256612971
968,-0.155600009
969,-0.021627512
970,-0.045090078
971,0.345995161
972,-0.459050131
973,0.381860619
974,0.193989475
975,-0.156470815
976,-0.002269475
977,-0.077774591
978,0.360610685
979,0.184643635
980,-0.280946198
981,-0.29203177
982,-0.098556962
983,-0.057389733
984,-0.135404084
985,0.20672358
986,-0.054975134
987,0.017477483
988,0.357721689
989,-0.018726948
990,-0.025379257
991,0.360215803
992,-0.317372104
993,0.002732937
994,-0.463692585
995,-0.149651327
996,-0.271569922
997,-0.125936377
998,-0.151534367
999,0.028285361
1000,-0.005128681
1001,-0.092988574
1002,0.370450321
1003,-0.077663584
1004,-0.044864719
1005,-0.044551679
1006,-0.448675787
1007,-0.00977595
1008,-0.038866292
1009,-0.273716902
1010,-0.130645323
1011,-0.021186625
1012,0.39016117
1013,-0.038432741
1014,0.393563543
1015,-0.078290258
1016,-0.002718385
1017,-0.145411224
1018,-0.057045792
1019,-0.006471253
1020,0.01398524
1021,0.005468827
1022,-0.009980162
1023,-0.110805219
1024,-0.02334223
1025,0.120120555
1026,-0.013963264
1027,-0.002269475
1028,-0.2868352
1029,0.021728033
1030,0.074518364
1031,0.050026378
1032,-0.073779888
1033,0.001932304
1034,-0.134139049
1035,-0.199657965
1036,-0.141718853
1037,0.017360744
1038,-0.067082221
1039,0.061938105
1040,-0.265363107
1041,0.012436751
1042,-0.061923617
1043,-0.255670732
1044,0.223337051
1045,-0.090165105
1046,-0.1188578
1047,-0.025379257
1048,0.091880838
1049,0.411456214
1050,-0.179360809
1051,0.021544961
1052,0.005967108
1053,-0.245483686
1054,0.093219136
1055,-0.311824619
1056,0.316707472
1057,-0.012946001
1058,-0.012595603
1059,0.06711821
1060,-0.040742451
1061,-0.015141929
1062,-0.462653772
1063,-0.47031523
1064,0.010335861
1065,-0.394426242
1066,-0.016580991
1067,0.014618431
1068,0.370656024
1069,-0.243275951
1070,-0.022360055
1071,-0.035430335
1072,-0.024555397
1073,-0.063480199
1074,0.028759318
1075,0.393765502
1076,-0.059606484
1077,0.006986953
1078,-0.06513943
1079,0.002161078
1080,-0.025094687
1081,-0.006181184
1082,-0.054054388
1083,-0.004381481
1084,-0.09004598
1085,-0.027480146
1086,-0.026081705
1087,-0.023486501
1088,0.01453764
1089,-0.039050178
1090,-0.01487481
1091,-0.140465446
1092,-0.371845511
1093,0.061933462
1094,-0.080090843
1095,-0.353654493
1096,-0.02012855
1097,0.172554693
1098,-0.024260965
1099,-0.066358465
1100,-0.28897759
1101,-0.303092118
1102,-0.046957324
1103,0.008053939
1104,-0.113406769
1105,0.039869144
1106,0.193503785
1107,-0.097350797
1108,0.003288267
1109,-0.021177478
1110,-0.066496956
1111,0.022149606
1112,-0.027480146
1113,-0.027458954
1114,-0.104282051
1115,-0.001800424
1116,-0.457757375
1117,-0.000292051
1118,0.035941864
1119,-0.127171199
1120,-0.328147192
1121,-0.036687071
1122,-0.014431096
1123,0.019467269
1124,-0.3120252
1125,-0.027633757
1126,0.124250648
1127,0.188737552
1128,-0.177126254
1129,-0.0365977
1130,0.297424736
1131,-0.010914542
1132,-0.174802402
1133,-0.047250749
1134,0.203019508
1135,-0.14777222
1136,-0.059193471
1137,0.270638562
1138,0.371307533
1139,0.166619542
1140,-0.025869973
1141,-0.060725511
1142,-0.002126918
1143,-0.394882591
1144,-0.161963643
1145,-0.085699977
1146,0.06790836
1147,-0.06710201
1148,-0.114839181
1149,-0.155048267
1150,-0.291484299
1151,-0.083900572
1152,-0.0169757
1153,-0.01815203
1154,-0.283586789
1155,-0.006471253
1156,-0.025379257
1157,-0.065626498
1158,-0.047605577
1159,-0.05489041
1160,-0.000168585
1161,0.348242295
1162,-0.027480146
1163,-0.077275172
1164,-0.250321685
1165,-0.04446785
1166,-0.000716343
1167,0.402961561
1168,-0.025734958
1169,-0.472152586
1170,0.403013001
1171,-0.005631739
1172,-0.144509147
1173,-0.00267858
1174,-0.051939957
1175,-0.090611504
1176,-0.141865613
1177,-0.177625805
1178,-0.039113405
1179,-0.2831206
1180,-0.040551852
1181,-0.122776744
1182,-0.123654989
1183,-0.039113405
1184,-0.001271204
1185,-0.332964247
1186,-0.120201087
1187,-0.315199393
1188,-0.118452877
1189,-0.109538254
1190,-0.038830341
1191,0.06441158
1192,-0.043792381
1193,-0.373705753
1194,-0.02334223
1195,-0.234189178
1196,-0.027480146
1197,-0.036438672
1198,-0.027480146
1199,-0.03818983
1200,-0.038866292
1201,-0.058672608
1202,-0.025191545
1203,-0.005798854
1204,-0.007666871
1205,0.088549297
1206,-0.424032002
1207,0.023120011
1208,-0.096854981
1209,-0.078098449
1210,0.242173075
1211,-0.039852256
1212,0.004989915
1213,0.052591462
1214,-0.12280258
1215,-0.02334223
1216,-0.055266123
1217,-0.15109157
1218,-0.063211029
1219,-0.037112752
1220,-0.067969972
1221,-0.111158319
1222,-0.18001997
1223,-0.124261409
1224,0.044762999
1225,-0.027480146
1226,0.003246605
1227,-0.136863545
1228,-0.018555745
1229,0.016692292
1230,0.194752587
1231,-0.069566953
1232,-0.050828295
1233,-0.400671303
1234,0.019245011
1235,-0.061469602
1236,-0.195658511
1237,0.002732937
1238,-0.034614651
1239,-0.038349377
1240,-0.003070343
1241,-0.123107473
1242,-0.122635007
1243,-0.052793081
1244,0.259689219
1245,-0.472894813
1246,0.299554624
1247,0.041375033
1248,0.079660482
1249,0.365856413
1250,-0.056235293
1251,0.024880218
1252,-0.092220882
1253,-0.28424249
1254,-0.054973901
1255,-0.102870719
1256,0.533136727
1257,0.005801089
1258,-0.182852232
1259,-0.273388722
1260,-0.128242329
1261,-0.166367624
1262,-0.019116586
1263,0.032463467
1264,0.047406127
1265,-0.256981104
1266,-0.43817743
1267,-0.019381326
1268,0.002407058
1269,0.194341813
1270,0.273599452
1271,-0.180301728
1272,0.026503925
1273,0.204464114
1274,0.219497934
1275,-0.017994735
1276,0.370867698
1277,-0.087520739
1278,-0.143769119
1279,0.370294677
1280,-0.03893682
1281,-0.1238048
1282,-0.162077582
1283,-0.377241581
1284,0.001932304
1285,-0.170032513
1286,0.123205659
1287,0.358131373
1288,0.02382949
1289,-0.128354982
1290,-0.372930444
1291,-0.308419204
1292,-0.207905269
1293,-0.086713676
1294,0.356364696
1295,-0.402732479
1296,0.224344458
1297,-0.077774591
1298,0.167424659
1299,0.060610417
1300,-0.320316575
1301,-0.029716403
1302,-0.326363886
1303,0.087428858
1304,0.200838689
1305,-0.054975134
1306,-0.022523738
1307,0.003251855
1308,-0.045179242
1309,0.024880218
1310,-0.027480146
1311,-0.088003468
1312,-0.048670764
1313,-0.022692011
1314,-0.025379257
1315,0.019118627
1316,-0.002269475
1317,-0.006471253
1318,-0.006471253
1319,0.004322319
1320,-0.006471253
1321,-0.0169757
1322,0.001932304
1323,-0.019962116
1324,-0.048529235
1325,-0.453128915
1326,-0.061469602
1327,-0.048046476
1328,-0.061469602
1329,0.395064351
1330,0.357799882
1331,-0.018489561
1332,-0.027480146
1333,-0.245176029
1334,-0.059193471
1335,-0.056770179
1336,0.1970715
1337,-0.027480146
1338,-0.048311218
1339,-0.454515031
1340,-0.05027789
1341,-0.002403544
1342,-0.00853848
1343,-0.040845511
1344,0.484901523
1345,-0.128087977
1346,-0.02334223
1347,0.225268297
1348,-0.022934334
1349,-0.135994088
1350,0.127137958
1351,-0.042752907
1352,-0.046722324
1353,0.20969912
1354,-0.078839217
1355,0.007189997
1356,-0.131110871
1357,-0.107105923
1358,0.065012838
1359,0.014264185
1360,0.289414529
1361,-0.306807755
1362,-0.252756565
1363,0.213190223
1364,-0.000292051
1365,-0.05077222
1366,0.356760728
1367,-0.319723089
1368,-0.139653766
1369,-0.004396756
1370,-0.087323143
1371,-0.257239308
1372,-0.027480146
1373,-0.339894332
1374,-0.080397441
1375,0.024662091
1376,-0.062298815
1377,-0.070171163
1378,-0.038214335
1379,-0.524907583
1380,-0.046343148
1381,-0.08251885
1382,-0.118380365
1383,0.478453648
1384,-0.06216645
1385,0.001932304
1386,-0.335301684
1387,0.172919843
1388,0.132968829
1389,0.001932304
1390,0.002609852
1391,0.0128091
1392,-0.006181184
1393,-0.096985131
1394,0.012436751
1395,-0.014653888
1396,-0.300223491
1397,0.324163258
1398,-0.295994242
1399,-0.211444756
1400,0.014635788
1401,-0.125419497
1402,-0.146895201
1403,-0.246665127
1404,0.346602219
1405,-0.104820602
1406,-0.006471253
1407,0.29089727
1408,-0.192185267
1409,-0.299206757
1410,-0.039614369
1411,-0.392389525
1412,-0.45829623
1413,-0.056066921
1414,0.227479954
1415,-0.000227428
1416,0.062187827
1417,-0.04153824
1418,-0.042842085
1419,-0.029513526
1420,-0.032909839
1421,-0.279356715
1422,0.245762445
1423,-0.06277815
1424,-0.042440336
1425,-0.038866292
1426,-0.006471253
1427,-0.161543465
1428,-0.072961214
1429,-0.117652415
1430,-0.09207497
1431,0.555544225
1432,-0.117401892
1433,-0.344814544
1434,-0.042028424
1435,0.209498315
1436,-0.508508563
1437,0.327704911
1438,-0.052213872
1439,0.006202088
1440,-0.061336145
1441,-0.061469602
1442,-0.101176203
1443,-0.019801497
1444,0.360672751
1445,-0.282060811
1446,-0.006471253
1447,-0.458449583
1448,-0.513629446
1449,-0.127136326
1450,0.360426439
1451,-0.338545036
1452,-0.150752103
1453,-0.011511937
1454,0.370654476
1455,-0.07969664
1456,0.066252636
1457,-0.161819558
1458,-0.066418142
1459,-0.366432182
1460,-0.351044083
1461,-0.047605577
1462,-0.288855642
1463,-0.040344919
1464,-0.308915686
1465,-0.340656613
1466,0.159006496
1467,-0.091135665
1468,0.10005625
1469,-0.088851984
1470,-0.250342612
1471,-0.241993313
1472,0.256559556
1473,-0.203281529
1474,-0.383426137
1475,-0.067342639
1476,0.166861408
1477,-0.274208667
1478,-0.089564406
1479,-0.025379257
1480,-0.281878019
1481,0.004686152
1482,-0.019858863
1483,-0.068845103
1484,-0.34460005
1485,-0.014827495
1486,0.39651185
1487,-0.187349484
1488,0.245741183
1489,-0.064882933
1490,-0.155406981
1491,-0.186322463
1492,-0.035894919
1493,-0.013609618
1494,-0.28435224
1495,-0.227822211
1496,0.007141973
1497,-0.057189765
1498,0.006202088
1499,-0.153066073
1500,0.067615691
1501,-0.046569307
1502,0.216785677
1503,0.025332977
1504,-0.050190021
1505,-0.045179242
1506,0.014618431
1507,0.384180861
1508,0.394755175
1509,-0.076288102
1510,-0.148289651
1511,-0.064870502
1512,-0.322769447
1513,-0.154716466
1514,0.003057879
1515,-0.224739826
1516,-0.030108417
1517,0.443092146
1518,-0.020915895
1519,-0.118567674
1520,0.360600286
1521,-0.289926466
1522,0.032852866
1523,0.385072015
1524,-0.371495224
1525,-0.119959901
1526,-0.035679142
1527,-0.135113221
1528,-0.226070432
1529,-0.115225993
1530,-0.272360769
1531,-0.029047935
1532,-0.28036813
1533,-0.23118377
1534,-0.042269871
1535,-0.024009425
1536,-0.167920705
1537,0.017905459
1538,-0.07288121
1539,0.020216425
1540,0.379048824
1541,0.004641308
1542,0.014387764
1543,-0.027480146
1544,-0.163964095
1545,-0.095869059
1546,-0.199627596
1547,0.029455464
1548,-0.022523738
1549,0.362341942
1550,-0.123783222
1551,-0.206164651
1552,0.366465574
1553,0.198800658
1554,0.459542947
1555,0.392182259
1556,0.320162099
1557,-0.029724206
1558,0.004073577
1559,-0.368467897
1560,0.109744901
1561,-0.027837361
1562,-0.122917206
1563,0.382202813
1564,0.282601743
1565,-0.088915937
1566,-0.290501198
1567,-0.14133275
1568,-0.157085038
1569,0.017878515
1570,-0.014024676
1571,-0.08979127
1572,-0.270148245
1573,0.102283733
1574,-0.027480146
1575,0.009439927
1576,-0.462050547
1577,-0.081018149
1578,-0.000238437
1579,-0.000168585
1580,-0.048305233
1581,0.018739418
1582,-0.061448279
1583,-0.054856517
1584,-0.061469602
1585,-0.396955317
1586,0.049152173
1587,0.016252713
1588,0.011839623
1589,-0.058225731
1590,-0.47905863
1591,-0.158581536
1592,-0.042461894
1593,0.013060064
1594,-0.233587003
1595,-0.042098841
1596,-0.126028905
1597,-0.12308218
1598,0.010335861
1599,-0.429106669
1600,0.060749893
1601,0.022009163
1602,-0.069860914
1603,-0.025167277
1604,-0.070342143
1605,-0.008666207
1606,-0.020993924
1607,-0.188051559
1608,0.349811624
1609,-0.028243226
1610,-0.079898384
1611,-0.032107348
1612,0.251213344
1613,-0.0905746
1614,-0.028720434
1615,-0.018234911
1616,-0.00644162
1617,0.004218623
1618,-0.06050533
1619,0.018415509
1620,-0.11427437
1621,0.07872571
1622,0.35057911
1623,-0.056855104
1624,-0.112731334
1625,-0.091135665
1626,0.367096783
1627,0.007468313
1628,0.183590222
1629,-0.077083139
1630,0.225576519
1631,0.026503925
1632,-0.079811222
1633,-0.110934831
1634,-0.047321218
1635,0.004209891
1636,-0.018029094
1637,-0.022031231
1638,-0.105942626
1639,-0.090270513
1640,-0.02110303
1641,-0.10459861
1642,-0.008784222
1643,0.395478338
1644,-0.000168585
1645,-0.066402399
1646,-0.086182241
1647,-0.136625417
1648,-0.027480146
1649,-0.128247937
1650,-0.028253445
1651,-0.079407875
1652,-0.157060338
1653,0.004033193
1654,-0.149375386
1655,-0.064382306
1656,0.033806908
1657,-0.205740557
1658,0.012436751
1659,0.011647057
1660,-0.093452627
1661,-0.039437417
1662,-0.002269475
1663,-0.298836458
1664,0.404876114
1665,-0.015874148
1666,-0.027480146
1667,-0.018432616
1668,-0.059470913
1669,-0.044184399
1670,0.002785898
1671,-0.139589586
1672,-0.318055162
1673,0.311391829
1674,-0.409910102
1675,-0.024544908
1676,-0.028203184
1677,-0.215991622
1678,0.289704888
1679,0.195651499
1680,-0.040792141
1681,0.040088422
1682,0.415537988
1683,0.096139943
1684,-0.01903685
1685,-0.033758073
1686,-0.112752863
1687,-0.121995604
1688,0.068987809
1689,-0.09535968
1690,0.223031018
1691,-0.319292899
1692,-0.014547315
1693,0.008200121
1694,-0.126247846
1695,-0.145576817
1696,-0.076513814
1697,-0.045625112
1698,-0.031123044
1699,-0.107830995
1700,-0.237065388
1701,-0.181866934
1702,-0.010709981
1703,-0.147725269
1704,-0.522312315
1705,0.004289019
1706,0.044411093
1707,-0.29911719
1708,-0.188640591
1709,-0.104802107
1710,-0.052793081
1711,-0.475815597
1712,0.359756984
1713,-0.230462439
1714,0.025328984
1715,0.218379154
1716,-0.073460924
1717,-0.1146757
1718,0.224176971
1719,0.367515066
1720,-0.317824214
1721,-0.000388594
1722,0.06046872
1723,-0.043316663
1724,-0.177352348
1725,-0.116742283
1726,-0.111767873
1727,-0.19890259
1728,-0.344498618
1729,-0.219948989
1730,0.223961973
1731,-0.072572497
1732,-0.116182818
1733,0.053877672
1734,0.068935854
1735,-0.019427749
1736,0.098162599
1737,-0.022441336
1738,-0.038866292
1739,0.006700333
1740,-0.027480146
1741,-0.028434071
1742,-0.025286132
1743,-0.017148914
1744,-0.028573641
1745,0.037622173
1746,-0.07338943
1747,0.067802297
1748,-0.018432616
1749,-0.057695202
1750,0.051414935
1751,-0.006655332
1752,-0.006471253
1753,0.018739418
1754,-0.025379257
1755,-0.016580991
1756,-0.015095304
1757,-0.00320981
1758,-0.009047851
1759,0.001932304
1760,-0.342608374
1761,-0.141346746
1762,-0.003348294
1763,-0.027343353
1764,-0.060679961
1765,-0.307138604
1766,0.015612304
1767,-0.027480146
1768,0.147292646
1769,0.107809031
1770,-0.211313463
1771,-0.106145819
1772,-0.34051103
1773,-0.046526727
1774,-0.047764139
1775,-0.018489561
1776,0.337192908
1777,-0.157415017
1778,-0.080336425
1779,-0.054975134
1780,0.03521127
1781,0.534273051
1782,-0.103341297
1783,-0.004882714
1784,0.044927183
1785,-0.031705278
1786,0.350392607
1787,0.171501945
1788,-0.038349377
1789,-0.122371074
1790,0.129999627
1791,-0.029803283
1792,0.01684095
1793,-0.180212767
1794,-0.101469269
1795,0.018739418
1796,-0.053440658
1797,0.38093887
1798,-0.441801335
1799,-0.158462155
1800,0.059762978
1801,-0.00514472
1802,-0.083753939
1803,0.342011048
1804,-0.203547645
1805,0.014618431
1806,0.032691933
1807,-0.055165125
1808,-0.197574914
1809,-0.055084728
1810,-0.067342639
1811,0.084831839
1812,-0.280184395
1813,0.189272844
1814,-0.000584575
1815,-0.102759946
1816,0.000348215
1817,-0.06178621
1818,-0.06216645
1819,-0.051898691
1820,-0.157438558
1821,-0.103769475
1822,-0.186845379
1823,-0.1625358
1824,-0.031813396
1825,0.003034818
1826,0.01453764
1827,-0.082499844
1828,-0.025379257
1829,-0.463420079
1830,-0.057773077
1831,-0.09413428
1832,-0.124590561
1833,0.025048426
1834,-0.067759172
1835,0.038338269
1836,-0.038866292
1837,-0.047371333
1838,-0.361279656
1839,0.362159317
1840,-0.266982008
1841,-0.017390241
1842,-0.011210557
1843,-0.092252998
1844,-0.344560029
1845,-0.117033873
1846,-0.010844545
1847,0.236341599
1848,-0.048754214
1849,-0.112860207
1850,0.004759102
1851,-0.072744915
1852,-0.167299602
1853,-0.056316142
1854,-0.130921815
1855,-0.462911157
1856,-0.077185323
1857,-0.022722969
1858,-0.121059871
1859,-0.03902631
1860,-0.005631113
1861,-0.075958851
1862,-0.441306011
1863,-0.004418728
1864,-0.006471253
1865,0.219597659
1866,-0.118301713
1867,0.219826142
1868,-0.071461697
1869,-0.027633757
1870,0.054930854
1871,-0.130540376
1872,0.00456568
1873,-0.038866292
1874,-0.025753988
1875,-0.018709734
1876,0.500174104
1877,0.016748278
1878,-0.04241409
1879,-0.095688357
1880,-0.038912372
1881,-0.027480146
1882,-0.086514574
1883,-0.006641631
1884,0.016823825
1885,0.023331337
1886,-0.32621479
1887,-0.103673623
1888,-0.283519957
1889,-0.027480146
1890,-0.08171326
1891,-0.068895715
1892,-0.31217012
1893,-0.059576946
1894,-0.002269475
1895,-0.175395732
1896,-0.343143691
1897,-0.01940392
1898,-0.025379257
1899,-0.1680149
1900,-0.15314202
1901,-0.010973258
1902,0.043116097
1903,-0.099719236
1904,-0.145436974
1905,0.35774173
1906,-0.025379257
1907,-0.009090175
1908,-0.139230041
1909,0.033214555
1910,-0.006702886
1911,-0.024599351
1912,0.010741784
1913,-0.049241769
1914,-0.134049704
1915,-0.067977972
1916,0.243513992
1917,0.395417158
1918,0.266463985
1919,-0.116247335
1920,-0.039376312
1921,0.062517849
1922,-0.029090208
1923,0.239419864
1924,-0.018485796
1925,-0.276771539
1926,-0.025379257
1927,-0.006471253
1928,-0.097874359
1929,0.227170405
1930,-0.035473903
1931,-0.175819613
1932,-0.034212949
1933,-0.029757654
1934,-0.062194216
1935,-0.098900293
1936,-0.034260736
1937,-0.304802679
1938,-0.10833609
1939,-0.061814673
1940,-0.027480146
1941,-0.067342639
1942,0.005468827
1943,-0.009152557
1944,0.012436751
1945,-0.080718561
1946,-0.019514049
1947,0.3382501
1948,-0.024260965
1949,-0.054734002
1950,0.017265425
1951,0.161201494
1952,-0.046748945
1953,0.151375142
1954,-0.057001643
1955,-0.062179347
1956,0.213922568
1957,-0.035894919
1958,0.108983952
1959,-0.140334511
1960,0.460568821
1961,-0.032448658
1962,0.080146477
1963,0.073964734
1964,0.024127583
1965,0.33189352
1966,-0.184553512
1967,-0.307928453
1968,0.135932639
1969,0.001932304
1970,-0.22427409
1971,0.003500166
1972,-0.102742221
1973,-0.013737348
1974,-0.027480146
1975,-0.022747816
1976,0.368853748
1977,0.060069506
1978,-0.460236436
1979,-0.020868719
1980,0.144216594
1981,0.066719132
1982,0.364161647
1983,-0.04153974
1984,0.01453764
1985,-0.038866292
1986,0.37534802
1987,-0.041315666
1988,-0.093363705
1989,-0.059656669
1990,-0.006956296
1991,-0.032909839
1992,-0.438618685
1993,-0.44852185
1994,-0.050364778
1995,0.307212974
1996,0.006326207
1997,-0.10327272
1998,0.239577125
1999,0.002790945
2000,0.187824588
2001,-0.118279536
2002,0.064441425
2003,-0.09122345
2004,-0.204628112
2005,-0.209211272
2006,0.15188668
2007,0.055003902
2008,-0.546455979
2009,-0.11477789
2010,-0.191276256
2011,-0.148075702
2012,-0.021351828
2013,0.089939056
2014,-0.042842085
2015,-0.096303952
2016,0.020677305
2017,-0.011895273
2018,-0.025379257
2019,0.381790909
2020,0.118352669
2021,-0.306162453
2022,-0.127364867
2023,0.078290555
2024,-0.166668226
2025,-0.038866292
2026,-0.024814103
2027,-0.040264937
2028,0.028649524
2029,-0.185093897
2030,-0.084341848
2031,-0.105012723
2032,-0.118349337
2033,-0.02718817
2034,0.004969981
2035,0.302935529
2036,-0.033814878
2037,-0.046675764
2038,-0.104891811
2039,-0.098918337
2040,0.026906362
2041,0.065222286
2042,0.031140996
2043,0.058704278
2044,-0.061398758
2045,0.280103428
2046,-0.032699995
2047,-0.302057741
2048,-0.051897369
2049,0.001303008
2050,0.068486528
2051,-0.296225188
2052,-0.140465043
2053,0.118999224
2054,-0.347509296
2055,-0.054975134
2056,0.119234934
2057,-0.04507182
2058,-0.047741316
2059,-0.025649273
2060,-0.027614449
2061,0.381301543
2062,0.026503925
2063,0.196091959
2064,-0.028253445
2065,0.387830063
2066,-0.016667597
2067,-0.038016469
2068,0.184447724
2069,0.482440981
2070,-0.006471253
2071,-0.005032196
2072,-0.260814978
2073,-0.016478785
2074,-0.045491564
2075,0.368014497
2076,-0.192760557
2077,-0.177041307
2078,-0.032923545
2079,-0.097638418
2080,-0.054471633
2081,-0.294770883
2082,-0.027480146
2083,-0.106323154
2084,0.209454257
2085,-0.1032615
2086,0.234255754
2087,-0.187884236
2088,-0.078769572
2089,-0.186609722
2090,-0.005561557
2091,-0.014475373
2092,0.148781619
2093,-0.081101107
2094,-0.09856768
2095,-0.05158175
2096,-0.035023908
2097,-0.021435186
2098,-0.112982193
2099,-0.023632555
2100,-0.038866292
2101,-0.097425332
2102,-0.118609802
2103,-0.098653763
2104,-0.111066594
2105,-0.038860376
2106,0.021896701
2107,-0.027480146
2108,0.01133295
2109,0.090821258
2110,-0.140910348
2111,0.066293568
2112,0.059611634
2113,-0.050828099
2114,-0.040131305
2115,0.222408414
2116,0.027174759
2117,0.371411881
2118,-0.211703226
2119,-0.314171865
2120,-0.109630999
2121,-0.01087399
2122,0.31817977
2123,0.015786458
2124,-0.16790929
2125,-0.024814103
2126,-0.01244912
2127,-0.065364966
2128,-0.338504819
2129,-0.072939189
2130,-0.018514302
2131,-0.009533472
2132,0.007739669
2133,-0.301094186
2134,-0.208602683
2135,-0.08493567
2136,-0.089955425
2137,-0.14070279
2138,-0.047620035
2139,-0.044997867
2140,-0.418323861
2141,-0.038349377
2142,-0.063817063
2143,0.225247332
2144,-0.006381216
2145,-0.458445763
2146,-0.024948919
2147,0.04105465
2148,0.005801089
2149,-0.100131052
2150,-0.158283369
2151,-0.08604589
2152,-0.324499921
2153,0.005115158
2154,0.17579903
2155,-0.212252844
2156,0.33236685
2157,-0.075855749
2158,-0.280583291
2159,0.105577455
2160,0.47891673
2161,0.02289396
2162,-0.031693413
2163,-0.198716982
2164,-0.264023722
2165,-0.168885193
2166,-0.112201464
2167,-0.025310105
2168,0.398865672
2169,0.549164413
2170,0.308476058
2171,-0.049692568
2172,-0.083390127
2173,0.014993636
2174,-0.012059521
2175,-0.036801684
2176,0.040110657
2177,0.012436751
2178,-0.038349377
2179,-0.306348758
2180,-0.035894919
2181,0.029162116
2182,-0.044306512
2183,-0.01726719
2184,-0.282145044
2185,-0.038866292
2186,0.012436751
2187,-0.095701831
2188,-0.007666871
2189,-0.009152557
2190,0.008068565
2191,0.001932304
2192,-0.007571055
2193,-0.01487481
2194,-0.01487481
2195,-0.008743088
2196,-0.050140662
2197,-0.006471253
2198,-0.127142003
2199,-0.117070401
2200,-0.041757232
2201,-0.296963612
2202,-0.090438549
2203,-0.242752465
2204,-0.383046034
2205,-0.12195629
2206,-0.566251612
2207,-0.390682933
2208,0.139633214
2209,-0.036896127
2210,-0.433726943
2211,-0.085193185
2212,-0.051822949
2213,-0.047605577
2214,-0.31398414
2215,-0.051715114
2216,0.32293154
2217,-0.139566629
2218,-0.152758873
2219,0.039894697
2220,0.36852064
2221,-0.062194216
2222,-0.460871618
2223,-0.072744915
2224,0.205635164
2225,-0.071436763
2226,-0.045434709
2227,-0.439057633
2228,-0.040269015
2229,0.177123457
2230,0.226856127
2231,-0.243127442
2232,-0.048930177
2233,0.39091143
2234,-0.137427513
2235,-0.340643626
2236,0.152522542
2237,0.026892528
2238,-0.067342639
2239,-0.004418728
2240,-0.434299457
2241,-0.284976026
2242,-0.090648876
2243,-0.11263704
2244,0.068049977
2245,-0.085677637
2246,-0.169344502
2247,-0.214420834
2248,0.003382435
2249,-0.39391561
2250,-0.162333674
2251,0.059367987
2252,-0.053924405
2253,-0.31536741
2254,-0.049687467
2255,0.37127835
2256,-0.023384094
2257,0.281219845
2258,-0.103987432
2259,-0.204864029
2260,0.011471083
2261,-0.141327399
2262,-0.015928448
2263,0.009441026
2264,0.215629906
2265,-0.140121357
2266,-0.082261438
2267,0.017589804
2268,0.056707761
2269,-0.421010832
2270,0.092121145
2271,-0.025379257
2272,-0.017225469
2273,-0.073530107
2274,0.021654628
2275,-0.027480146
2276,-0.41816148
2277,0.267638283
2278,0.003024986
2279,-0.010638244
2280,0.307194221
2281,-0.209144981
2282,0.016501902
2283,-0.363262752
2284,0.359396994
2285,-0.151553799
2286,-0.067537593
2287,-0.031431407
2288,0.036298432
2289,-0.315432441
2290,0.229434295
2291,-0.014779783
2292,-0.46208808
2293,0.159959193
2294,0.033451823
2295,-0.056845948
2296,-0.261660297
2297,-0.087335911
2298,-0.315300126
2299,-0.027480146
2300,-0.065278111
2301,0.360267697
2302,-0.246502265
2303,-0.41209432
2304,-0.046946515
2305,-0.059627459
2306,-0.064106426
2307,-0.002718385
2308,-0.038866292
2309,0.217084991
2310,-0.031881464
2311,0.367600986
2312,-0.019290686
2313,-0.078850577
2314,0.034866131
2315,-0.136950835
2316,-0.043997967
2317,0.170737647
2318,-0.064916305
2319,-0.098216931
2320,0.001932304
2321,-0.038349377
2322,-0.269558743
2323,-0.06373702
2324,-0.033877886
2325,-0.285948865
2326,-0.011337362
2327,-0.040216069
2328,-0.079504409
2329,-0.055464154
2330,-0.32304099
2331,-0.051102625
2332,-0.147759404
2333,-0.381789825
2334,-0.115081743
2335,0.006202088
2336,-0.083378031
2337,0.017589804
2338,0.397545571
2339,-0.051730705
2340,-0.049814753
2341,-0.038866292
2342,-0.006471253
2343,0.245207745
2344,0.17995165
2345,0.188946896
2346,0.032922996
2347,-0.112618858
2348,0.438296733
2349,-0.184344787
2350,0.392386295
2351,-0.072744915
2352,-0.503376315
2353,-0.02180971
2354,0.012725974
2355,-0.062194216
2356,-0.058367286
2357,-0.040742451
2358,-0.089414769
2359,0.36982207
2360,-0.169387774
2361,0.379831155
2362,-0.27579169
2363,0.045919756
2364,-0.00320981
2365,0.239875461
2366,-0.14212293
2367,0.371256238
2368,-0.025379257
2369,-0.039113405
2370,-0.041732026
2371,-0.074337243
2372,-0.052873677
2373,-0.067236593
2374,-0.028353478
2375,-0.306286289
2376,-0.027480146
2377,-0.252340771
2378,-0.076727167
2379,0.006700333
2380,-0.09152516
2381,-0.07300912
2382,-0.132437427
2383,-0.009152557
2384,-0.006471253
2385,0.05341118
2386,-0.076835382
2387,0.239994402
2388,-0.129053127
2389,0.004373654
2390,0.301359738
2391,-0.017978648
2392,-0.028330488
2393,-0.458437412
2394,-0.143975943
2395,-0.069748281
2396,-0.607276603
2397,-0.00789618
2398,-0.151644744
2399,-0.115136447
2400,-0.065318276
2401,-0.063960905
2402,-0.097856619
2403,-0.460612363
2404,0.212193523
2405,-0.007582163
2406,0.056783096
2407,-0.150570055
2408,0.376452476
2409,-0.113883399
2410,0.325654119
2411,0.095907958
2412,-0.138405622
2413,-0.037009114
2414,0.387447239
2415,-0.087396393
2416,-0.277963973
2417,0.349506506
2418,-0.205967473
2419,-0.072837083
2420,-0.282694524
2421,-0.407393473
2422,0.006601512
2423,-0.253331376
2424,0.002732937
2425,-0.089221894
2426,0.525925248
2427,-0.102992518
2428,0.033337307
2429,0.010051607
2430,-0.179739105
2431,-0.087963387
2432,0.275407763
2433,0.487300934
2434,-0.082917171
2435,0.113330827
2436,0.079147131
2437,-0.114569955
2438,-0.07515036
2439,-0.050533155
2440,0.019762363
2441,-0.062721091
2442,-0.315373332
2443,-0.155935466
2444,-0.026952218
2445,0.002732937
2446,0.018841846
2447,-0.017517201
2448,-0.148144171
2449,-0.063022885
2450,0.123559716
2451,0.010335861
2452,-0.038866292
2453,-0.105502251
2454,0.011148324
2455,-0.188585509
2456,-0.15647243
2457,-0.290314815
2458,-0.025379257
2459,-0.038866292
2460,-0.125948681
2461,-0.478073692
2462,-0.045390321
2463,-0.445325734
2464,0.125286919
2465,0.514772722
2466,-0.023195362
2467,0.352658683
2468,-0.16513765
2469,0.329855249
2470,0.357617303
2471,-0.305107615
2472,-0.077015755
2473,0.368286379
2474,-0.372954748
2475,-0.15448309
2476,-0.046408971
2477,-0.085993571
2478,-0.231283018
2479,-0.156649124
2480,0.270516819
2481,-0.098077717
2482,-0.237120066
2483,-0.021177478
2484,-0.002608523
2485,-0.521818869
2486,0.148378319
2487,-0.152964046
2488,0.053240754
2489,-0.022774476
2490,-0.032923545
2491,-0.069046494
2492,0.076003189
2493,-0.014122988
2494,-0.066358465
2495,-0.024376871
2496,0.385579728
2497,-0.01487481
2498,0.362775619
2499,-0.073637881
2500,0.36361519
2501,0.366854521
2502,-0.058256762
2503,0.070678562
2504,-0.117750478
2505,0.017905459
2506,-0.011210557
2507,-0.283792162
2508,0.308227243
2509,0.135466984
2510,-0.402236188
2511,-0.285509525
2512,-0.105276743
2513,0.000557888
2514,0.00670127
2515,0.07344489
2516,-0.079812382
2517,-0.279626992
2518,-0.175776434
2519,-0.273134767
2520,-0.143260091
2521,0.138320903
2522,0.036482364
2523,-0.098373948
2524,0.409724217
2525,-0.02388637
2526,-0.030331282
2527,-0.016098186
2528,-0.086325648
2529,0.150759908
2530,-0.042254189
2531,-0.1032615
2532,-0.008562794
2533,0.008403873
2534,-0.144136726
2535,-0.056757962
2536,-0.072744915
2537,-0.080757849
2538,0.285314599
2539,0.287339004
2540,-0.038866292
2541,-0.114724234
2542,-0.378627287
2543,-0.072571878
2544,0.240976687
2545,-0.41142993
2546,-0.047858105
2547,0.351374134
2548,-0.054975134
2549,0.054443731
2550,0.266383367
2551,0.29056774
2552,-0.176724597
2553,-0.252658842
2554,-0.12868332
2555,-0.07939845
2556,-0.343618831
2557,-0.046748945
2558,-0.229256651
2559,0.0991334
2560,0.182324101
2561,0.211873063
2562,0.203913712
2563,-0.214489085
2564,0.378172628
2565,-0.144151481
2566,-0.092308448
2567,-0.063381693
2568,-0.289552997
2569,-0.044430112
2570,-0.009625001
2571,-0.464934634
2572,-0.156740653
2573,-0.048458654
2574,-0.338298119
2575,-0.24251696
2576,-0.171295813
2577,-0.171431903
2578,0.276609133
2579,0.233498617
2580,0.532533825
2581,0.172079131
2582,0.125772383
2583,-0.032620049
2584,-0.055395639
2585,-0.1439957
2586,-0.071636268
2587,0.44157866
2588,-0.331608153
2589,0.178908562
2590,0.291708871
2591,-0.027480146
2592,-0.007666871
2593,-0.305148768
2594,-0.007832764
2595,-0.375512983
2596,0.168944304
2597,0.127540425
2598,-0.348664603
2599,0.413093441
2600,-0.069482122
2601,-0.072184454
2602,0.371519653
2603,-0.136727592
2604,-0.086984878
2605,-0.067106069
2606,-0.400792158
2607,-0.104206582
2608,0.145126723
2609,-0.150132708
2610,0.513750625
2611,0.168381924
2612,-0.364337872
2613,-0.038866292
2614,-0.011210557
2615,-0.562413495
2616,0.021544961
2617,0.017589804
2618,0.005967108
2619,0.012436751
2620,0.03439022
2621,-0.022692011
2622,0.235198412
2623,0.00124725
2624,-0.026981732
2625,-0.074686064
2626,-0.027480146
2627,-0.01487481
2628,-0.05077222
2629,-0.001109343
2630,-0.013609618
2631,-0.025379257
2632,0.014618431
2633,-0.009152557
2634,-0.025379257
2635,-0.021038051
2636,0.018739418
2637,0.002732937
2638,-0.001505218
2639,-0.030546131
2640,-0.039132881
2641,-0.332564029
2642,-0.322107238
2643,-0.09990505
2644,0.375072403
2645,0.136556089
2646,-0.103614592
2647,0.223655499
2648,-0.032778249
2649,-0.094377023
2650,0.036425406
2651,-0.061336145
2652,-0.139678766
2653,-0.156894602
2654,-0.12349674
2655,-0.285535892
2656,-0.285701972
2657,-0.072733852
2658,-0.308342978
2659,-0.153721257
2660,0.261285418
2661,-0.417830424
2662,0.076009652
2663,-0.101778852
2664,-0.089321412
2665,0.069147408
2666,-0.034394929
2667,-0.047605577
2668,-0.101324936
2669,0.349724345
2670,-0.01792067
2671,0.040082253
2672,-0.359228535
2673,0.365724174
2674,0.265160402
2675,-0.083266725
2676,0.143862597
2677,-0.313274952
2678,-0.033579927
2679,0.024880218
2680,-0.018289415
2681,-0.154555378
2682,0.308733147
2683,0.46587741
2684,0.036975665
2685,-0.063746802
2686,0.373064684
2687,0.007362091
2688,0.384395273
2689,-0.043751927
2690,-0.305314255
2691,-0.031303675
2692,-0.122178227
2693,-0.438147327
2694,-0.267563256
2695,-0.082860614
2696,-0.089450312
2697,-0.0119282
2698,-0.029507194
2699,0.163375289
2700,0.137378466
2701,0.017589804
2702,0.003347451
2703,-0.424837108
2704,0.113968895
2705,0.161005368
2706,0.047602443
2707,-0.003185905
2708,-0.024814103
2709,-0.382719233
2710,-0.33436827
2711,-0.013120539
2712,-0.063773898
2713,-0.022692011
2714,0.341899973
2715,-0.080391367
2716,-0.082805164
2717,-0.033047569
2718,-0.025379257
2719,-0.052518841
2720,-0.231334644
2721,0.217374099
2722,-0.012773921
2723,-0.122819576
2724,-0.035894931
2725,-0.093715789
2726,0.377872332
2727,-0.026975311
2728,0.384454466
2729,0.160661783
2730,0.19844145
2731,-0.259949279
2732,0.234838332
2733,-0.033207204
2734,-0.446775034
2735,-0.237929081
2736,0.020807287
2737,-0.098158744
2738,-0.061423206
2739,-0.175100219
2740,0.349350542
2741,-0.139315562
2742,-0.161833209
2743,-0.030621234
2744,0.008167572
2745,-0.267497908
2746,-0.285663368
2747,0.011978946
2748,-0.03862707
2749,-0.047605577
2750,-0.008743088
2751,-0.049061055
2752,0.224975655
2753,0.108813103
2754,-0.050819357
2755,-0.030621234
2756,-0.096398122
2757,-0.09893475
2758,0.224917271
2759,-0.060689637
2760,-0.049562194
2761,-0.094074225
2762,-0.081098242
2763,-0.133309965
2764,0.427296211
2765,-0.253349222
2766,0.042571668
2767,-0.408804109
2768,-0.325618399
2769,-0.152753922
2770,0.217994283
2771,0.18912698
2772,-0.114929826
2773,-0.042987438
2774,0.215947723
2775,0.17332116
2776,-0.267807876
2777,-0.145472891
2778,0.221621733
2779,-0.13720701
2780,-0.270612773
2781,-0.444753792
2782,0.50144845
2783,-0.148212429
2784,-0.312699964
2785,0.02982884
2786,-0.00769236
2787,-0.154054994
2788,-0.52062779
2789,-0.34133355
2790,0.06004787
2791,0.196915946
2792,-0.126408452
2793,0.196274507
2794,-0.033976305
2795,0.199955636
2796,-0.400791488
2797,-0.289731956
2798,-0.250084351
2799,0.154675011
2800,0.081134009
2801,-0.435601033
2802,0.011729449
2803,-0.11081261
2804,-0.118318325
2805,-0.159958814
2806,0.187460991
2807,-0.070347854
2808,-0.012773921
2809,0.138332813
2810,0.243716659
2811,-0.277117186
2812,-0.031859111
2813,-0.078897334
2814,-0.001193671
2815,-0.082980919
2816,-0.117929224
2817,0.032711363
2818,0.167607023
2819,-0.075544857
2820,-0.137857797
2821,-0.446256448
2822,-0.057649595
2823,-0.058312559
2824,-0.062744844
2825,-0.033047569
2826,0.185456154
2827,-0.091645922
2828,-0.004695497
2829,-0.064768427
2830,0.31975226
2831,0.383708062
2832,0.377835633
2833,-0.358724586
2834,0.069055619
2835,-0.199883796
2836,0.186947061
2837,-0.023517721
2838,-0.175320015
2839,-0.136583384
2840,-0.260991202
2841,-0.163193493
2842,0.04147511
2843,-0.021738824
2844,-0.066964543
2845,-0.03521784
2846,0.169298154
2847,-0.499205933
2848,0.364578885
2849,-0.012773921
2850,0.002495848
2851,0.410321037
2852,0.381667069
2853,-0.22876501
2854,-0.120173269
2855,-0.082256954
2856,-0.024009425
2857,-0.215821917
2858,-0.017469867
2859,0.002609852
2860,0.385417087
2861,-0.461489136
2862,-0.378371134
2863,-0.296260717
2864,-0.088498348
2865,-0.054940616
2866,-0.076908268
2867,-0.047605577
2868,-0.334110018
2869,0.047156648
2870,0.225573512
2871,0.355471245
2872,-0.369250921
2873,-0.447634722
2874,-0.128339353
2875,-0.076707819
2876,0.034979556
2877,-0.25546744
2878,0.096400445
2879,0.100382341
2880,0.312500871
2881,-0.063005313
2882,-0.47055387
2883,-0.024378091
2884,-0.153975056
2885,-0.173508141
2886,0.055239232
2887,-0.076662703
2888,-0.328504634
2889,0.394605768
2890,-0.140239451
2891,-0.453426779
2892,-0.027013322
2893,-0.18308717
2894,0.127771402
2895,-0.312073937
2896,-0.119012131
2897,-0.056770179
2898,-0.082666666
2899,-0.069583308
2900,-0.095633898
2901,-0.333435246
2902,0.007983044
2903,-0.209536432
2904,-0.010638244
2905,-0.027804287
2906,-0.129203033
2907,-0.025379257
2908,-0.050457246
2909,-0.127457869
2910,-0.020148757
2911,-0.038866292
2912,-0.027480146
2913,0.037964106
2914,-0.306142489
2915,-0.115360901
2916,0.262712062
2917,-0.05704261
2918,-0.125631844
2919,-0.007113081
2920,-0.080687402
2921,-0.224696705
2922,0.08917941
2923,-0.079321723
2924,-0.229192992
2925,-0.171967314
2926,-0.182654869
2927,-0.114044574
2928,-0.05072571
2929,-0.116679289
2930,-0.255443919
2931,0.154279902
2932,-0.135804208
2933,-0.047607016
2934,-0.009997389
2935,0.082330056
2936,-0.26394786
2937,-0.293688144
2938,-0.009152557
2939,-0.020529181
2940,-0.035894919
2941,-0.070361443
2942,-0.078615349
2943,-0.17587216
2944,-0.379079014
2945,-0.071155934
2946,-0.46530907
2947,-0.056986766
2948,-0.199362895
2949,-0.018616153
2950,-0.121564289
2951,-0.263995995
2952,0.177093111
2953,-0.050457788
2954,-0.364427901
2955,-0.06527124
2956,0.082153963
2957,-0.031141313
2958,-0.049915179
2959,-0.035594028
2960,0.006700333
2961,-0.060944265
2962,-0.444946671
2963,0.002731687
2964,-0.114779938
2965,-0.420760701
2966,0.117989721
2967,-0.034334941
2968,-0.038432741
2969,-0.108470956
2970,-0.051578929
2971,-0.132423603
2972,-0.319355484
2973,0.432245897
2974,-0.145508202
2975,0.003865652
2976,-0.068112558
2977,-0.053070162
2978,-0.329517519
2979,-0.022314233
2980,0.367159113
2981,-0.011718937
2982,-0.337718234
2983,-0.581738969
2984,-0.478789967
2985,-0.161307694
2986,-0.166434005
2987,0.057241652
2988,-0.037782676
2989,-0.098417491
2990,-0.035546173
2991,-0.083947055
2992,-0.08921762
2993,-0.040720681
2994,-0.342691576
2995,-0.412860462
2996,-0.088719205
2997,-0.156071433
2998,-0.32185071
2999,0.121549373
3000,0.343127003
3001,-0.069448749
3002,-0.081319648
3003,-0.125051815
3004,-0.159962277
3005,-0.097681788
3006,-0.146118588
3007,-0.014218356
3008,-0.227186949
3009,-0.107159929
3010,0.013713954
3011,-0.026051401
3012,-0.002708958
3013,-0.56873134
3014,-0.25979347
3015,0.196033237
3016,-0.268208467
3017,-0.038211648
3018,-0.006471253
3019,-0.410097544
3020,0.37143704
3021,-0.180064508
3022,-0.092692562
3023,-0.037653709
3024,-0.116971501
3025,-0.160728564
3026,0.35573021
3027,0.2164946
3028,0.370013475
3029,-0.13059728
3030,-0.347925989
3031,-0.062176613
3032,0.458953905
3033,-0.01167729
3034,-0.036733301
3035,-0.085085714
3036,-0.082542909
3037,-0.280532579
3038,-0.08458093
3039,-0.027480146
3040,-0.002941748
3041,-0.119158205
3042,0.132719677
3043,-0.209413923
3044,0.116328236
3045,-0.146999215
3046,-0.284873771
3047,0.205082546
3048,-0.334552521
3049,-0.362468739
3050,-0.310455803
3051,0.512696252
3052,0.345992127
3053,0.081998794
3054,0.359204495
3055,-0.18738543
3056,-0.218310158
3057,-0.122960318
3058,0.401135792
3059,0.257641862
3060,-0.196713305
3061,-0.027233945
3062,0.000194681
3063,0.415837002
3064,0.041268925
3065,-0.027633757
3066,0.012436751
3067,-0.025379257
3068,-0.027480146
3069,-0.03909764
3070,-0.035894919
3071,-0.476071639
3072,0.376227894
3073,-0.064768427
3074,-0.285956695
3075,-0.043561171
3076,-0.030950169
3077,-0.051065807
3078,-0.129976596
3079,-0.014850059
3080,-0.439634866
3081,-0.00320981
3082,-0.069073032
3083,-0.029749686
3084,-0.005852731
3085,0.018739418
3086,0.001932304
3087,-0.025379257
3088,0.002732937
3089,-0.025379257
3090,-0.01487481
3091,-0.011210557
3092,-0.006471253
3093,-0.015048908
3094,0.018739418
3095,0.225804042
3096,0.165730665
3097,-0.021993007
3098,-0.289108848
3099,-0.006181184
3100,0.209901479
3101,0.005747703
3102,0.365671097
3103,-0.360338898
3104,-0.378020789
3105,0.512992171
3106,-0.261685166
3107,-0.074462753
3108,0.277603654
3109,-0.044924956
3110,-0.196975077
3111,-0.029719532
3112,-0.10783099
3113,0.144638593
3114,-0.027480146
3115,0.001932304
3116,-0.577263985
3117,0.33368152
3118,-0.058649948
3119,-0.016409955
3120,-0.070736175
3121,0.007048514
3122,-0.116200074
3123,0.216414278
3124,-0.025554741
3125,-0.264860171
3126,0.225114016
3127,0.04087253
3128,0.012436751
3129,-0.043916631
3130,-0.028143616
3131,-0.046205798
3132,-0.068353159
3133,0.044045195
3134,-0.02012855
3135,0.267118148
3136,-0.052088161
3137,0.001932304
3138,0.387034839
3139,-0.007869483
3140,-0.137698403
3141,-0.043966075
3142,0.01805568
3143,0.218104949
3144,-0.043966075
3145,-0.155184026
3146,0.398410575
3147,-0.093467149
3148,-0.025379257
3149,-0.005187833
3150,-0.198445033
3151,0.087676878
3152,0.008675684
3153,-0.060775011
3154,-0.294240935
3155,0.006700333
3156,0.014557612
3157,0.032711363
3158,-0.264288389
3159,-0.174247211
3160,-0.030992246
3161,0.012436751
3162,-0.141380502
3163,-0.009152557
3164,-0.256020194
3165,-0.012773921
3166,-0.151324074
3167,-0.136950835
3168,-0.116512222
3169,-0.407088711
3170,-0.010826711
3171,0.086679936
3172,-0.027480146
3173,-0.005787713
3174,-0.039113405
3175,0.009891116
3176,0.385115219
3177,-0.091661598
3178,-0.0169757
3179,-0.003693426
3180,-0.059620004
3181,-0.027480146
3182,-0.034409232
3183,-0.027480146
3184,0.006986953
3185,0.029252661
3186,-0.189005892
3187,-0.052873677
3188,0.018739418
3189,-0.022692011
3190,0.231586797
3191,-0.006357887
3192,-0.056770179
3193,-0.152538011
3194,0.020891373
3195,-0.010709981
3196,-0.056005543
3197,-0.035894919
3198,-0.000292051
3199,-0.00320981
3200,-0.457850134
3201,-0.018489561
3202,0.006986953
3203,0.239248247
3204,0.02382949
3205,-0.035546173
3206,0.106387181
3207,-0.012773921
3208,-0.0169757
3209,-0.065625007
3210,-0.071612426
3211,-0.035894919
3212,0.005539835
3213,-0.078460328
3214,-0.047605577
3215,-0.030992246
3216,-0.045179242
3217,-0.09122345
3218,-0.050190987
3219,-0.025379257
3220,-0.032435744
3221,0.383557901
3222,-0.025379257
3223,-0.072744915
3224,-0.361539594
3225,-0.31681667
3226,-0.119713591
3227,0.012436751
3228,0.100175211
3229,0.352633507
3230,-0.28477649
3231,-0.053924405
3232,-0.285326473
3233,0.089695728
3234,-0.075861955
3235,-0.287529503
3236,-0.027480146
3237,-0.10125534
3238,-0.06246739
3239,-0.127245561
3240,-0.048744601
3241,-0.088105301
3242,-0.074647804
3243,0.021544961
3244,-0.063910357
3245,-0.058357244
3246,0.015423663
3247,-0.038396261
3248,-0.076192634
3249,-0.059589833
3250,-0.079811222
3251,-0.035894919
3252,0.002732937
3253,-0.010430126
3254,0.02733692
3255,-0.025379257
3256,-0.035894919
3257,0.007903493
3258,-0.062194216
3259,-0.030940724
3260,-0.032923545
3261,-0.023278367
3262,-0.065626498
3263,0.00491638
3264,0.051657549
3265,-0.102742221
3266,-0.025379257
3267,-0.028353478
3268,-0.289010467
3269,-0.072890292
3270,0.018739418
3271,-0.045457258
3272,-0.019552365
3273,0.075046942
3274,-0.056855104
3275,-0.077774591
3276,-0.049751229
3277,-0.048910199
3278,-0.357196158
3279,-0.126329023
3280,-0.184836123
3281,-0.078257994
3282,0.033286044
3283,-0.0886874
3284,-0.014196117
3285,0.23702579
3286,-0.029513526
3287,0.026673244
3288,0.017905459
3289,-0.006016411
3290,-0.067342639
3291,-0.025379257
3292,-0.014850059
3293,-0.035894919
3294,0.048938747
3295,0.403072606
3296,0.080518501
3297,0.005967108
3298,-0.044143256
3299,-0.00300266
3300,-0.114959643
3301,0.001932304
3302,-0.066388991
3303,-0.066736997
3304,-0.056384992
3305,-0.046526727
3306,-0.008232684
3307,-0.02012855
3308,-0.291699504
3309,-0.474776285
3310,-0.29278637
3311,0.062768014
3312,-0.086970308
3313,-0.050012626
3314,-0.047605577
3315,-0.10353367
3316,-0.028194899
3317,-0.339887661
3318,-0.087115912
3319,-0.083238452
3320,-0.033093678
3321,-0.082142437
3322,-0.331328129
3323,0.184138082
3324,-0.007571055
3325,0.100380577
3326,-0.023278367
3327,-0.047605577
3328,-0.05077222
3329,-0.025379257
3330,-0.023357668
3331,-0.067342639
3332,-0.462371713
3333,0.010335861
3334,-0.004356781
3335,0.018739418
3336,-0.027480146
3337,-0.000168585
3338,0.227381518
3339,-0.171460849
3340,-0.178816917
3341,-0.004634546
3342,-0.054428531
3343,-0.025379257
3344,0.067066478
3345,-0.005510991
3346,-0.066450826
3347,-0.047607016
3348,-0.280356947
3349,-0.021810287
3350,0.019728768
3351,-0.027480146
3352,-0.067342639
3353,-0.048326922
3354,-0.05385794
3355,0.030897692
3356,-0.027480146
3357,-0.421688017
3358,0.187663257
3359,-0.133427852
3360,-0.021177478
3361,-0.061060359
3362,-0.030621234
3363,-0.006016411
3364,-0.003309324
3365,-0.281565323
3366,-0.132933463
3367,-0.081799043
3368,-0.04153974
3369,-0.096965115
3370,-0.033241665
3371,-0.244603408
3372,-0.311687653
3373,-0.06388956
3374,0.025771912
3375,-0.027480146
3376,-0.086841455
3377,-0.000477132
3378,-0.025799676
3379,0.030979347
3380,-0.157930856
3381,-0.057408092
3382,-0.043038487
3383,-0.031303675
3384,-0.045179242
3385,-0.035297162
3386,-0.006628202
3387,-0.059589833
3388,-0.052873677
3389,-0.027480146
3390,0.038260491
3391,-0.081301543
3392,-0.035894919
3393,0.086347008
3394,-0.063701172
3395,-0.053950525
3396,-0.025379257
3397,0.017905459
3398,-0.012123931
3399,-0.063910357
3400,-0.071828633
3401,-0.018066678
3402,0.023915636
3403,0.066728562
3404,-0.056855104
3405,0.055467343
3406,-0.196136943
3407,0.366872046
3408,-0.049531289
3409,-0.110705007
3410,-0.011337853
3411,0.053752845
3412,0.153781479
3413,-0.03233318
3414,0.008210641
3415,-0.053286058
3416,-0.099969134
3417,0.236379506
3418,-0.030357412
3419,-0.01487481
3420,-0.32100649
3421,-0.027740706
3422,-0.055150583
3423,0.013721165
3424,-0.151417457
3425,-0.106127228
3426,-0.025379257
3427,-0.087851642
3428,0.060445807
3429,0.407366488
3430,-0.286720794
3431,-0.044551679
3432,0.006974556
3433,-0.091660541
3434,0.424906304
3435,0.10995288
3436,-0.025379257
3437,-0.005862382
3438,-0.015415257
3439,-0.130881691
3440,0.099481241
3441,-0.017431602
3442,0.033548701
3443,-0.039113405
3444,-0.291149363
3445,-0.029952172
3446,-0.031693413
3447,0.38591649
3448,-0.043836196
3449,-0.05077222
3450,-0.007060234
3451,-0.082525586
3452,0.096218754
3453,0.010335861
3454,-0.007666871
3455,-0.057701667
3456,0.216795073
3457,-0.029189953
3458,0.005905894
3459,-0.099978183
3460,-0.133293019
3461,-0.306100533
3462,-0.272522399
3463,-0.032909839
3464,-0.038866292
3465,-0.167690272
3466,0.366987967
3467,-0.009152557
3468,0.226633676
3469,-0.035011296
3470,-0.074647804
3471,0.353009583
3472,-0.042111679
3473,-0.057080533
3474,-0.081105557
3475,-0.193768694
3476,0.009487068
3477,-0.004695497
3478,-0.002269475
3479,0.002732937
3480,-0.033814878
3481,0.021544961
3482,0.043522367
3483,-0.012773921
3484,-0.046558309
3485,0.02233052
3486,-0.05447158
3487,-0.04358533
3488,-0.013112293
3489,-0.01487481
3490,-0.025379257
3491,-0.010844545
3492,0.008200121
3493,-0.104802454
3494,-0.046392409
3495,-0.03909764
3496,-0.040273716
3497,-0.014142263
3498,-0.060827557
3499,-0.046392409
3500,-0.029939765
3501,-0.047605577
3502,-0.027480146
3503,-0.098222752
3504,-0.054975134
3505,-0.043966075
3506,0.038148269
3507,-0.073448593
3508,-0.062506291
3509,-0.126498813
3510,0.069203588
3511,0.377013328
3512,-0.123068328
3513,0.162398921
3514,-0.174754675
3515,0.065610184
3516,-0.138446481
3517,0.012436751
3518,-0.019306106
3519,0.380965502
3520,-0.042982279
3521,-0.019801497
3522,0.550096328
3523,0.105652937
3524,-0.160872183
3525,-0.299774819
3526,0.327546549
3527,0.028725355
3528,0.282966683
3529,-0.003196758
3530,-0.056220492
3531,0.030656647
3532,-0.374826496
3533,0.066213162
3534,0.525261076
3535,-0.021079229
3536,-0.209375226
3537,0.168546495
3538,-0.075603817
3539,0.504720612
3540,-0.105029035
3541,0.243921967
3542,-0.054975134
3543,0.121203361
3544,0.301331932
3545,0.393142219
3546,-0.145983248
3547,-0.021443379
3548,-0.195272665
3549,0.37415084
3550,-0.027480146
3551,-0.038951851
3552,0.352070295
3553,0.012436751
3554,0.005100288
3555,0.255128262
3556,-0.118908694
3557,0.032300996
3558,-0.082499844
3559,-0.173696094
3560,0.343125912
3561,0.373951844
3562,0.003147539
3563,-0.088100232
3564,-0.012440492
3565,-0.032923545
3566,-0.173960042
3567,0.004679116
3568,0.240755184
3569,-0.107576502
3570,-0.046831817
3571,-0.073592787
3572,-0.062764966
3573,-0.025379257
3574,-0.016098186
3575,-0.041152582
3576,0.149194885
3577,-0.184901266
3578,-0.277034279
3579,0.101344119
3580,-0.096920924
3581,-0.286632978
3582,0.495021844
3583,-0.285698782
3584,-0.309804714
3585,-0.178382234
3586,0.033998231
3587,-0.035011296
3588,0.031274449
3589,-0.097331227
3590,-0.122120789
3591,0.260858086
3592,-0.229160769
3593,-0.177071645
3594,-0.362854636
3595,-0.037380606
3596,-0.0169757
3597,-0.090780661
3598,0.145678083
3599,-0.10328479
3600,-0.17437852
3601,-0.187431777
3602,-0.070628461
3603,-0.039214797
3604,-0.062272331
3605,-0.046431449
3606,-0.004363714
3607,-0.012013877
3608,0.00695343
3609,-0.116579595
3610,-0.334009829
3611,-0.163259672
3612,-0.110873121
3613,0.155356058
3614,-0.04467938
3615,-0.141802839
3616,-0.022692011
3617,-0.052873677
3618,-0.135550529
3619,-0.157344775
3620,0.038042463
3621,-0.035682363
3622,-0.018432616
3623,-0.001941849
3624,0.390641838
3625,-0.021177478
3626,-0.302950094
3627,-0.032040648
3628,0.104386446
3629,-0.038866292
3630,-0.22276364
3631,-0.070899553
3632,-0.029527584
3633,-0.040264937
3634,0.167922931
3635,-0.137764257
3636,-0.016343031
3637,-0.027480146
3638,-0.00514472
3639,-0.295635586
3640,-0.254495846
3641,0.328568768
3642,-0.003581404
3643,-0.283319027
3644,0.042565847
3645,-0.36432533
3646,0.14261733
3647,-0.430974746
3648,0.48728964
3649,0.376978119
3650,0.005438373
3651,-0.033960567
3652,0.087714587
3653,-0.039214209
3654,-0.08493567
3655,-0.108228099
3656,-0.125984847
3657,-0.134539039
3658,0.430590918
3659,-0.018598143
3660,-0.018311993
3661,0.210346105
3662,-0.132753935
3663,-0.051822949
3664,-0.025379257
3665,-0.010638244
3666,-0.033923148
3667,-0.452345312
3668,-0.179394204
3669,-0.025379257
3670,-0.110272355
3671,-0.052873677
3672,-0.078543197
3673,-0.047605577
3674,-0.005199466
3675,-0.0169757
3676,0.002980641
3677,0.078241057
3678,-0.290657809
3679,0.000444937
3680,0.215248207
3681,-0.037380606
3682,-0.001271204
3683,-0.094521733
3684,0.172319199
3685,0.340595017
3686,0.030938215
3687,0.02688054
3688,-0.113925909
3689,-0.160288307
3690,-0.080778051
3691,-0.165769018
3692,-0.384167088
3693,-0.023835149
3694,-0.249331134
3695,-0.037648794
3696,-0.031037142
3697,-0.513040902
3698,-0.286743657
3699,-0.097349482
3700,-0.222729947
3701,0.29328875
3702,0.026405241
3703,0.010335861
3704,0.015131009
3705,-0.293004652
3706,0.09337019
3707,-0.096093079
3708,-0.151791217
3709,-0.30551065
3710,-0.091400543
3711,0.010741784
3712,-0.088598279
3713,-0.090012456
3714,0.006391244
3715,0.022162191
3716,-0.069759878
3717,0.00113681
3718,-0.133720533
3719,-0.159209705
3720,-0.12441442
3721,0.006406963
3722,-0.162804236
3723,0.07398723
3724,0.359754964
3725,0.01453764
3726,-0.014598783
3727,-0.300115705
3728,0.194095897
3729,0.111140115
3730,-0.025379257
3731,-0.557575074
3732,-0.10342962
3733,-0.270457109
3734,-0.162459864
3735,-0.51800728
3736,-0.16525101
3737,-0.345376325
3738,-0.463952459
3739,-0.150262945
3740,-0.109466944
3741,-0.276296311
3742,0.414486958
3743,-0.102818942
3744,-0.079168317
3745,0.240779853
3746,-0.441346519
3747,-0.077546058
3748,-0.036244261
3749,0.172882466
3750,0.03840758
3751,-0.033407172
3752,0.024880218
3753,0.059963603
3754,-0.039214209
3755,-0.012203284
3756,0.012436751
3757,-0.038866292
3758,-0.248006485
3759,0.349948748
3760,0.020677305
3761,-0.039214209
3762,-0.208300571
3763,-0.070301032
3764,-0.096196042
3765,-0.1098397
3766,0.086010624
3767,-0.080821005
3768,-0.07969664
3769,0.304411345
3770,0.295405715
3771,-0.472340711
3772,-0.060854087
3773,-0.003539913
3774,0.067867297
3775,-0.267811329
3776,-0.439270721
3777,-0.080618276
3778,-0.206713169
3779,-0.331190588
3780,0.116492589
3781,8.83E-05
3782,-0.067975847
3783,-0.323587478
3784,-0.137204892
3785,-0.277252389
3786,-0.347953662
3787,-0.191393538
3788,0.010335861
3789,0.018739418
3790,-0.050432471
3791,0.1453866
3792,-0.040143269
3793,-0.065862943
3794,-0.082418271
3795,-0.062416538
3796,-0.118804231
3797,-0.046058189
3798,-0.283385548
3799,0.340757244
3800,-0.066676833
3801,-0.123943938
3802,-0.052873677
3803,-0.271304706
3804,0.015088406
3805,-0.465790793
3806,-0.180908085
3807,-0.132410512
3808,-0.158283602
3809,-0.127929988
3810,-0.033019816
3811,-0.056826538
3812,0.216327436
3813,-0.477064053
3814,-0.02176817
3815,-0.344387777
3816,-0.230960958
3817,-0.063372063
3818,-0.406787211
3819,-0.041853383
3820,-0.183330004
3821,0.228181355
3822,0.095257364
3823,-0.030453963
3824,-0.057327502
3825,-0.144916996
3826,-0.20260068
3827,0.002724152
3828,-0.304420438
3829,-0.568760739
3830,-0.209017356
3831,-0.025379257
3832,-0.112837991
3833,-0.014965913
3834,0.368324639
3835,-0.038432741
3836,-0.140963137
3837,-0.062046503
3838,-0.103947489
3839,0.406169376
3840,-0.043966075
3841,-0.122511373
3842,-0.286273745
3843,-0.102033875
3844,-0.037380606
3845,-0.05011292
3846,-0.094738336
3847,0.097159151
3848,-0.29509343
3849,-0.090576652
3850,0.23387226
3851,-0.429431967
3852,0.018739418
3853,-0.22383438
3854,0.029794572
3855,-0.475347206
3856,-0.006084817
3857,-0.121089995
3858,-0.031818165
3859,0.154462433
3860,0.14014459
3861,-0.072619052
3862,0.152502321
3863,-0.156280868
3864,-0.399106789
3865,-0.010108692
3866,0.328384038
3867,-0.294161296
3868,0.13478974
3869,-0.123069444
3870,0.203349539
3871,-0.153611447
3872,0.337951365
3873,-0.028538162
3874,-0.00320981
3875,0.118503336
3876,0.189745902
3877,-0.484873822
3878,-0.041047481
3879,0.33453247
3880,-0.381882192
3881,-0.078638122
3882,0.248667048
3883,-0.037940468
3884,-0.130587756
3885,-0.307590391
3886,-0.134512872
3887,-0.113417517
3888,0.023554501
3889,0.332799191
3890,-0.53595353
3891,-0.122595811
3892,0.249701447
3893,0.128420845
3894,-0.340215202
3895,0.237773192
3896,0.000194681
3897,-0.226673308
3898,0.016604046
3899,-0.10526217
3900,-0.017130577
3901,-0.323139785
3902,-0.068181408
3903,-0.399149801
3904,-0.235416498
3905,-0.101654317
3906,0.211857579
3907,-0.076611892
3908,0.186775966
3909,0.368485572
3910,0.326586529
3911,-0.473171524
3912,-0.101862715
3913,-0.076988912
3914,-0.222758226
3915,-0.19216909
3916,-0.189131526
3917,-0.061469602
3918,-0.006357887
3919,-0.423381751
3920,-0.042752907
3921,-0.038866292
3922,-0.003196758
3923,-0.021177478
3924,-0.056963737
3925,-0.00320981
3926,-0.027656198
3927,-0.038866292
3928,-0.009152557
3929,-0.035894919
3930,-0.027480146
3931,-0.019427749
3932,0.011841396
3933,-0.031632651
3934,0.027819434
3935,0.008675684
3936,-0.009152557
3937,-0.020915895
3938,0.003347451
3939,-0.012773921
3940,-0.026535386
3941,-0.011210557
3942,-0.023436692
3943,0.492940933
3944,-0.382795347
3945,-0.082887046
3946,-0.090233545
3947,0.00514484
3948,-0.012229697
3949,-0.209375262
3950,-0.066148745
3951,-0.079453864
3952,0.427566553
3953,-0.061927479
3954,0.006391244
3955,0.131993804
3956,-0.310881963
3957,0.305040731
3958,-0.077494809
3959,0.155503334
3960,-0.132204709
3961,-0.184419188
3962,-0.088610544
3963,-0.00320981
3964,0.122207867
3965,-0.025379257
3966,0.37102118
3967,-0.101862715
3968,-0.081580402
3969,-0.095256185
3970,-0.2845047
3971,-0.013398154
3972,0.511138681
3973,-0.098158744
3974,0.207993643
3975,0.045497848
3976,-0.079084213
3977,-0.000168585
3978,0.122983435
3979,0.154493364
3980,-0.290791336
3981,0.013854554
3982,0.160433009
3983,0.209593252
3984,-0.063960905
3985,-0.082499844
3986,-0.074869333
3987,-0.32415311
3988,-0.084839194
3989,0.044673258
3990,-0.289846141
3991,-0.10503025
3992,-0.09747284
3993,-0.398378956
3994,-0.022692011
3995,-0.442545068
3996,-0.035409637
3997,-0.346570659
3998,-0.101450658
3999,-0.132084416
4000,-0.103664759
4001,-0.02495156
4002,-0.043038487
4003,-0.100037222
4004,-0.038786111
4005,-0.027781101
4006,0.002732937
4007,-0.09146994
4008,0.444862035
4009,-0.045179242
4010,0.001932304
4011,-0.011310283
4012,-0.299327384
4013,-0.048861393
4014,-0.433861886
4015,0.002797846
4016,-0.036258995
4017,-0.007666871
4018,-0.051280652
4019,-0.052873677
4020,-0.145830305
4021,-0.160455297
4022,-0.067342639
4023,-0.05077222
4024,-0.312754288
4025,-0.406277678
4026,0.226620735
4027,-0.048670764
4028,-0.016098186
4029,0.481572224
4030,-0.13690584
4031,-0.036892453
4032,-0.094490651
4033,-0.05077222
4034,-0.113550393
4035,0.375523273
4036,-0.110106712
4037,-0.037380606
4038,0.040444794
4039,-0.257504587
4040,-0.474308558
4041,0.014210702
4042,-0.074647804
4043,-0.056220492
4044,-0.053990757
4045,-0.072744915
4046,-0.095844673
4047,-0.022360055
4048,-0.327597328
4049,0.043316822
4050,-0.074272418
4051,-0.241508027
4052,0.237114883
4053,-0.113791469
4054,-0.437370668
4055,0.32773295
4056,-0.360311455
4057,-0.115267936
4058,-0.104792327
4059,0.372661743
4060,0.028377157
4061,-0.038584833
4062,-0.082499844
4063,0.002814923
4064,-0.019250371
4065,0.005967108
4066,-0.298479213
4067,-0.097487725
4068,-0.055330898
4069,0.010335861
4070,-0.09873623
4071,0.125801993
4072,-0.11954949
4073,-0.284084922
4074,0.36678599
4075,-0.117905898
4076,-0.088282791
4077,-0.071025377
4078,-0.010774653
4079,-0.047345858
4080,0.340801403
4081,-0.027480146
4082,0.191515242
4083,-0.028789959
4084,-0.008081845
4085,-0.078297236
4086,-0.104814623
4087,0.093146879
4088,-0.01650149
4089,0.003347451
4090,-0.107557928
4091,-0.148889203
4092,-0.017243884
4093,0.375567475
4094,-0.083269689
4095,0.229481475
4096,-0.110021684
4097,-0.062877414
4098,-0.04153974
4099,0.345155674
4100,-0.044551679
4101,-0.026184109
4102,-0.108874181
4103,-0.043354487
4104,-0.049916787
4105,-0.081037271
4106,-0.029587533
4107,0.012875043
4108,-0.137789714
4109,-0.466365515
4110,-0.078188997
4111,0.005115158
4112,0.339482884
4113,-0.194717934
4114,-0.035473903
4115,0.012436751
4116,0.041030566
4117,-0.456119893
4118,-0.037102945
4119,-0.107837075
4120,-0.035894919
4121,-0.014850059
4122,-0.035894919
4123,-0.005500009
4124,-0.025379257
4125,0.005807932
4126,-0.049606709
4127,0.016895214
4128,-0.104926658
4129,0.37912208
4130,-0.09244304
4131,0.049814279
4132,-0.043966075
4133,-0.138003844
4134,0.052145458
4135,-0.082070688
4136,0.027457616
4137,-0.037542551
4138,-0.017544994
4139,-0.070506036
4140,-0.168210027
4141,-0.079734671
4142,-0.079773965
4143,-0.043196282
4144,-0.176580978
4145,-0.3036184
4146,-0.032590222
4147,0.361795776
4148,-0.021038051
4149,-0.085782544
4150,-0.141066881
4151,-0.065779999
4152,0.01453764
4153,0.014618431
4154,0.3903277
4155,0.418194986
4156,-0.089694526
4157,-0.442540264
4158,-0.036152882
4159,-0.059855127
4160,0.013721165
4161,-0.080321326
4162,-0.058003857
4163,0.097133433
4164,-0.049090372
4165,0.012436751
4166,0.010335861
4167,0.057436881
4168,-0.473364499
4169,-0.034636866
4170,0.006134083
4171,-0.018066678
4172,0.121036073
4173,-0.014827246
4174,-0.067183481
4175,-0.17252554
4176,-0.238827105
4177,-0.366678278
4178,-0.086429928
4179,0.536778736
4180,0.177723269
4181,-0.363274389
4182,-0.330103452
4183,-0.091038847
4184,-0.04987651
4185,-0.216492496
4186,-0.286372334
4187,-0.011202609
4188,-0.347579815
4189,0.025258648
4190,-0.282770409
4191,0.003865652
4192,-0.006471253
4193,-0.015223543
4194,0.248086008
4195,0.017215967
4196,-0.025379257
4197,-0.036687071
4198,-0.077275172
4199,-0.124649949
4200,-0.226902973
4201,-0.086970308
4202,-0.071012752
4203,-0.067342639
4204,-0.032923545
4205,-0.043916631
4206,0.035203946
4207,-0.037380606
4208,-0.019250371
4209,-0.074651814
4210,-0.123477881
4211,-0.217969245
4212,-0.047019644
4213,0.023532551
4214,0.100063
4215,-0.375681258
4216,0.356244054
4217,0.417278018
4218,-0.006452005
4219,0.412093128
4220,-0.020915895
4221,0.402071371
4222,-0.051578929
4223,-0.429147253
4224,-0.070880834
4225,-0.094082853
4226,0.315015175
4227,-0.05856679
4228,-0.001907722
4229,-0.013952615
4230,-0.059470913
4231,0.004085513
4232,-0.249194414
4233,-0.060827557
4234,-0.273355779
4235,-0.014123075
4236,0.364368602
4237,-0.071150225
4238,-0.055477247
4239,-0.070009872
4240,-0.010310226
4241,-0.303985689
4242,-0.012123931
4243,0.003578279
4244,-0.029507024
4245,-0.189471246
4246,-0.122871631
4247,-0.271642782
4248,0.226136694
4249,0.042913845
4250,-0.027480146
4251,-0.025379257
4252,0.102120106
4253,-0.373413064
4254,-0.251438667
4255,-0.099070638
4256,-0.028573641
4257,-0.085640512
4258,-0.424960323
4259,-0.063255934
4260,-0.012123931
4261,-0.175345957
4262,-0.139872173
4263,0.498123609
4264,-0.001505218
4265,-0.040322323
4266,0.03462022
4267,-0.093355109
4268,-0.001271204
4269,-0.463587598
4270,-0.02430886
4271,-0.071863745
4272,-0.002718385
4273,0.167363195
4274,-0.226117948
4275,-0.063113367
4276,0.232297395
4277,-0.046392409
4278,-0.005561557
4279,0.405840261
4280,-0.070361443
4281,-0.058649948
4282,0.39206843
4283,-0.024767983
4284,-0.309765549
4285,-0.068595283
4286,-0.035894919
4287,0.045616549
4288,-0.192796466
4289,0.442218436
4290,-0.119761613
4291,0.369181896
4292,-0.032923545
4293,-0.009997389
4294,-0.065028668
4295,-0.239557064
4296,-0.248893097
4297,0.030725067
4298,-0.536137296
4299,-0.085459471
4300,0.1854226
4301,-0.247201182
4302,-0.008501546
4303,-0.065271422
4304,0.007494571
4305,-0.110932486
4306,0.392204593
4307,0.02794798
4308,0.101211897
4309,-0.040764926
4310,-0.474150563
4311,-0.093677453
4312,-0.190885451
4313,-0.023874218
4314,0.003865652
4315,-0.089161599
4316,0.379304761
4317,-0.111076011
4318,-0.052873677
4319,-0.056606453
4320,-0.186633942
4321,-0.100469381
4322,-0.283253074
4323,0.153342627
4324,-0.015401366
4325,0.146661368
4326,-0.051897369
4327,-0.283179124
4328,-0.038903995
4329,0.023141028
4330,-0.009793816
4331,0.435296062
4332,-0.044736697
4333,-0.453732882
4334,-0.008836065
4335,-0.455567343
4336,-0.087875396
4337,-0.090970959
4338,0.403094312
4339,-0.172364234
4340,0.374744166
4341,0.386830282
4342,0.394310059
4343,-0.026463957
4344,-0.125576837
4345,-0.150078682
4346,-0.43810524
4347,-0.29036269
4348,-0.061289792
4349,-0.075605952
4350,-0.447069677
4351,-0.063606197
4352,-0.179659734
4353,0.034577404
4354,0.116135264
4355,-0.061272949
4356,0.000492761
4357,-0.00314409
4358,-0.110327673
4359,-0.006641631
4360,-0.045081723
4361,0.00615856
4362,0.089386851
4363,-0.027480146
4364,-0.038866292
4365,-0.048998229
4366,-0.034683203
4367,-0.077774591
4368,-0.038866292
4369,-0.016941236
4370,-0.047605577
4371,0.021544961
4372,-0.47847025
4373,-0.086970308
4374,-0.012771703
4375,-0.007666871
4376,0.006134083
4377,-0.006357887
4378,0.001932304
4379,-0.017148914
4380,-0.025379257
4381,-0.020710991
4382,-0.037714557
4383,-0.057189765
4384,-0.047476576
4385,-0.000949708
4386,0.373570349
4387,0.353957931
4388,0.225007544
4389,-0.037380606
4390,0.039932257
4391,-0.071987828
4392,-0.191750945
4393,-0.017148914
4394,0.344997148
4395,-0.414789717
4396,0.083595707
4397,-0.003095688
4398,-0.358139817
4399,0.1870975
4400,-0.348768089
4401,0.012436751
4402,-0.002256873
4403,-0.299327384
4404,0.227718895
4405,-0.196618695
4406,-0.092860073
4407,0.384864113
4408,-0.27164115
4409,-0.101920349
4410,0.088231715
4411,0.003239092
4412,0.036976899
4413,-0.036747068
4414,-0.292470828
4415,0.012436751
4416,-0.053355217
4417,0.199597098
4418,0.357606554
4419,-0.061905246
4420,-0.065536631
4421,0.107185211
4422,-0.074564164
4423,-0.027480146
4424,-0.012773921
4425,-0.055510072
4426,-0.021515437
4427,0.239856638
4428,-0.483939953
4429,0.339165409
4430,0.171900059
4431,-0.001376043
4432,0.413647113
4433,-0.051664597
4434,-0.382538799
4435,-0.238891644
4436,0.144113791
4437,0.000736233
4438,-0.039920586
4439,-0.070398135
4440,0.11106329
4441,-0.102795379
4442,-0.339804834
4443,-0.18013908
4444,0.043935339
4445,0.007189997
4446,-0.022523738
4447,-0.467032904
4448,-0.025379257
4449,-0.472578865
4450,-0.492224298
4451,0.20909415
4452,-0.275893269
4453,0.027795535
4454,0.356477479
4455,-0.089557867
4456,-0.047605577
4457,-0.198888433
4458,0.018739418
4459,-0.00458163
4460,-0.086970308
4461,-0.114048716
4462,-0.027656198
4463,-0.027480146
4464,0.060118188
4465,-0.081188151
4466,-0.096338822
4467,-0.096891227
4468,-0.085188741
4469,0.014618431
4470,-0.075107873
4471,0.364082613
4472,-0.146782947
4473,-0.205884484
4474,0.196055132
4475,-0.010208133
4476,-0.324234717
4477,-0.074608653
4478,0.066838749
4479,0.462092226
4480,0.381670592
4481,-0.263716231
4482,-0.100693196
4483,-0.121853076
4484,0.012241375
4485,-0.218181318
4486,-0.141600701
4487,-0.017677024
4488,-0.474598963
4489,0.032183078
4490,-0.022402556
4491,-0.296340655
4492,-0.145656268
4493,-0.145748407
4494,-0.375341276
4495,-0.14117987
4496,0.004534123
4497,-0.244049636
4498,0.38785494
4499,-0.032909839
4500,0.331459759
4501,-0.135020907
4502,-0.084331233
4503,0.064426252
4504,-0.042520656
4505,0.084089491
4506,-0.032262262
4507,-0.001687456
4508,0.092669236
4509,-0.07063454
4510,0.050370777
4511,-0.282838674
4512,-0.006471253
4513,-0.150680482
4514,-0.464067569
4515,-0.363591555
4516,-0.010017557
4517,-0.401440379
4518,-0.070344794
4519,-0.085742322
4520,-0.040093042
4521,-0.132052439
4522,-0.138489264
4523,0.006749814
4524,0.536708901
4525,-0.0403143
4526,0.58362092
4527,-0.328065683
4528,-0.449266943
4529,0.346449866
4530,-0.302275408
4531,-0.158675298
4532,0.011265777
4533,-0.056187721
4534,-0.012773921
4535,-0.164371436
4536,0.440518629
4537,0.182990969
4538,-0.105785716
4539,0.375923279
4540,-0.113204536
4541,0.078535826
4542,0.162162455
4543,-0.081607028
4544,-0.318649337
4545,0.313107917
4546,-0.30437189
4547,0.02646947
4548,-0.346364589
4549,-0.059418292
4550,-0.076382834
4551,-0.058340403
4552,-0.319803878
4553,-0.084309623
4554,0.399582512
4555,-0.478525471
4556,0.008675684
4557,-0.137174737
4558,0.593988797
4559,0.373539464
4560,-0.311725573
4561,-0.121793993
4562,-0.015826204
4563,-0.145926031
4564,-0.403287523
4565,-0.000413134
4566,-0.019130465
4567,0.232169805
4568,-0.077430276
4569,0.221655127
4570,-0.056786045
4571,-0.077243836
4572,-0.121275965
4573,0.380079597
4574,0.428532945
4575,0.200176227
4576,0.366390602
4577,-0.038866292
4578,-0.002829747
4579,-0.084878672
4580,-0.028322022
4581,0.333220017
4582,0.011456327
4583,0.17805612
4584,0.197078935
4585,0.129814589
4586,0.483658229
4587,0.007141973
4588,0.178213567
4589,-0.044045764
4590,-0.435920086
4591,0.090240232
4592,-0.271989917
4593,-0.416862297
4594,-0.049408035
4595,0.339054687
4596,-0.161416998
4597,0.339038948
4598,-0.009621222
4599,-0.000168585
4600,-0.029408067
4601,0.154309556
4602,-0.31361278
4603,-0.044812248
4604,0.108326865
4605,-0.431621746
4606,-0.117605149
4607,-0.041222462
4608,0.32241616
4609,-0.058768863
4610,0.05154329
4611,-0.068772462
4612,-0.260631375
4613,-0.266199503
4614,-0.37572953
4615,0.304401695
4616,-0.177022019
4617,-0.282630762
4618,0.356409104
4619,-0.39973495
4620,0.198787573
4621,0.00244255
4622,-0.004540175
4623,0.260391533
4624,-0.269559228
4625,0.549420904
4626,-0.180618769
4627,-0.138870584
4628,-0.284446484
4629,0.141370502
4630,-0.267302094
4631,0.470407423
4632,-0.120165031
4633,0.155361411
4634,-0.130855074
4635,-0.326648903
4636,-0.245932221
4637,0.371439369
4638,0.272193888
4639,-0.293060268
4640,-0.093983612
4641,0.159752094
4642,-0.028629436
4643,-0.012123931
4644,-0.044586945
4645,-0.067625223
4646,-0.28905674
4647,-0.068536562
4648,-0.129137548
4649,-0.282824629
4650,-0.093497724
4651,-0.075181576
4652,-0.118348039
4653,-0.011337853
4654,-0.153047579
4655,0.016226777
4656,-0.030950169
4657,-0.006181184
4658,-0.077774591
4659,-0.108196379
4660,-0.048311218
4661,0.359689893
4662,-0.065626498
4663,-0.090380459
4664,-0.024260965
4665,-0.012773921
4666,-0.057649595
4667,-0.22593552
4668,-0.139868162
4669,0.034422632
4670,0.237314367
4671,0.316605624
4672,-0.281462339
4673,-0.317365712
4674,-0.034072218
4675,-0.440071946
4676,-0.425125616
4677,0.015022812
4678,-0.037332373
4679,-0.099770651
4680,0.026135292
4681,-0.064796749
4682,0.541063375
4683,-0.205128953
4684,0.377346183
4685,0.063234093
4686,-0.116384768
4687,-0.03840211
4688,-0.078732413
4689,0.241717924
4690,-0.14231222
4691,0.057503887
4692,-0.374206453
4693,-0.057392111
4694,0.518781615
4695,0.176084369
4696,-0.01400035
4697,0.511087528
4698,-0.017041801
4699,0.395302136
4700,-0.0202065
4701,0.01521659
4702,-0.156811698
4703,0.520039566
4704,0.022434276
4705,0.167786553
4706,-0.188543959
4707,0.196720542
4708,0.000432512
4709,-0.156846223
4710,0.30772707
4711,-0.214431003
4712,0.002732937
4713,-0.149532745
4714,0.262521062
4715,-0.097090108
4716,-0.11590213
4717,-0.374590307
4718,0.224620971
4719,-0.142610658
4720,-0.203911784
4721,0.129400812
4722,-0.109569561
4723,0.148169668
4724,0.339307753
4725,-0.562234445
4726,0.145485784
4727,0.486777797
4728,-0.089300391
4729,0.015623079
4730,0.075004045
4731,-0.011337853
4732,0.12181193
4733,-0.089950755
4734,-0.28964112
4735,-0.137473544
4736,-0.177378585
4737,0.383518047
4738,0.132967421
4739,-0.070935045
4740,0.008460588
4741,0.169379176
4742,0.003445911
4743,-0.092908078
4744,0.014003074
4745,-0.007184495
4746,-0.049074193
4747,-0.22957597
4748,-0.114982984
4749,-0.020312045
4750,0.03838566
4751,-0.088683349
4752,0.006986953
4753,0.032691933
4754,-0.025379257
4755,-0.209381246
4756,0.137739569
4757,-0.086856038
4758,-0.166084216
4759,0.157136729
4760,0.180405999
4761,-0.251375269
4762,0.227760495
4763,-0.581111593
4764,-0.025379257
4765,-0.587224521
4766,-0.025457805
4767,-0.285799778
4768,-0.13750101
4769,-0.278868846
4770,-0.395661746
4771,0.274413253
4772,0.223192199
4773,-0.024901997
4774,-0.538438335
4775,-0.047906226
4776,-0.000653752
4777,0.084530699
4778,0.070459645
4779,0.003424429
4780,-0.111631357
4781,0.35409349
4782,0.137069221
4783,-0.247976197
4784,0.52878869
4785,-0.020923591
4786,-0.028604494
4787,0.016915226
4788,-0.072024449
4789,-0.107650959
4790,-0.357234488
4791,0.205009112
4792,-0.01676628
4793,0.178197264
4794,-0.435544267
4795,0.059051784
4796,0.273144836
4797,0.028044816
4798,-0.009997389
4799,-0.33368508
4800,-0.364223401
4801,-0.394671652
4802,0.082970612
4803,0.554602528
4804,-0.121174244
4805,-0.074725889
4806,-0.576112652
4807,0.14567564
4808,-0.171076154
4809,0.257879392
4810,-0.442499145
4811,-0.086970308
4812,-0.136618804
4813,0.167708349
4814,0.105913401
4815,0.166798109
4816,-0.04904216
4817,-0.442666165
4818,-0.05733878
4819,0.003347451
4820,-0.104896696
4821,0.039924183
4822,0.014072547
4823,0.019533225
4824,0.018507927
4825,-0.470729451
4826,-0.144311158
4827,-0.068855654
4828,0.012436751
4829,-0.02334223
4830,-0.095787278
4831,0.008234972
4832,-0.09132948
4833,0.004560619
4834,-0.0169757
4835,0.059506511
4836,0.003680871
4837,0.001518776
4838,-0.007666871
4839,-0.006471253
4840,0.004560619
4841,-0.00320981
4842,-0.009152557
4843,0.001932304
4844,-0.025379257
4845,-0.021454769
4846,-0.002718385
4847,-0.00759669
4848,-0.025379257
4849,-0.060271426
4850,0.350041856
4851,0.059244155
4852,0.087402054
4853,-0.298936118
4854,0.340890559
4855,-0.131662587
4856,-0.319223434
4857,-0.040283805
4858,-0.13389447
4859,-0.0912717
4860,0.19198824
4861,-0.047605577
4862,0.141079005
4863,-0.098878376
4864,0.225224247
4865,0.060182459
4866,-0.020002116
4867,-0.276061109
4868,0.034462323
4869,0.071288884
4870,-0.159236256
4871,-0.0169757
4872,-0.323350129
4873,-0.023357668
4874,-0.067542206
4875,-0.035894919
4876,-0.038866292
4877,-0.063910357
4878,-0.0169757
4879,-0.004755582
4880,-0.111252704
4881,-0.074058367
4882,-0.123860683
4883,-0.008743088
4884,-0.027480146
4885,-0.302097193
4886,-0.045414791
4887,-0.07899153
4888,-0.026605469
4889,-0.072744915
4890,-0.041315666
4891,0.077971941
4892,-0.064990827
4893,-0.025379257
4894,-0.085745796
4895,-0.078995839
4896,-0.127171199
4897,0.062353544
4898,-0.025379257
4899,-0.100517827
4900,-0.081380977
4901,-0.146673831
4902,-0.041991077
4903,-0.085207422
4904,-0.061336145
4905,-0.134656785
4906,-0.214484018
4907,0.017224263
4908,-0.063022885
4909,-0.378657999
4910,-0.025379257
4911,0.372381732
4912,0.002161078
4913,-0.047605577
4914,-0.040326573
4915,-0.127841799
4916,-0.126039801
4917,0.052591462
4918,0.003347451
4919,0.012271478
4920,-0.0169757
4921,-0.114184536
4922,-0.038866292
4923,0.016692292
4924,-0.027480146
4925,-0.000168585
4926,-0.096920924
4927,0.100086197
4928,-0.025379257
4929,-0.027480146
4930,-0.095288376
4931,-0.056826538
4932,0.045127418
4933,0.017905459
4934,-0.022692011
4935,0.120120555
4936,0.139640349
4937,0.017905459
4938,-0.054975134
4939,-0.458988577
4940,-0.050190987
4941,-0.027480146
4942,-0.050181227
4943,0.01752512
4944,0.058648058
4945,-0.000446276
4946,-0.00803831
4947,-0.280242963
4948,-0.043966075
4949,-0.024260965
4950,-0.006845783
4951,-0.304671878
4952,-0.020148757
4953,-0.152215177
4954,-0.052873677
4955,-0.067183481
4956,-0.042366394
4957,-0.160538333
4958,-0.458058226
4959,-0.082720743
4960,-0.054213612
4961,-0.035894919
4962,-0.035894919
4963,-0.002269475
4964,0.399070441
4965,-0.110805219
4966,0.013870723
4967,-0.006357887
4968,0.026503925
4969,-0.096520714
4970,-0.063052286
4971,-0.038866292
4972,-0.047371333
4973,0.151502205
4974,0.023630686
4975,-0.043316663
4976,-0.095633898
4977,-0.051951775
4978,0.015998774
4979,-0.177868513
4980,-0.02334223
4981,-0.065882674
4982,0.028285361
4983,-0.217522236
4984,-0.046459396
4985,-0.117918552
4986,-0.168382432
4987,0.39893176
4988,-0.05077222
4989,-0.100022321
4990,-0.072023841
4991,0.007961338
4992,-0.013399588
4993,-0.035894919
4994,-0.027480146
4995,-0.297595766
4996,-0.155191597
4997,-0.055329651
4998,-0.282691181
4999,-0.111916257
5000,-0.063910357
5001,-0.14244864
5002,-0.051822949
5003,0.024880218
5004,-0.012159421
5005,-0.022918855
5006,-0.028989926
5007,-0.053924405
5008,-0.084839194
5009,0.078343549
5010,-0.002269475
5011,-0.033448616
5012,-0.05077222
5013,-0.027480146
5014,-0.025379257
5015,-0.027480146
5016,-0.063910357
5017,-0.025379257
5018,-0.021177478
5019,-0.014850059
5020,-0.283976701
5021,-0.088003468
5022,-0.153935291
5023,0.291065111
5024,0.006202088
5025,-0.043966075
5026,0.026906362
5027,-0.004695497
5028,-0.277704229
5029,-0.051897369
5030,-0.103652414
5031,-0.060028532
5032,-0.021038051
5033,-0.166839689
5034,-0.069566953
5035,-0.059641551
5036,-0.063162405
5037,-0.058423672
5038,-0.27347857
5039,-0.046392409
5040,-0.006016411
5041,0.084327037
5042,-0.024009425
5043,0.010335861
5044,-0.382200786
5045,-0.067362896
5046,-0.026693872
5047,-0.036687071
5048,-0.055406296
5049,0.014552629
5050,0.039469597
5051,-0.153047579
5052,-0.031834401
5053,-0.037380606
5054,0.049321518
5055,-0.032452752
5056,0.005773786
5057,-0.038163481
5058,-0.035894919
5059,-0.000168585
5060,-0.032616862
5061,-0.104009683
5062,0.375160911
5063,-0.075355851
5064,-0.141526813
5065,-0.071174284
5066,-0.463684268
5067,-0.036947775
5068,-0.012123931
5069,-0.255571992
5070,-0.088562487
5071,-0.052873677
5072,0.151348436
5073,-0.05221665
5074,-0.208869593
5075,-0.099188229
5076,-0.331579704
5077,0.141075046
5078,-0.317857147
5079,0.0218151
5080,-0.160725948
5081,-0.022116069
5082,-0.045179242
5083,-0.035473903
5084,-0.030950169
5085,-0.045179242
5086,-0.063910357
5087,-0.027480146
5088,-0.033047569
5089,-0.027480146
5090,0.011647057
5091,-0.047371333
5092,-0.06365294
5093,-0.038866292
5094,-0.038866292
5095,-0.024260965
5096,0.038018416
5097,-0.068554969
5098,-0.047605577
5099,-0.085772053
5100,-0.05390186
5101,0.009961627
5102,-0.05077222
5103,0.109958668
5104,-0.025379257
5105,0.011839623
5106,-0.138339235
5107,-0.355624767
5108,-0.042428122
5109,0.015425385
5110,0.012436751
5111,-0.061484523
5112,-0.01783741
5113,-0.082499844
5114,-0.025869973
5115,-0.025379257
5116,0.005967108
5117,0.021544961
5118,0.009883713
5119,-0.108349291
5120,0.00853692
5121,-0.236406844
5122,0.017905459
5123,-0.002358436
5124,-0.038349377
5125,-0.470075112
5126,-0.057139468
5127,-0.031134266
5128,-0.0815257
5129,-0.572481716
5130,-0.129447863
5131,-0.05077222
5132,-0.03988438
5133,-0.081079248
5134,-0.096826839
5135,-0.042752907
5136,-0.200942398
5137,-0.021025036
5138,-0.019250371
5139,0.055885762
5140,0.372442775
5141,0.052591462
5142,-0.115136447
5143,-0.046392409
5144,0.063509803
5145,-0.163393167
5146,-0.472368626
5147,-0.069284038
5148,-0.097425332
5149,0.216430231
5150,-0.303804696
5151,0.029544572
5152,-0.041315666
5153,0.001932304
5154,-0.248006485
5155,-0.061469602
5156,-0.018051933
5157,-0.025379257
5158,-0.062369076
5159,-0.035894919
5160,-0.047620035
5161,-0.0169757
5162,-0.038866292
5163,-0.05489041
5164,0.048692228
5165,-0.047607016
5166,0.055403563
5167,-0.025379257
5168,-0.074647804
5169,-0.071610397
5170,-0.012180806
5171,-0.022031231
5172,-0.040011461
5173,-0.144659365
5174,0.410105242
5175,-0.028538162
5176,0.012436751
5177,0.216206675
5178,-0.412875766
5179,0.368395895
5180,-0.026971884
5181,-0.110815807
5182,0.072157256
5183,-0.052873677
5184,-0.190603971
5185,-0.05447158
5186,-0.122776744
5187,-0.193421052
5188,-0.027480146
5189,-0.084975614
5190,-0.106250796
5191,-0.080522245
5192,-0.280933277
5193,0.050673782
5194,-0.492452845
5195,-0.080986225
5196,0.379026037
5197,0.241895365
5198,0.019862313
5199,-0.131924184
5200,0.043422631
5201,-0.024867601
5202,-0.055830294
5203,0.361642262
5204,-0.010844545
5205,-0.019250371
5206,-0.114055452
5207,0.001932304
5208,-0.076469031
5209,-0.076632646
5210,-0.10228953
5211,-0.081452366
5212,-0.05704989
5213,-0.036920221
5214,-0.037380606
5215,-0.024260965
5216,-0.015775942
5217,0.116899016
5218,0.103257106
5219,0.007048609
5220,-0.059193471
5221,-0.070347854
5222,-0.022278979
5223,0.363375999
5224,-0.113643752
5225,-0.025379257
5226,-0.033864014
5227,-0.027480146
5228,-0.025379257
5229,-0.022931754
5230,-0.03909764
5231,-0.027480146
5232,-0.086970308
5233,-0.047605577
5234,-0.033241665
5235,-0.026693872
5236,-0.025379257
5237,-0.027480146
5238,-0.029408067
5239,-0.009997389
5240,0.084156462
5241,-0.027458954
5242,-0.026693872
5243,0.111817896
5244,-0.057271006
5245,-0.408601052
5246,-0.027480146
5247,0.370541422
5248,-0.071960264
5249,-0.067977972
5250,-0.475468654
5251,-0.087763879
5252,-0.068855654
5253,-0.061303992
5254,-0.068483823
5255,0.093487525
5256,-0.42965532
5257,-0.077958647
5258,-0.037380606
5259,-0.06365294
5260,-0.159418692
5261,-0.105982275
5262,-0.312390909
5263,-0.111068233
5264,-0.076288102
5265,-0.285112162
5266,0.009919878
5267,-0.003538677
5268,-0.394735039
5269,-0.098922944
5270,-0.109570761
5271,-0.069598898
5272,-0.171494144
5273,-0.040264937
5274,-0.187400561
5275,-0.101484822
5276,-0.170994386
5277,-0.184714107
5278,0.192332012
5279,-0.104554819
5280,-0.009152557
5281,-0.030872239
5282,-0.303940855
5283,-0.085638113
5284,-0.033047569
5285,-0.12071318
5286,-0.157066256
5287,-0.14427286
5288,-0.112200709
5289,-0.081325636
5290,-0.143563689
5291,-0.05160623
5292,-0.128947765
5293,-0.121763744
5294,-0.183969273
5295,-0.56062362
5296,0.156270813
5297,-0.08696505
5298,0.003828482
5299,0.450752166
5300,-0.163065732
5301,0.009961627
5302,-0.009152557
5303,-0.073290249
5304,0.315254347
5305,-0.079523655
5306,-0.085344186
5307,0.382643651
5308,-0.065028668
5309,0.045473148
5310,0.038482693
5311,-0.009152557
5312,-0.041805515
5313,0.037381312
5314,0.042412163
5315,-0.290219456
5316,-0.334335476
5317,0.183154063
5318,0.012381413
5319,-0.056770179
5320,0.057404428
5321,0.184784345
5322,0.273202463
5323,0.014618431
5324,-0.006471253
5325,-0.284831122
5326,0.404443431
5327,-0.02517923
5328,-0.08715
5329,-0.276034291
5330,-0.203735727
5331,-0.106671194
5332,0.395085742
5333,0.009307804
5334,0.360585759
5335,-0.150342314
5336,0.329681173
5337,-0.050646639
5338,0.049766049
5339,0.018621498
5340,-0.012426122
5341,0.241519732
5342,-0.448786967
5343,-0.445033609
5344,-0.451222416
5345,0.012436751
5346,0.001932304
5347,-0.077904817
5348,-0.307458079
5349,-0.300506227
5350,-0.356691852
5351,-0.082316021
5352,-0.016975618
5353,-0.041315666
5354,-0.045815065
5355,-0.034409232
5356,-0.112041334
5357,0.017905459
5358,-0.164353729
5359,-0.025379257
5360,0.351946586
5361,-0.030950169
5362,-0.178101005
5363,0.040046024
5364,0.239684332
5365,-0.149919764
5366,0.371520287
5367,-0.04446785
5368,-0.000337261
5369,-0.057710064
5370,-0.133717162
5371,-0.147530746
5372,-0.116200074
5373,-0.161990727
5374,-0.3131138
5375,-0.027555242
5376,-0.020503109
5377,-0.051822949
5378,-0.155216648
5379,-0.243439274
5380,-0.049451362
5381,-0.075662213
5382,0.231031485
5383,-0.034609369
5384,0.100891988
5385,0.206404169
5386,-0.071478293
5387,0.372018641
5388,0.17021004
5389,0.012436751
5390,-0.033704558
5391,0.262944019
5392,-0.382328704
5393,0.20166912
5394,0.005817769
5395,-0.12887551
5396,-0.022789068
5397,-0.270461214
5398,-0.066165611
5399,0.229757404
5400,0.135253606
5401,-0.077805852
5402,0.351565021
5403,-0.141935663
5404,0.078943208
5405,-0.324831147
5406,-0.231622872
5407,-0.389323915
5408,-0.449310779
5409,0.200264077
5410,0.297561629
5411,-0.356939812
5412,-0.028846183
5413,-0.11854198
5414,-0.062272755
5415,-0.066148745
5416,-0.269415806
5417,-0.024892628
5418,-0.006181184
5419,-0.0169757
5420,-0.030621234
5421,-0.053924405
5422,-0.323366448
5423,0.004512464
5424,-0.48142577
5425,-0.038866292
5426,-0.025379257
5427,-0.279968545
5428,-0.046558309
5429,0.046317121
5430,-0.063424083
5431,0.405716295
5432,0.018464419
5433,0.020333723
5434,0.028032403
5435,-0.047087393
5436,-0.065989194
5437,0.021544961
5438,0.348868519
5439,-0.098035543
5440,-0.135452352
5441,0.223822711
5442,0.001932304
5443,0.391105161
5444,-0.13134426
5445,-0.472028079
5446,-0.105302602
5447,0.028920491
5448,-0.124506297
5449,0.37427079
5450,-0.066955593
5451,-0.364234255
5452,0.342486226
5453,-0.34377995
5454,0.003347451
5455,-0.445643988
5456,0.393061695
5457,-0.458156191
5458,0.214483203
5459,-0.015895462
5460,-0.057714788
5461,-0.20675264
5462,-0.014547315
5463,-0.101654317
5464,-0.095116491
5465,0.012436751
5466,-0.14770563
5467,-0.045523524
5468,-0.427717006
5469,-0.025753988
5470,-0.472035139
5471,0.091386178
5472,-0.070567896
5473,-0.139005764
5474,0.554384981
5475,-0.043611795
5476,-0.019427749
5477,-0.044865275
5478,0.445845933
5479,0.311195122
5480,-0.065684946
5481,-0.109323853
5482,-0.275874536
5483,-0.29638426
5484,-0.182885134
5485,-0.048050482
5486,-0.057084142
5487,0.338385611
5488,0.386281875
5489,-0.047301554
5490,0.351623416
5491,-0.251729487
5492,-0.074075987
5493,0.198290758
5494,-0.022980666
5495,-0.086543015
5496,0.226335288
5497,-0.0169757
5498,0.004322319
5499,-0.131390612
5500,-0.152227977
5501,-0.153757952
5502,0.005490823
5503,-0.015047458
5504,-0.331489323
5505,0.077314968
5506,0.006958037
5507,-0.027480146
5508,-0.018489561
5509,-0.047605577
5510,-0.095167784
5511,-0.03909764
5512,-0.00789618
5513,-0.058356389
5514,0.001518776
5515,0.065765215
5516,-0.069098466
5517,-0.049682558
5518,-0.045746621
5519,-0.00823399
5520,0.206187686
5521,0.01597965
5522,0.367458405
5523,-0.04853895
5524,-0.080986225
5525,-0.185303757
5526,-0.048761771
5527,-0.062949725
5528,-0.103833807
5529,0.430417508
5530,-0.255577613
5531,-0.078769572
5532,-0.276264975
5533,-0.05496694
5534,0.003146324
5535,0.075377285
5536,0.334535427
5537,0.292975694
5538,-0.16916901
5539,0.181672774
5540,-0.00759669
5541,-0.088158262
5542,0.414715485
5543,-0.20363524
5544,-0.470680305
5545,0.057968845
5546,-0.052882652
5547,0.045987956
5548,-0.081184988
5549,-0.10408913
5550,-0.011275415
5551,-0.00906369
5552,-0.016766023
5553,-0.306056938
5554,-0.163044685
5555,-0.034735957
5556,-0.068322748
5557,-0.144574142
5558,-0.302991983
5559,-0.059225795
5560,-0.030938358
5561,0.054652418
5562,-0.267581798
5563,-0.08335382
5564,-0.191768575
5565,-0.482852032
5566,0.153817307
5567,0.154234969
5568,-0.074551263
5569,-0.17899612
5570,0.183713895
5571,0.025737142
5572,0.073525837
5573,0.363010897
5574,0.188159531
5575,0.138284114
5576,-0.100184509
5577,-0.280945903
5578,-0.114084407
5579,0.391667921
5580,0.006955316
5581,0.018739418
5582,-0.278281251
5583,-0.316212552
5584,0.352716595
5585,-0.302533946
5586,-0.130114355
5587,-0.000292051
5588,-0.07524217
5589,-0.120072447
5590,-0.090635683
5591,0.030260732
5592,0.393607825
5593,-0.159928107
5594,-0.078295038
5595,-0.010637372
5596,-0.012123931
5597,-0.101385008
5598,-0.013406077
5599,0.009157096
5600,0.066743029
5601,0.155444172
5602,-0.035894919
5603,-0.006471253
5604,-0.385920137
5605,-0.192598806
5606,0.478469664
5607,0.041721695
5608,-0.109042834
5609,0.119445013
5610,-0.449170752
5611,0.075087669
5612,-0.085826152
5613,0.285012941
5614,-0.084051754
5615,-0.441627234
5616,0.226629583
5617,0.378600136
5618,0.427031423
5619,0.21798402
5620,0.168476456
5621,-0.346415142
5622,-0.069533906
5623,0.018832169
5624,-0.047605577
5625,-0.049035471
5626,-0.00581949
5627,-0.085125608
5628,-0.095670288
5629,-0.239013237
5630,-0.135067084
5631,-0.056618164
5632,0.1991025
5633,-0.44824117
5634,0.008925309
5635,-0.076437609
5636,-0.286570692
5637,0.511070662
5638,-0.051117167
5639,-0.085451446
5640,0.064520768
5641,0.359741567
5642,-0.218374097
5643,0.332961289
5644,-0.272563658
5645,0.560013153
5646,-0.07899153
5647,-0.008836065
5648,-0.140116289
5649,0.312514736
5650,-0.097685911
5651,-0.075476832
5652,-0.178627964
5653,-0.049023396
5654,0.175946778
5655,-0.103685723
5656,-0.065443625
5657,0.027306631
5658,-0.086017297
5659,0.461980638
5660,0.01122075
5661,-0.256298532
5662,-0.049797558
5663,0.139595086
5664,-0.132128228
5665,-0.342310237
5666,-0.351545225
5667,-0.068655902
5668,-0.040326573
5669,0.018739418
5670,0.319808835
5671,-0.069551829
5672,-0.052365398
5673,0.005801089
5674,-0.027480146
5675,-0.118908694
5676,0.140894798
5677,0.047978837
5678,0.010335861
5679,-0.027480146
5680,-0.047605577
5681,-0.004997726
5682,-0.040651568
5683,-0.047605577
5684,0.005801089
5685,-0.056060614
5686,-0.044174733
5687,-0.051041211
5688,-0.05077222
5689,0.010335861
5690,-0.071655096
5691,-0.012910313
5692,-0.016098186
5693,-0.016580991
5694,0.001932304
5695,-0.006471253
5696,0.004560619
5697,-0.012773921
5698,-0.018234911
5699,0.042253667
5700,0.003865652
5701,0.018739418
5702,-0.050266929
5703,-0.473048706
5704,-0.05489677
5705,-0.08590456
5706,-0.166782774
5707,-0.121495565
5708,0.102777995
5709,-0.073693003
5710,-0.017925068
5711,0.01493523
5712,0.252743172
5713,0.316457404
5714,0.015381752
5715,0.098387469
5716,-0.101061756
5717,-0.060631572
5718,-0.071359877
5719,-0.26847856
5720,-0.401354345
5721,-0.215093241
5722,-0.038866292
5723,0.00473529
5724,-0.569787643
5725,-0.159283829
5726,0.165686561
5727,-0.044416825
5728,-0.110190819
5729,-0.023465291
5730,-0.102033875
5731,-0.284504079
5732,0.226629767
5733,-0.194655161
5734,-0.301497182
5735,-0.082327005
5736,-0.138602911
5737,-0.156742031
5738,0.040299348
5739,-0.297185633
5740,0.010949862
5741,0.003466426
5742,-0.108170714
5743,0.401149082
5744,0.010335861
5745,-0.010844545
5746,-0.048670764
5747,-0.080472156
5748,-0.325789577
5749,-0.122549334
5750,-0.097446856
5751,-0.027480146
5752,-0.289071363
5753,-0.464704216
5754,0.191508486
5755,0.302544281
5756,-0.070717765
5757,-0.136415755
5758,-0.021006828
5759,-0.441041379
5760,-0.048670764
5761,0.382610969
5762,-0.085772053
5763,-0.165867492
5764,0.237346514
5765,-0.061262613
5766,-0.055404619
5767,0.452708772
5768,-0.202912454
5769,-0.008986364
5770,-0.027480146
5771,-0.021038051
5772,-0.002269475
5773,-0.032666011
5774,0.026879549
5775,-0.156308286
5776,-0.070871394
5777,-0.027480146
5778,-0.034212949
5779,-0.031859111
5780,0.024880218
5781,0.338204899
5782,0.208245708
5783,-0.31680055
5784,0.003865652
5785,0.002797846
5786,0.355169881
5787,-0.103403487
5788,-0.019250371
5789,0.365380744
5790,-0.025753988
5791,-0.48047644
5792,-0.363732782
5793,-0.052873677
5794,0.051711525
5795,-0.068483823
5796,-0.073993056
5797,-0.002269475
5798,-0.06673182
5799,-0.155652986
5800,-0.053677142
5801,0.001764195
5802,-0.343983178
5803,-0.100382038
5804,0.346159507
5805,-0.055830294
5806,-0.014925114
5807,0.152690431
5808,-0.159655086
5809,0.240412071
5810,-0.05077222
5811,-0.022776931
5812,0.011647057
5813,-0.063235874
5814,-0.125549806
5815,0.021544961
5816,0.012436751
5817,-0.052048263
5818,0.361342093
5819,0.014618431
5820,-0.093548279
5821,-0.044350841
5822,-0.071828633
5823,-0.406237193
5824,-0.072836475
5825,0.028224621
5826,-0.026464574
5827,-0.140569781
5828,-0.057514574
5829,-0.065772555
5830,-0.062027655
5831,0.164680257
5832,0.384091472
5833,0.415431229
5834,0.356759286
5835,-0.060685064
5836,-0.097465828
5837,0.031871507
5838,0.397713078
5839,-0.031393295
5840,0.383660494
5841,-0.035894919
5842,0.379163698
5843,-0.038866292
5844,-0.052253134
5845,-0.418133761
5846,-0.058310653
5847,0.003878451
5848,-0.028452944
5849,0.110017669
5850,-0.118989691
5851,-0.083338666
5852,0.457699524
5853,-0.310870319
5854,-0.013681305
5855,-0.010114624
5856,-0.085517336
5857,-0.078642317
5858,-0.08304297
5859,0.101591599
5860,-0.120645731
5861,-0.08675851
5862,-0.077774591
5863,0.381694943
5864,-0.054471633
5865,-0.175513307
5866,0.362253029
5867,-0.027139359
5868,-0.00320981
5869,-0.105368063
5870,-0.184733496
5871,-0.117081093
5872,-0.102379628
5873,-0.02011468
5874,0.362410665
5875,-0.019290686
5876,-0.008572142
5877,0.029252661
5878,-0.027440852
5879,0.003865652
5880,-0.28664412
5881,-0.037032603
5882,-0.009625835
5883,-0.024280992
5884,-0.281199183
5885,-0.004956815
5886,-0.085026744
5887,-0.006419628
5888,0.271795523
5889,-0.158704877
5890,0.048160177
5891,-0.279866021
5892,0.03294839
5893,-0.113543026
5894,0.456547643
5895,-0.025379257
5896,-0.264851018
5897,-0.039759247
5898,-0.43879857
5899,-0.042366394
5900,0.040740185
5901,-0.085290479
5902,-0.334310827
5903,-0.04153974
5904,0.113894305
5905,-0.414872752
5906,-0.104792098
5907,-0.027480146
5908,-0.003174223
5909,-0.363911614
5910,-0.039154893
5911,-0.142179796
5912,-0.036241838
5913,-0.048465086
5914,-0.119721037
5915,-0.322478223
5916,-0.049323157
5917,-0.084687384
5918,0.385531032
5919,0.012285068
5920,-0.023013622
5921,-0.054785315
5922,-0.021819299
5923,-0.094074225
5924,-0.130705966
5925,-0.047983017
5926,-0.128897804
5927,-0.053930576
5928,-0.090720175
5929,-0.095094406
5930,-0.070957152
5931,0.18104623
5932,0.203472451
5933,-0.084156362
5934,-0.447698568
5935,-0.065829578
5936,0.025418354
5937,-0.28364272
5938,-0.324822428
5939,0.113380131
5940,-0.057564176
5941,-0.137742791
5942,0.197570793
5943,-0.113190411
5944,0.219159059
5945,-0.262943992
5946,0.268561023
5947,-0.070586226
5948,-0.012773921
5949,-0.07453518
5950,0.03203687
5951,-0.056346691
5952,-0.035894919
5953,-0.116598334
5954,0.004771217
5955,-0.096956519
5956,0.016692292
5957,-0.027480146
5958,-0.036046612
5959,-0.063910357
5960,-0.035894919
5961,-0.025753988
5962,-0.097320331
5963,-0.044551679
5964,-0.10804708
5965,-0.338915883
5966,-0.156547559
5967,-0.124305614
5968,-0.059102364
5969,-0.050190021
5970,-0.384046713
5971,-0.455664502
5972,-0.056770179
5973,0.357406347
5974,0.132989216
5975,-0.169366937
5976,-0.078579478
5977,-0.007710042
5978,-0.022127674
5979,-0.133417941
5980,0.213980961
5981,-0.024586507
5982,-0.158751717
5983,-0.121413004
5984,0.032823567
5985,-0.231448644
5986,-0.398087665
5987,-0.078291439
5988,0.010335861
5989,-0.032328562
5990,-0.000292051
5991,-0.12398695
5992,0.031145302
5993,0.015924692
5994,0.391876334
5995,-0.074165442
5996,-0.098537205
5997,-0.027480146
5998,-0.364676934
5999,-0.297953827
6000,0.110234515
6001,-0.051822949
6002,-0.033273979
6003,0.189987075
6004,-0.295878731
6005,-0.116765671
6006,-0.016004367
6007,0.195395196
6008,-0.130037653
6009,-0.082539787
6010,0.230542996
6011,0.005773786
6012,-0.039464799
6013,0.190364412
6014,-0.074058367
6015,-0.060077989
6016,-0.274318829
6017,0.035803605
6018,-0.05704261
6019,-0.447317568
6020,-0.210978716
6021,-0.064396185
6022,-0.024867601
6023,0.332854074
6024,0.330165422
6025,-0.312082105
6026,0.114160272
6027,0.110666935
6028,-0.04219724
6029,-0.276969989
6030,-0.217925005
6031,-0.118989691
6032,0.391061488
6033,-0.127592288
6034,-0.369718559
6035,-0.058649948
6036,-0.006589201
6037,-0.081325636
6038,-0.074801612
6039,-0.070605941
6040,-0.055939294
6041,-0.072355877
6042,0.097229668
6043,0.423728897
6044,-0.31128527
6045,0.350131915
6046,-0.097724359
6047,-0.048670764
6048,0.005110006
6049,0.023674933
6050,0.094008173
6051,-0.054703795
6052,-0.30481333
6053,0.007471529
6054,-0.084361014
6055,0.161834077
6056,-0.076183061
6057,0.034501933
6058,-0.047084316
6059,0.35227475
6060,0.146209026
6061,0.123762944
6062,-0.311325868
6063,-0.130267813
6064,0.124405521
6065,-0.106435973
6066,-0.093396427
6067,-0.318411514
6068,-0.070960399
6069,-0.069018057
6070,-0.022523738
6071,-0.040857028
6072,0.402683551
6073,0.069126769
6074,-0.304208223
6075,-0.465604013
6076,0.359584371
6077,-0.150130953
6078,0.040216941
6079,0.03698772
6080,-0.013729227
6081,0.332207492
6082,-0.052690672
6083,-0.124470797
6084,-0.151204326
6085,-0.121154468
6086,-0.165343064
6087,-0.014296901
6088,-0.049386883
6089,-0.033030447
6090,0.232229902
6091,0.38881222
6092,0.210087989
6093,-0.082264927
6094,0.376157794
6095,-0.476527214
6096,-0.056845948
6097,-0.126493648
6098,-0.341676326
6099,-0.27731326
6100,-0.047605577
6101,-0.199883334
6102,-0.018432616
6103,0.356982691
6104,-0.038866292
6105,-0.480522832
6106,-0.086809048
6107,-0.070337409
6108,-0.024168777
6109,0.368438828
6110,-0.151602549
6111,-0.159315577
6112,-0.085062749
6113,-0.062506291
6114,-0.037380606
6115,-0.081932712
6116,-0.003193138
6117,-0.152363763
6118,0.012827679
6119,-0.031464842
6120,-0.009152557
6121,0.001932304
6122,-0.006357887
6123,0.006202088
6124,-0.01487481
6125,-0.007666871
6126,0.012436751
6127,-0.006471253
6128,-0.006471253
6129,0.007246939
6130,0.011599854
6131,0.54249343
6132,-0.092713463
6133,-0.046842563
6134,-0.037032603
6135,0.068862829
6136,0.089454936
6137,-0.1259621
6138,-0.135141754
6139,-0.038830341
6140,-0.049061055
6141,0.034212637
6142,-0.081224117
6143,-0.083753939
6144,-0.06365294
6145,-0.28036813
6146,-0.015509876
6147,-0.034040462
6148,0.000899546
6149,-0.031317379
6150,-0.006471253
6151,0.17912012
6152,-0.047283916
6153,-0.117566935
6154,-0.034609369
6155,-0.115771964
6156,-0.061469602
6157,-0.468705523
6158,-0.182375408
6159,-0.119322677
6160,-0.109906585
6161,0.480422072
6162,0.238544089
6163,-0.000238437
6164,-0.210010738
6165,-0.138274031
6166,-0.074337243
6167,0.000194681
6168,0.059138481
6169,-0.069403979
6170,-0.148549381
6171,-0.016063943
6172,-0.009152557
6173,-0.048176132
6174,-0.437618381
6175,0.191578374
6176,0.014372935
6177,-0.074884779
6178,-0.27953626
6179,-0.094206503
6180,-0.059985926
6181,-0.028194899
6182,0.061261944
6183,-0.106761931
6184,-0.106102409
6185,-0.192928996
6186,-0.436099042
6187,0.226882901
6188,-0.188413056
6189,-0.157672403
6190,0.20434862
6191,-0.169556642
6192,-0.071577186
6193,-0.086970308
6194,-0.076357351
6195,0.002732937
6196,-0.008705905
6197,0.026857291
6198,-0.186364695
6199,0.018739418
6200,0.027746775
6201,-0.022041915
6202,-0.07338943
6203,-0.068172121
6204,-0.038168239
6205,-0.065939445
6206,0.005372457
6207,0.007017837
6208,-0.054975134
6209,-0.040165257
6210,-0.032909839
6211,-0.116226723
6212,-0.452400753
6213,-0.075491833
6214,-0.279115614
6215,-0.293884555
6216,-0.038129852
6217,-0.263411493
6218,-0.345082104
6219,-0.161323294
6220,-0.088996513
6221,0.006226866
6222,-0.275599792
6223,0.3635939
6224,0.424233773
6225,-0.016624544
6226,-0.031840802
6227,-0.024555397
6228,-0.021835895
6229,-0.026774341
6230,0.208164695
6231,-0.123604566
6232,0.014548136
6233,0.011647057
6234,0.001932304
6235,-0.064985583
6236,-0.202125554
6237,-0.159545023
6238,-0.097874359
6239,-0.027233945
6240,-0.003632596
6241,-0.057565469
6242,-0.099310145
6243,-0.240262969
6244,0.14939942
6245,-0.210176637
6246,-0.012847518
6247,0.237457649
6248,-0.106460383
6249,0.066739882
6250,-0.01544091
6251,-0.082340199
6252,0.483131291
6253,-0.029952172
6254,-0.015095304
6255,-0.299713867
6256,-0.145383423
6257,-0.284143325
6258,-0.306410491
6259,-0.086846192
6260,-0.062735303
6261,0.009603114
6262,0.365156881
6263,0.012436751
6264,-0.000446276
6265,-0.050190987
6266,0.024907016
6267,0.067857134
6268,0.3654627
6269,0.240367966
6270,-0.064772821
6271,-0.080753539
6272,-0.122265559
6273,0.206068269
6274,-0.466714211
6275,0.008675684
6276,0.054979574
6277,0.165256847
6278,0.203392106
6279,-0.000238437
6280,-0.345701088
6281,-0.118558583
6282,-0.485015001
6283,-0.355060181
6284,-0.118349337
6285,-0.134432383
6286,0.003967041
6287,-0.491290609
6288,-0.336786589
6289,0.365366929
6290,-0.099179295
6291,-0.068631651
6292,-0.088922766
6293,-0.244640474
6294,-0.007466984
6295,0.138704263
6296,-0.113694019
6297,-0.002608523
6298,-0.318243691
6299,-0.030410383
6300,-0.095288376
6301,-0.150772972
6302,-0.014434314
6303,-0.054975134
6304,-0.119433771
6305,0.10474581
6306,0.018739418
6307,-0.086110056
6308,-0.035409637
6309,0.053057524
6310,-0.062938982
6311,0.190869384
6312,-0.036452098
6313,-0.031437859
6314,-0.166842535
6315,-0.022746771
6316,-0.04926989
6317,-0.047605577
6318,-0.074801612
6319,0.113069373
6320,0.386590428
6321,0.197070395
6322,-0.065483745
6323,0.017358897
6324,-0.032894284
6325,-0.038866292
6326,-0.0859299
6327,-0.025637818
6328,0.328188069
6329,-0.056596336
6330,-0.059609027
6331,0.332560578
6332,-0.37172334
6333,0.068982019
6334,-0.332523697
6335,0.005441733
6336,-0.219349329
6337,0.004218623
6338,0.377701967
6339,-0.10675294
6340,-0.049704689
6341,-0.310964087
6342,-0.049721492
6343,0.16532737
6344,-0.07064981
6345,-0.001218799
6346,-0.014850059
6347,-0.324293201
6348,-0.002565853
6349,0.04929594
6350,-0.017385927
6351,-0.195837726
6352,-0.060666763
6353,0.017905459
6354,-0.05496694
6355,-0.061704178
6356,-0.055697861
6357,-0.060529717
6358,-0.184870969
6359,-0.371308906
6360,0.026351395
6361,-0.314430891
6362,-0.082456696
6363,-0.008145246
6364,-0.171631943
6365,-0.230069188
6366,0.420128193
6367,0.193805258
6368,0.099180074
6369,-0.024009425
6370,0.314612997
6371,0.537839303
6372,-0.051652717
6373,-0.035242956
6374,0.26576956
6375,0.497563155
6376,-0.378647606
6377,0.003347451
6378,0.146653104
6379,-0.034260736
6380,0.369146442
6381,-0.072744915
6382,0.048186659
6383,0.031184588
6384,-0.101128385
6385,-0.040326573
6386,-0.038866292
6387,-0.112736257
6388,-0.039113405
6389,0.004842796
6390,-0.027480146
6391,-0.077774591
6392,-0.027480146
6393,-0.040965293
6394,0.06696059
6395,-0.020441108
6396,-0.052873677
6397,-0.027480146
6398,-0.025379257
6399,-0.097833772
6400,-0.30792806
6401,0.106158142
6402,0.023401939
6403,-0.013114931
6404,-0.082347273
6405,-0.185483889
6406,-0.074433133
6407,0.16785365
6408,-0.28524891
6409,-0.118303896
6410,-0.336837179
6411,0.044863305
6412,-0.036475066
6413,-0.068365896
6414,-0.165951045
6415,-0.048869343
6416,-0.040359838
6417,0.082541757
6418,-0.145668876
6419,-0.025379257
6420,0.071559464
6421,-0.116666779
6422,-0.367327007
6423,0.157257905
6424,-0.090100092
6425,0.362244074
6426,0.401321245
6427,-0.015491945
6428,-0.156652497
6429,0.073589334
6430,-0.110084509
6431,-0.1278649
6432,-0.070935626
6433,-0.345612735
6434,0.020677305
6435,-0.173333906
6436,0.329363109
6437,-0.059810918
6438,0.440237634
6439,-0.131874444
6440,-0.047605577
6441,0.009119293
6442,0.54001669
6443,-0.556876323
6444,-0.116265723
6445,-0.012956631
6446,-0.127223717
6447,-0.017148914
6448,0.144021794
6449,-0.005410785
6450,-0.171023388
6451,-0.118959716
6452,0.20319704
6453,0.100827956
6454,0.009261364
6455,-0.171821465
6456,-0.079960456
6457,-0.106081342
6458,-0.573824296
6459,-0.100993101
6460,-0.213397046
6461,-0.227064125
6462,-0.078995839
6463,-0.02500421
6464,-0.493329237
6465,-0.02836086
6466,0.241682183
6467,-0.038866292
6468,0.067574991
6469,-0.453207553
6470,-0.288005116
6471,-0.01066495
6472,-0.022129063
6473,0.231648806
6474,-0.055830294
6475,-0.260919172
6476,0.012436751
6477,0.52507394
6478,-0.078746061
6479,-0.083615298
6480,0.01752512
6481,0.242760247
6482,0.084029579
6483,-0.074551263
6484,-0.027480146
6485,0.207047367
6486,0.150464287
6487,0.008476118
6488,-0.102435297
6489,-0.134733236
6490,-0.423132557
6491,-0.054206947
6492,-0.186609447
6493,-0.083209798
6494,0.20520558
6495,0.234371091
6496,0.396704464
6497,-0.07107382
6498,-0.397900926
6499,-0.005841082
6500,0.214175331
6501,-0.049335953
6502,-0.138137622
6503,-0.146314288
6504,-0.212757357
6505,0.014618431
6506,-0.137609988
6507,-0.109016502
6508,-0.442718329
6509,-0.114644413
6510,0.058014379
6511,-0.086699117
6512,0.369464751
6513,0.003615655
6514,-0.062537745
6515,-0.153939742
6516,0.449682445
6517,-0.415580299
6518,-0.147847579
6519,-0.260284015
6520,0.171695882
6521,0.020467785
6522,0.261563492
6523,-0.275119766
6524,-0.021825861
6525,-0.038349377
6526,0.00195441
6527,0.349752058
6528,-0.35241922
6529,0.471847399
6530,-0.05704261
6531,-0.217048248
6532,-0.019835659
6533,-0.056161925
6534,-0.078460328
6535,-0.035894919
6536,0.084327037
6537,0.371785916
6538,-0.286012042
6539,-0.046392409
6540,-0.448321225
6541,0.213186397
6542,0.027716106
6543,-0.108074826
6544,-0.123953316
6545,-0.280933822
6546,-0.27753257
6547,0.017589804
6548,-0.264198077
6549,-0.120793053
6550,-0.032909839
6551,0.126127803
6552,0.056553586
6553,-0.131080091
6554,-0.024555397
6555,-0.027480146
6556,0.006202088
6557,-0.023658501
6558,-0.04153974
6559,0.068614211
6560,-0.058939701
6561,-0.083615298
6562,-0.011895273
6563,-0.025379257
6564,-0.004695497
6565,0.001932304
6566,-0.006471253
6567,-0.025379257
6568,0.002732937
6569,-0.011018136
6570,-0.028062558
6571,-0.025379257
6572,-0.406762032
6573,-0.172765355
6574,-0.014747105
6575,-0.075512669
6576,-0.063578215
6577,-0.181873617
6578,0.199013917
6579,-0.025379257
6580,0.332087729
6581,-0.108446372
6582,-0.141308062
6583,-0.028706926
6584,-0.472429694
6585,-0.035894919
6586,0.022994728
6587,-0.123614183
6588,-0.294771118
6589,0.545747772
6590,-0.256715579
6591,-0.010281724
6592,0.017905459
6593,-0.049814753
6594,-0.217165295
6595,-0.056187721
6596,-0.067342639
6597,-0.033809008
6598,-0.46272652
6599,-0.28871804
6600,-0.283144238
6601,-0.061649408
6602,-0.010297786
6603,-0.283842856
6604,-0.061469602
6605,-0.018354216
6606,-0.008652824
6607,-0.080391367
6608,-0.224240761
6609,-0.084673873
6610,-0.103963403
6611,0.320931253
6612,-0.061469602
6613,0.008675684
6614,-0.098806613
6615,0.546900234
6616,0.35535488
6617,-0.255879365
6618,-0.109782661
6619,-0.084975614
6620,-0.282824629
6621,0.390476942
6622,0.023120011
6623,-0.25800312
6624,0.009883713
6625,0.320465796
6626,-0.101654317
6627,0.034780038
6628,0.037661191
6629,-0.085311963
6630,0.115499998
6631,0.324136799
6632,-0.332774536
6633,-0.08571691
6634,-0.088105301
6635,-0.006471253
6636,-0.031303675
6637,-0.11884572
6638,-0.042554274
6639,-0.295916379
6640,-0.037787331
6641,-0.060130691
6642,-0.005411728
6643,-0.00759669
6644,-0.054007232
6645,-0.061742092
6646,0.238750622
6647,0.018649489
6648,-0.063910357
6649,-0.167770881
6650,-0.123604566
6651,0.133287631
6652,-0.054007232
6653,0.15233217
6654,-0.004114746
6655,-0.165604912
6656,0.117321697
6657,0.319536866
6658,-0.092833887
6659,-0.042098841
6660,-0.055370726
6661,-0.049535621
6662,-0.102781942
6663,-0.065740195
6664,-0.283311783
6665,0.400608668
6666,0.126499506
6667,-0.489705107
6668,-0.059238576
6669,0.366036263
6670,0.229129286
6671,-0.014122988
6672,-0.304773824
6673,-0.080350192
6674,-0.114387418
6675,-0.017148914
6676,-0.156362471
6677,0.468290901
6678,-0.086970308
6679,-0.056950044
6680,-0.154533014
6681,-0.008732394
6682,0.359862917
6683,-0.096244963
6684,-0.072744915
6685,0.214674802
6686,-0.174041711
6687,-0.000238437
6688,-0.272129774
6689,0.021544961
6690,0.069845141
6691,-0.084975614
6692,-0.365699833
6693,-0.09450961
6694,-0.201654439
6695,-0.00320981
6696,-0.248170373
6697,0.398032924
6698,-0.138010906
6699,-0.33800792
6700,0.399379205
6701,-0.128242329
6702,-0.050181227
6703,-0.156617192
6704,-0.052873677
6705,-0.013284192
6706,-0.161745451
6707,-0.042554184
6708,-0.133155387
6709,0.498158892
6710,0.368989606
6711,0.380525289
6712,-0.016828517
6713,-0.177758288
6714,-0.190730998
6715,-0.248343739
6716,-0.01487481
6717,0.002732937
6718,-0.08265255
6719,0.491679633
6720,0.000284179
6721,-0.092956079
6722,0.382049707
6723,-0.131525158
6724,-0.103381483
6725,0.000713467
6726,0.080351003
6727,-0.476969419
6728,-0.051287686
6729,-0.215233758
6730,-0.051822949
6731,0.005773786
6732,-0.138512042
6733,-0.022741336
6734,-0.100988405
6735,-0.11884275
6736,-0.032067482
6737,-0.341845936
6738,0.384093877
6739,0.100501534
6740,-0.451096082
6741,-0.06631117
6742,-0.047605577
6743,-0.022129063
6744,-0.046392409
6745,-0.046392409
6746,-0.035894919
6747,-0.04242213
6748,-0.071987828
6749,-0.038432741
6750,-0.082340199
6751,0.00491638
6752,-0.027480146
6753,-0.026980798
6754,-0.038866292
6755,-0.013831509
6756,0.018739418
6757,-0.037380606
6758,-0.29525189
6759,-0.114986504
6760,0.189010084
6761,-0.157417747
6762,-0.083544372
6763,-0.117435777
6764,-0.028488163
6765,-0.049224793
6766,0.057680342
6767,-0.056554911
6768,0.205812945
6769,-0.043316663
6770,-0.402755533
6771,-0.173851128
6772,-0.42750017
6773,-0.03902631
6774,0.235678687
6775,-0.151542982
6776,0.038285317
6777,-0.027480146
6778,-0.017221149
6779,0.099924387
6780,-0.290219456
6781,0.019448921
6782,-0.027480146
6783,-0.09450961
6784,-0.037112752
6785,-0.126397821
6786,-0.035894919
6787,-0.270254762
6788,0.007254861
6789,-0.066810804
6790,-0.07917721
6791,-0.033448616
6792,0.012451094
6793,-0.043966075
6794,0.397680526
6795,-0.031342817
6796,-0.137459247
6797,-0.13872614
6798,0.08453602
6799,-0.035023908
6800,-0.340238869
6801,-0.086447872
6802,0.056484258
6803,0.426081602
6804,0.081465617
6805,0.391348275
6806,-0.005577158
6807,-0.005187833
6808,0.016549115
6809,-0.08742372
6810,-0.037056277
6811,-0.021287986
6812,0.439924077
6813,0.007319774
6814,0.340642744
6815,0.186763386
6816,-0.166930254
6817,-0.297409859
6818,-0.297838003
6819,-0.024814103
6820,-0.013996729
6821,0.07916501
6822,-0.123301364
6823,-0.09874414
6824,-0.453858157
6825,-0.058939701
6826,0.225314167
6827,0.028285361
6828,-0.02334223
6829,0.010335861
6830,-0.051578929
6831,-0.054975134
6832,0.041577109
6833,-0.027480146
6834,-0.110805219
6835,-0.0886874
6836,-0.02334223
6837,0.016602569
6838,-0.082981286
6839,0.071146746
6840,-0.408711652
6841,-0.041668054
6842,0.00928883
6843,-0.082525586
6844,-0.054975134
6845,0.330239609
6846,-0.093186654
6847,-0.110805219
6848,-0.160667893
6849,-0.045977864
6850,-0.081766812
6851,0.044660282
6852,-0.03619835
6853,0.16782203
6854,0.014618431
6855,0.02720149
6856,0.206190933
6857,-0.133410873
6858,-0.120532571
6859,-0.1096972
6860,-0.032260271
6861,-0.194001632
6862,0.042140539
6863,-0.390266439
6864,0.007049287
6865,-0.07063454
6866,-0.288855642
6867,-0.462493216
6868,-0.048440084
6869,-0.012773921
6870,-0.019572561
6871,-0.075272437
6872,0.018464419
6873,0.003347451
6874,0.005036251
6875,-0.045081723
6876,-0.095869059
6877,-0.051039298
6878,0.021896701
6879,-0.117296712
6880,0.101561135
6881,-0.009997389
6882,-0.302550611
6883,0.211564334
6884,-0.067257421
6885,0.385344629
6886,-0.027480146
6887,-0.16433219
6888,-0.059589833
6889,-0.121709783
6890,-0.076409551
6891,-0.261407323
6892,0.127412028
6893,0.041116694
6894,-0.057982028
6895,-0.120569071
6896,-0.02945734
6897,-0.320890994
6898,0.268962489
6899,-0.047605577
6900,0.017357087
6901,-0.027480146
6902,0.066673995
6903,-0.156099222
6904,-0.041136449
6905,-0.136780417
6906,0.013067798
6907,-0.096141493
6908,0.248023079
6909,0.000895482
6910,-0.017493385
6911,-0.023169537
6912,-0.465797575
6913,-0.059577515
6914,-0.00296106
6915,0.004322319
6916,-0.081799043
6917,-0.181856893
6918,-0.254138092
6919,-0.00233543
6920,-0.049785414
6921,-0.040640588
6922,0.280719027
6923,-0.264018946
6924,-0.143666013
6925,-0.520833698
6926,0.067566008
6927,0.016692192
6928,-0.26580957
6929,-0.082783802
6930,-0.038028636
6931,-0.030618624
6932,-0.138807015
6933,0.399633957
6934,-0.530237882
6935,0.072062543
6936,0.356069541
6937,-0.209479633
6938,-0.103346333
6939,-0.002035257
6940,0.092169732
6941,0.223014854
6942,0.315809411
6943,0.014825092
6944,0.09583793
6945,-0.146786007
6946,-0.128890002
6947,0.029279374
6948,-0.128571163
6949,-0.016624544
6950,-0.067172777
6951,0.003825025
6952,-0.069459659
6953,-0.133741316
6954,-0.16618887
6955,-0.046392409
6956,0.001932304
6957,-0.078427686
6958,-0.403583576
6959,0.212263357
6960,-0.152757361
6961,0.365861959
6962,0.143253839
6963,-0.069558258
6964,0.041863157
6965,-0.111287978
6966,-0.061726081
6967,-0.022692011
6968,-0.030107159
6969,-0.080617012
6970,0.053184218
6971,-0.09548056
6972,0.395374847
6973,-0.04242213
6974,-0.46063271
6975,0.032291735
6976,0.342529674
6977,-0.008743088
6978,0.352839695
6979,0.001932304
6980,-0.07917721
6981,-0.025379257
6982,-0.022692011
6983,-0.099188229
6984,-0.027480146
6985,-0.073315122
6986,-0.018066678
6987,-0.027480146
6988,-0.025379257
6989,-0.08742372
6990,-0.054975134
6991,-0.002941748
6992,-0.006471253
6993,-0.021038051
6994,0.001932304
6995,0.018739418
6996,-0.01487481
6997,-0.047017426
6998,-0.11626733
6999,-0.081059195
7000,-0.119025054
7001,0.023091375
7002,-0.280603601
7003,-0.123848459
7004,-0.071123229
7005,-0.038866292
7006,-0.080874126
7007,-0.023275009
7008,-0.00789618
7009,-0.105040428
7010,-0.077774591
7011,-0.063052286
7012,-0.061469602
7013,-0.194984851
7014,-0.006851015
7015,-0.127134816
7016,0.025328984
7017,-0.08171326
7018,-0.025379257
7019,0.307901449
7020,0.004459074
7021,-0.363566269
7022,-0.348249337
7023,0.027000987
7024,-0.300669359
7025,-0.082724971
7026,-0.044667159
7027,-0.211986806
7028,0.354334062
7029,0.214442572
7030,0.100297771
7031,0.14442449
7032,-0.115771964
7033,-0.017422364
7034,-0.025829052
7035,-0.503680469
7036,-0.121951583
7037,-0.17156132
7038,-0.088544784
7039,-0.00644162
7040,-0.004110111
7041,-0.219880045
7042,-0.242111496
7043,-0.008355313
7044,-0.094816966
7045,0.01939932
7046,0.137520769
7047,-0.035512947
7048,-0.311196115
7049,0.151404578
7050,-0.471992418
7051,0.525421125
7052,-0.475437209
7053,0.366288088
7054,0.330746417
7055,-0.232347568
7056,-0.09319107
7057,-0.13548803
7058,-0.062041332
7059,-0.106922183
7060,-0.047605577
7061,0.001932304
7062,-0.286660725
7063,0.007570365
7064,0.051004917
7065,0.377621711
7066,-0.108761556
7067,0.01325519
7068,-0.165673247
7069,0.075691896
7070,-0.083287924
7071,-0.11242265
7072,0.010949862
7073,0.267397847
7074,-0.041701096
7075,-0.139961409
7076,0.044037484
7077,-0.444848715
7078,-0.054471633
7079,-0.093755218
7080,-0.084706807
7081,0.207302295
7082,-0.035894919
7083,-0.099181373
7084,-0.004558501
7085,-0.076047506
7086,-0.188653664
7087,-0.304115422
7088,-0.049641774
7089,-0.127562851
7090,-0.456502498
7091,-0.171384273
7092,-0.0331827
7093,-0.097905647
7094,-0.170253992
7095,-0.053106581
7096,-0.116669335
7097,0.04766373
7098,0.038138688
7099,-0.174286338
7100,0.130785829
7101,-0.180782595
7102,-0.138712285
7103,-0.043686946
7104,-0.146332172
7105,0.442992265
7106,0.050419311
7107,0.31122045
7108,-0.077473234
7109,-0.045600353
7110,-0.154911266
7111,-0.114723415
7112,-0.058450226
7113,-0.368146303
7114,0.006049135
7115,-0.208696131
7116,-0.013636891
7117,-0.344591497
7118,-0.141228981
7119,-0.186303224
7120,-0.096141493
7121,-0.335313622
7122,0.36370449
7123,-0.20191974
7124,-0.002718385
7125,-0.00514472
7126,-0.398723571
7127,0.148824966
7128,-0.317393425
7129,0.244074846
7130,-0.244459745
7131,0.316943627
7132,-0.106050293
7133,0.309688365
7134,-0.044306512
7135,0.237404708
7136,0.31581114
7137,-0.191733696
7138,-0.016357924
7139,-0.004820287
7140,0.368407553
7141,-0.421764578
7142,-0.051796419
7143,0.450253194
7144,0.303364332
7145,0.16520513
7146,-0.008743088
7147,-0.460584458
7148,0.541712283
7149,-0.145448082
7150,-0.243575793
7151,-0.161299675
7152,-0.416980665
7153,-0.27386169
7154,-0.274615709
7155,-0.074090231
7156,-0.154029261
7157,-0.154287671
7158,-0.146529262
7159,-0.218512238
7160,-0.129443006
7161,-0.107381501
7162,0.199668108
7163,-0.425900289
7164,-0.389618624
7165,-0.315102905
7166,-0.10510581
7167,-0.086253559
7168,-0.348442552
7169,-0.105936383
7170,0.024448458
7171,-0.049172283
7172,-0.005978497
7173,0.184985157
7174,-0.117686562
7175,-0.064693059
7176,-0.067977972
7177,0.153865988
7178,-0.029842426
7179,0.040327152
7180,-0.018066678
7181,-0.152516305
7182,-0.012426122
7183,0.004234435
7184,-0.228893033
7185,-0.111750376
7186,-0.0859299
7187,-0.075610089
7188,0.005807932
7189,-0.006516272
7190,-0.038025614
7191,-0.013877816
7192,0.017750326
7193,0.122574537
7194,-0.231124562
7195,-0.314776275
7196,-0.440016137
7197,-0.122154856
7198,0.199574018
7199,0.124137267
7200,-0.321386888
7201,-0.190064863
7202,-0.267284303
7203,-0.324456534
7204,-0.252228306
7205,0.117922381
7206,-0.197301997
7207,-0.250226106
7208,0.089350173
7209,-0.024260965
7210,-0.039755834
7211,-0.025379257
7212,0.421902256
7213,-0.152526786
7214,-0.467906558
7215,-0.073672345
7216,0.029699203
7217,-0.13039299
7218,0.203177717
7219,0.383665084
7220,-0.250086284
7221,0.01790366
7222,-0.274031988
7223,-0.019250371
7224,-0.033136988
7225,-0.008300915
7226,-0.190335789
7227,0.22680663
7228,-0.01665593
7229,0.348130938
7230,0.337984905
7231,-0.476297433
7232,-0.017820898
7233,-0.37311004
7234,0.159302832
7235,-0.383210265
7236,-0.31158474
7237,-0.099558661
7238,-0.411971547
7239,-0.452564621
7240,0.341639548
7241,-0.132865448
7242,0.249509298
7243,-0.139975626
7244,-0.410587964
7245,-0.164437901
7246,-0.410552399
7247,0.133737504
7248,-0.210289666
7249,0.1954602
7250,0.417828596
7251,-0.187726793
7252,-0.278430985
7253,-0.012834209
7254,0.001932304
7255,-0.018138563
7256,-0.295417232
7257,-0.09085758
7258,-0.036896127
7259,-0.037966386
7260,-0.012426122
7261,-0.066898629
7262,-0.086785362
7263,-0.027480146
7264,-0.055108156
7265,-0.286616598
7266,0.008685116
7267,-0.038866292
7268,0.122580638
7269,-0.029007857
7270,-0.03178376
7271,-0.037283467
7272,0.231080187
7273,0.388339505
7274,-0.152452925
7275,-0.024260965
7276,-0.017148914
7277,-0.048529235
7278,0.335307711
7279,-0.20832706
7280,0.258935325
7281,-0.048472118
7282,-0.296950507
7283,0.225797058
7284,-0.032511624
7285,-0.274282474
7286,0.433730184
7287,0.246513881
7288,0.359649442
7289,0.032755502
7290,0.419438881
7291,-0.071693296
7292,0.352602224
7293,-0.383441807
7294,0.151663629
7295,-0.289978292
7296,0.33204982
7297,-0.127834059
7298,0.018358149
7299,-0.153504455
7300,-0.253888615
7301,-0.301544638
7302,-0.120888658
7303,0.357618959
7304,-0.096699641
7305,-0.043386848
7306,-0.201128
7307,-0.028253445
7308,-0.32356363
7309,-0.304615624
7310,-0.190548903
7311,-0.097320331
7312,-0.189360026
7313,0.007202692
7314,-0.089468243
7315,0.342006764
7316,-0.339477985
7317,0.406333493
7318,-0.184811634
7319,-0.027480146
7320,-0.00320981
7321,0.006984457
7322,-0.440928509
7323,-0.156499082
7324,-0.074742756
7325,0.216118902
7326,0.145603757
7327,-0.079071231
7328,0.165068381
7329,-0.064839033
7330,0.296540287
7331,-0.084322678
7332,-0.161940598
7333,-0.031960786
7334,-0.139014029
7335,0.34940042
7336,-0.474282051
7337,0.216244806
7338,-0.0644952
7339,0.129118367
7340,0.148201571
7341,-0.096244963
7342,-0.009152557
7343,-0.312161478
7344,-0.244993164
7345,0.046016236
7346,0.260498224
7347,-0.181005499
7348,0.051265696
7349,-0.157808792
7350,0.009065578
7351,-0.038866292
7352,-0.502781623
7353,0.159843515
7354,0.335945746
7355,-0.087118375
7356,-0.439211976
7357,-0.104282051
7358,-0.194013699
7359,0.072442221
7360,-0.323349269
7361,-0.050375891
7362,0.17534205
7363,-0.054975134
7364,-0.213509203
7365,0.444265756
7366,-0.221631988
7367,-0.000818487
7368,-0.110784253
7369,-0.262450129
7370,-0.214529821
7371,0.28767099
7372,0.097854997
7373,-0.032736539
7374,-0.128226903
7375,-0.524500408
7376,-0.054978717
7377,0.336025016
7378,-0.136618628
7379,-0.29599804
7380,-0.10106254
7381,-0.017901159
7382,-0.033383209
7383,0.129476038
7384,0.12130759
7385,-0.008135769
7386,-0.433394954
7387,-0.077480492
7388,0.330183493
7389,-0.170258586
7390,-0.163443702
7391,0.418524499
7392,-0.007881652
7393,-0.187858206
7394,-0.046014385
7395,-0.102214954
7396,-0.498453747
7397,-0.333574833
7398,-0.060218813
7399,0.448050033
7400,0.346961254
7401,-0.069707315
7402,-0.089831163
7403,-0.240103096
7404,-0.160137237
7405,-0.260390175
7406,0.193901411
7407,-0.025025265
7408,-0.175860739
7409,0.180566066
7410,-0.378086097
7411,-0.268729896
7412,-0.367569951
7413,-0.231827806
7414,-0.294400079
7415,-0.523863441
7416,-0.030453411
7417,-0.011042121
7418,-0.109895951
7419,0.15132101
7420,-0.234986383
7421,-0.149728163
7422,-0.350068677
7423,-0.059732414
7424,-0.287115609
7425,-0.480296257
7426,0.316209893
7427,0.018897464
7428,0.007189997
7429,-0.047605377
7430,0.232668882
7431,-0.222549614
7432,-0.041092334
7433,-0.062877414
7434,0.020677305
7435,0.017020619
7436,-0.036947775
7437,0.002919931
7438,0.003865652
7439,-0.000168585
7440,0.033023089
7441,0.402393738
7442,0.065461182
7443,-0.049721492
7444,-0.119243853
7445,-0.058939701
7446,-0.159762396
7447,-0.124758285
7448,-0.033047569
7449,0.101189549
7450,-0.03381837
7451,0.008675684
7452,0.014618431
7453,0.000921117
7454,-0.025379257
7455,0.002732937
7456,-0.007714466
7457,-0.008743088
7458,-0.029982873
7459,-0.018234911
7460,-0.010774653
7461,-0.024009425
7462,-0.025817287
7463,0.047629291
7464,0.184563678
7465,0.047711989
7466,-0.120629723
7467,0.236196429
7468,-0.313577858
7469,-0.417795683
7470,-0.090532617
7471,-0.296576605
7472,-0.035401268
7473,-0.293272548
7474,-0.056220492
7475,-0.404837129
7476,-0.281704822
7477,0.467552626
7478,-0.147244808
7479,-0.169326091
7480,-0.433526012
7481,-0.109516535
7482,-0.012946001
7483,-0.427929263
7484,0.073764476
7485,-0.457140034
7486,-0.444900675
7487,-0.094503889
7488,-0.049535621
7489,0.121003093
7490,-0.11502787
7491,0.11184576
7492,-0.21448199
7493,0.148919186
7494,0.001898714
7495,-0.285455435
7496,-0.321846234
7497,-0.153838611
7498,-0.144052611
7499,-0.111944633
7500,-0.277220695
7501,-0.16199166
7502,-0.425369006
7503,-0.048465086
7504,0.012436751
7505,-0.293494019
7506,-0.295684276
7507,-0.233640462
7508,-0.055846119
7509,-0.377914223
7510,-0.28176393
7511,-0.059006366
7512,-0.097989144
7513,-0.274477189
7514,-0.151413884
7515,-0.191319922
7516,-0.134249098
7517,-0.020695045
7518,-0.004702874
7519,0.180143451
7520,-0.500885189
7521,-0.21081835
7522,0.331975165
7523,0.005780107
7524,0.028255576
7525,-0.005177558
7526,0.011634632
7527,-0.150219924
7528,-0.157349702
7529,-0.058066806
7530,-0.017148914
7531,-0.028761257
7532,0.022778761
7533,-0.03619835
7534,-0.05704261
7535,-0.047605577
7536,-0.004980123
7537,0.005486181
7538,-0.292014016
7539,-0.181339918
7540,-0.015472926
7541,-0.039795001
7542,-0.112213052
7543,-0.234012426
7544,-0.138734305
7545,-0.278018377
7546,0.024880218
7547,-0.0169757
7548,-0.092069585
7549,-0.095112854
7550,0.312706998
7551,-0.172127014
7552,-0.073933214
7553,0.087903711
7554,0.056666469
7555,-0.066854224
7556,-0.043151373
7557,-0.205675967
7558,-0.019285088
7559,-0.1434946
7560,-0.089955425
7561,0.377572257
7562,-0.109731019
7563,-0.105353276
7564,0.040252894
7565,-0.303845276
7566,-0.192744307
7567,0.101006135
7568,0.000169678
7569,-0.011018136
7570,-0.003821077
7571,0.455747264
7572,-0.130006451
7573,0.398385573
7574,-0.307011113
7575,0.20976102
7576,-0.038704132
7577,-0.06542582
7578,-0.180992866
7579,0.37641809
7580,0.382011187
7581,-0.162494324
7582,0.044925007
7583,-0.045612439
7584,0.198162401
7585,-0.543755125
7586,-0.102941773
7587,-0.319726326
7588,-0.447432605
7589,0.348243084
7590,-0.100865678
7591,-0.006956296
7592,0.126451873
7593,0.17975927
7594,0.04401668
7595,-0.072223532
7596,-0.051368973
7597,-0.117923935
7598,0.034773975
7599,0.181908547
7600,-0.230841343
7601,-0.081917499
7602,0.299311345
7603,0.187315456
7604,-0.199571103
7605,-0.111211388
7606,0.006960082
7607,-0.062031943
7608,-0.088340852
7609,-0.223273036
7610,-0.357149723
7611,0.33521148
7612,0.017905459
7613,-0.012773921
7614,-0.177663561
7615,0.148475063
7616,-0.005417558
7617,0.00890323
7618,-0.414448601
7619,0.084274496
7620,-0.294690711
7621,-0.122605397
7622,0.20381844
7623,0.259115408
7624,0.407741451
7625,-0.21520072
7626,-0.396836846
7627,-0.222911183
7628,-0.022767824
7629,-0.104282453
7630,0.253254526
7631,-0.285195471
7632,-0.010407137
7633,0.109693279
7634,-0.098913163
7635,-0.022523738
7636,-0.132971001
7637,0.188131665
7638,-0.283681097
7639,-0.474031715
7640,-0.072890292
7641,0.239601372
7642,-0.084381301
7643,-0.060529717
7644,-0.04713118
7645,-0.054774188
7646,-0.0169757
7647,-0.115568193
7648,-0.094494386
7649,-0.061048592
7650,-0.006016411
7651,-0.066522757
7652,0.047197155
7653,-0.099917133
7654,0.011863195
7655,-0.060046817
7656,0.029598358
7657,-0.071048117
7658,0.102320875
7659,-0.193905577
7660,0.012436751
7661,-0.140506701
7662,0.180617707
7663,0.088964567
7664,0.022201141
7665,-0.16837791
7666,-0.121743261
7667,-0.295756834
7668,-0.301718173
7669,-0.113855685
7670,0.379486449
7671,-0.100489657
7672,-0.291003605
7673,-0.310714596
7674,-0.029439742
7675,0.578311429
7676,0.356493796
7677,-0.053867356
7678,-0.021177478
7679,-0.013609618
7680,0.121254196
7681,0.278086984
7682,-0.144987733
7683,0.466036243
7684,-0.104328662
7685,-0.175241697
7686,-0.129351888
7687,0.179921562
7688,-0.464890027
7689,-0.316416731
7690,-0.030621234
7691,-0.349780738
7692,0.355064614
7693,-0.074739121
7694,-0.199031066
7695,-0.101841644
7696,-0.195918397
7697,-0.445453626
7698,0.266082663
7699,-0.154891211
7700,-0.031626259
7701,0.001976413
7702,-0.035743562
7703,-0.052700487
7704,0.261583016
7705,-0.053166125
7706,0.174717606
7707,0.284239352
7708,-0.292467388
7709,0.185161873
7710,-0.206985037
7711,-6.60E-05
7712,0.20707675
7713,0.040906127
7714,-0.01242411
7715,-0.147014059
7716,-0.04111399
7717,0.191740133
7718,0.198337515
7719,-0.300178352
7720,-0.157556008
7721,0.296608619
7722,-0.131745905
7723,-0.01974443
7724,-0.19797577
7725,-0.15140231
7726,-0.263907451
7727,-0.142926278
7728,-0.038866292
7729,-0.01487481
7730,-0.056950044
7731,-0.049150627
7732,-0.029408067
7733,-0.032742969
7734,-0.13655564
7735,-0.059589833
7736,-0.224997138
7737,-0.005357175
7738,-0.144654283
7739,-0.035011296
7740,0.364577869
7741,-0.047605577
7742,0.023026063
7743,-0.006471253
7744,0.206256799
7745,-0.081281728
7746,-0.117028743
7747,-0.304681438
7748,-0.020664922
7749,-0.29006045
7750,0.270626674
7751,0.272368771
7752,0.056591121
7753,-0.232649634
7754,0.019302709
7755,0.400990258
7756,-0.09450961
7757,-0.223147347
7758,0.042361392
7759,-0.112630657
7760,-0.13208777
7761,0.524501407
7762,0.369887826
7763,0.288140923
7764,-0.032231211
7765,-0.005213219
7766,-0.339683423
7767,0.377435995
7768,-0.07946344
7769,0.534948315
7770,-0.289479593
7771,-0.388058946
7772,-0.069748281
7773,0.392095368
7774,-0.049721492
7775,-0.228214524
7776,-0.100022321
7777,-0.219633602
7778,-0.093603684
7779,-0.028430926
7780,0.248594739
7781,-0.160568816
7782,-0.274131143
7783,-0.297888951
7784,0.449989954
7785,-0.12520666
7786,-0.067342639
7787,0.01305279
7788,-0.00213383
7789,0.11221191
7790,-0.214801204
7791,-0.052644437
7792,-0.103338515
7793,0.231432903
7794,-0.153624662
7795,-0.098146951
7796,-0.3083393
7797,-0.386716168
7798,-0.467169496
7799,0.473950391
7800,-0.101654317
7801,-0.115321105
7802,-0.012295634
7803,0.337403332
7804,0.367361679
7805,0.069914142
7806,-0.435565874
7807,0.115821689
7808,0.020677305
7809,-0.012946001
7810,0.023122671
7811,0.262277063
7812,0.387952763
7813,0.064992317
7814,0.16864648
7815,0.212199653
7816,0.36335179
7817,0.402602735
7818,-0.101730673
7819,-0.009149885
7820,-0.012423724
7821,-0.067545328
7822,-0.455137383
7823,0.062460806
7824,-0.086970308
7825,0.193651697
7826,-0.280644462
7827,-0.32200888
7828,-0.218744726
7829,0.04340917
7830,-0.039113405
7831,-0.054178904
7832,-0.189071623
7833,-0.16719357
7834,0.422641015
7835,-0.013701005
7836,0.122671721
7837,-0.056019883
7838,-0.254556078
7839,0.297703004
7840,-0.216779515
7841,-0.228538264
7842,0.01424773
7843,-0.30816114
7844,-0.101220397
7845,0.272333893
7846,-0.063263699
7847,-0.147463755
7848,-0.439901314
7849,-0.330805014
7850,-0.08615941
7851,-0.28783599
7852,-0.067969972
7853,-0.046393723
7854,-0.104873239
7855,-0.613853058
7856,0.353710475
7857,-0.155088394
7858,0.341308656
7859,0.494382696
7860,0.014781563
7861,0.136228683
7862,-0.105209109
7863,0.023571259
7864,-0.110769268
7865,-0.349045334
7866,-0.081926285
7867,-0.316006498
7868,-0.102895979
7869,-0.198584535
7870,0.389605109
7871,-0.148715445
7872,-0.166286494
7873,-0.170231938
7874,0.047087649
7875,-0.004522935
7876,-0.024302054
7877,-0.072431976
7878,-0.058831278
7879,0.356814152
7880,0.010425648
7881,0.406614491
7882,-0.120594886
7883,-0.420957102
7884,-0.046299267
7885,-0.564489669
7886,-0.025988919
7887,0.355769201
7888,0.002891372
7889,-0.076631054
7890,-0.55154944
7891,-0.04949867
7892,0.175058973
7893,0.156644506
7894,-0.35394072
7895,0.058592261
7896,-0.00320981
7897,-0.009997389
7898,0.364057582
7899,0.004475842
7900,-0.052873677
7901,0.240367966
7902,-0.036896127
7903,0.413094684
7904,-0.061423206
7905,-0.011568051
7906,-0.000168585
7907,-0.046431449
7908,-0.038866292
7909,-0.115681851
7910,-0.291188717
7911,-0.024555397
7912,0.392588447
7913,-0.103923712
7914,-0.038866292
7915,0.077378649
7916,0.16991527
7917,-0.045410048
7918,0.004322319
7919,0.025328984
7920,0.001932304
7921,-0.009997389
7922,-0.035894919
7923,-0.024009425
7924,-0.025379257
7925,0.002732937
7926,-0.027013322
7927,-0.022129063
7928,-0.015047458
7929,0.009241896
7930,0.018739418
7931,-0.389061314
7932,-0.112020561
7933,0.079325616
7934,-0.174245996
7935,-0.286358883
7936,0.161689646
7937,-0.177519469
7938,-0.059620004
7939,-0.183313631
7940,0.000930122
7941,-0.094366938
7942,-0.090957618
7943,0.176127596
7944,-0.056068703
7945,-0.391063305
7946,-0.163529611
7947,-0.034603865
7948,-0.208537339
7949,0.586806696
7950,-0.045574538
7951,-0.041459848
7952,-0.137816171
7953,-0.050695396
7954,0.371497694
7955,-0.03896677
7956,-0.140374193
7957,0.300204003
7958,-0.151287578
7959,-0.385549068
7960,0.030234393
7961,-0.138671438
7962,-0.004170735
7963,-0.023916877
7964,-0.039234411
7965,0.061244867
7966,-0.118311579
7967,-0.014770424
7968,-0.032205422
7969,-0.1365414
7970,-0.222171254
7971,-0.291722168
7972,0.008081858
7973,-0.263011625
7974,0.329388852
7975,-0.088274698
7976,-0.340223644
7977,0.47456238
7978,-0.088647439
7979,0.104186924
7980,-0.317601024
7981,0.240042508
7982,0.06881827
7983,-0.087879121
7984,-0.29604143
7985,-0.274808521
7986,-0.374312297
7987,-0.439237519
7988,-0.098367846
7989,-0.036412021
7990,-0.349975887
7991,0.173896913
7992,0.335239445
7993,-0.133223425
7994,0.217009461
7995,0.050030644
7996,0.006202088
7997,-0.483592409
7998,0.418913502
7999,-0.099360406
8000,-0.449368955
8001,-0.013688917
8002,-0.096670961
8003,0.223231734
8004,-0.020010996
8005,-0.077774591
8006,0.033314631
8007,-0.07969664
8008,-0.038866292
8009,-0.054527611
8010,0.173704591
8011,0.161400671
8012,-0.120175165
8013,-0.107343705
8014,-0.220243185
8015,0.182272013
8016,0.428729494
8017,0.085436097
8018,-0.023787322
8019,0.352700198
8020,-0.314614915
8021,-0.032107348
8022,-0.320661985
8023,-0.092162936
8024,0.507499275
8025,-0.048788044
8026,-0.184103222
8027,-0.067839618
8028,-0.055674125
8029,-0.181637861
8030,-0.053438436
8031,-0.203572111
8032,0.012801758
8033,-0.021835895
8034,-0.009185672
8035,-0.387647139
8036,-0.29650784
8037,0.344461154
8038,-0.038997494
8039,-0.36167209
8040,-0.082956943
8041,-0.015000334
8042,0.035397287
8043,-0.041759784
8044,0.093586775
8045,0.378144633
8046,-0.182681837
8047,0.011429682
8048,-0.170420872
8049,-0.044647434
8050,0.250152259
8051,0.000131353
8052,-0.391975849
8053,-0.057025931
8054,0.132969411
8055,0.004560619
8056,-0.38454786
8057,0.501709958
8058,0.499684378
8059,0.205679519
8060,-0.060867031
8061,-0.123841024
8062,-0.508758023
8063,0.034489923
8064,-0.085085714
8065,-0.417636513
8066,0.346596864
8067,0.344352966
8068,-0.018618333
8069,0.41575349
8070,0.007636365
8071,-0.308195799
8072,-0.001556779
8073,-0.238832251
8074,-0.243596275
8075,0.020285634
8076,-0.051708149
8077,0.008167572
8078,-0.112480268
8079,-0.306951203
8080,-0.257028753
8081,-0.308191252
8082,0.035180051
8083,-0.084624604
8084,-0.479269451
8085,0.379730057
8086,-0.037380606
8087,-0.340473271
8088,-0.039378275
8089,-0.459835163
8090,-0.053469962
8091,-0.260154585
8092,-0.075855749
8093,-0.417902871
8094,-0.016606594
8095,-0.178602322
8096,0.002358471
8097,-0.19452144
8098,-0.053689893
8099,-0.015095304
8100,-0.31926
8101,0.030130674
8102,-0.112540428
8103,-0.061336145
8104,-0.029064103
8105,-0.045179242
8106,-0.07220209
8107,-0.089874048
8108,-0.027480146
8109,-0.147935872
8110,-0.311008697
8111,-0.040170803
8112,-0.131176533
8113,-0.027480146
8114,-0.031859111
8115,-0.051654192
8116,-0.07498864
8117,-0.082666666
8118,0.006365977
8119,-0.080986225
8120,-0.356815495
8121,0.499382787
8122,-0.026155251
8123,-0.039578899
8124,-0.13220251
8125,-0.189302379
8126,0.354435356
8127,0.007033792
8128,-0.284203987
8129,0.304334949
8130,-0.180129367
8131,-0.044603897
8132,-0.089759679
8133,-0.080251815
8134,-0.433620794
8135,0.368720546
8136,0.127437905
8137,0.18961549
8138,-0.113373995
8139,-0.025379257
8140,-0.007697437
8141,0.360997411
8142,-0.355814287
8143,-0.121324513
8144,-0.093528812
8145,0.168467692
8146,0.068809274
8147,-0.018913262
8148,0.040561149
8149,-0.051157189
8150,-0.079289233
8151,0.319177253
8152,-0.116971501
8153,-0.028023749
8154,-0.221872862
8155,0.169243237
8156,0.00522462
8157,-0.342533941
8158,-0.020209966
8159,-0.119260541
8160,0.041846195
8161,0.046936161
8162,-0.46995634
8163,-0.106250796
8164,-0.164259462
8165,-0.171441483
8166,0.171011088
8167,0.423036836
8168,0.194726124
8169,-0.200579722
8170,-0.039324951
8171,0.256097342
8172,-0.221373433
8173,0.223508605
8174,0.483163798
8175,0.037177787
8176,-0.126556913
8177,-0.097382896
8178,0.067183183
8179,0.205512597
8180,-0.033047569
8181,-0.032105788
8182,0.394945881
8183,-0.150243309
8184,-0.12891239
8185,0.020331794
8186,-0.037639372
8187,-0.06129214
8188,-0.062388242
8189,-0.117605841
8190,-0.072744915
8191,-0.289385542
8192,-0.200536367
8193,-0.016098186
8194,-0.038349377
8195,-0.167599076
8196,-0.051914664
8197,-0.242746305
8198,-0.123328192
8199,-0.106460383
8200,0.53171957
8201,-0.038866292
8202,-0.025379257
8203,-0.154443435
8204,-0.434633224
8205,-0.270007441
8206,0.544274096
8207,0.20785359
8208,-0.256613903
8209,0.293871781
8210,-0.419539722
8211,-0.076441375
8212,0.518877
8213,-0.335953166
8214,0.59173121
8215,-0.291468887
8216,0.323690917
8217,-0.224510145
8218,0.396276705
8219,-0.030118754
8220,-0.098985554
8221,-0.456479206
8222,-0.405899178
8223,-0.02443911
8224,-0.002829747
8225,-0.134271838
8226,-0.194888097
8227,0.287629899
8228,-0.053612291
8229,-0.104966547
8230,-0.311901941
8231,-0.151205558
8232,0.111748922
8233,-0.279134864
8234,-0.412974071
8235,-0.234836148
8236,-0.095236217
8237,-0.064693059
8238,0.100074757
8239,-0.071067684
8240,-0.244014734
8241,-0.090626249
8242,-0.083202486
8243,-0.22320647
8244,0.023253883
8245,-0.038866292
8246,0.234925883
8247,-0.082594408
8248,0.235531833
8249,-0.022743507
8250,-0.404941072
8251,0.218063949
8252,0.028449347
8253,-0.064933311
8254,-0.027480146
8255,0.516407105
8256,-0.09693697
8257,0.218142556
8258,0.017091012
8259,-0.121176448
8260,0.219206022
8261,-0.066650426
8262,-0.077994093
8263,-0.149736493
8264,-0.076270291
8265,0.137442639
8266,-0.014475373
8267,-0.325268445
8268,-0.045212344
8269,-0.078299229
8270,-0.160951001
8271,0.340503434
8272,0.053487409
8273,0.373412093
8274,-0.170072497
8275,-0.022523738
8276,-0.174363885
8277,-0.012369048
8278,0.04665378
8279,-0.065626498
8280,-0.293354914
8281,-0.132051174
8282,0.362100354
8283,0.05252257
8284,-0.287641624
8285,-0.134903294
8286,-0.118879894
8287,-0.021038051
8288,-0.004540175
8289,-0.059149946
8290,-0.084832416
8291,-0.347632433
8292,-0.091005089
8293,0.133218257
8294,-0.120464409
8295,-0.286345059
8296,-0.232765865
8297,0.094533758
8298,-0.290324174
8299,-0.064839051
8300,0.144364673
8301,0.359307769
8302,-0.222660447
8303,0.268470409
8304,0.260339694
8305,-0.181816052
8306,0.283143293
8307,-0.110531791
8308,-0.025756922
8309,-0.114329983
8310,-0.01487481
8311,-0.440834458
8312,-0.181810262
8313,-0.425506371
8314,-0.078513282
8315,-0.30046686
8316,-0.43631495
8317,-0.13349356
8318,0.07883757
8319,-0.430203364
8320,0.357429016
8321,-0.457532613
8322,0.139869125
8323,-0.136484192
8324,0.104350557
8325,-0.030103508
8326,0.353842784
8327,-0.092217604
8328,-0.073462268
8329,0.401408651
8330,0.129234742
8331,-0.013521763
8332,-0.022129063
8333,0.508084699
8334,-0.555354085
8335,-0.077917981
8336,-0.020148757
8337,0.12213409
8338,-0.12485746
8339,0.314449254
8340,0.035666073
8341,0.070521946
8342,0.355862113
8343,0.049408035
8344,0.502190505
8345,-0.19050635
8346,0.09557516
8347,0.015853217
8348,0.101200743
8349,-0.338146821
8350,-0.384844676
8351,-0.118737702
8352,0.445417306
8353,-0.040792141
8354,0.000713467
8355,-0.212733498
8356,0.005967108
8357,-0.045518579
8358,-0.034609369
8359,-0.279134864
8360,0.010335861
8361,-0.035894919
8362,-0.025747455
8363,-0.054975134
8364,-0.038866292
8365,-0.038866292
8366,-0.027480146
8367,-0.067342639
8368,0.000713467
8369,-0.024555397
8370,-0.04973601
8371,-0.01487481
8372,0.001932304
8373,-0.044549446
8374,-0.007666871
8375,-0.012773921
8376,-0.007666871
8377,0.022758129
8378,-0.006471253
8379,0.001932304
8380,-0.009152557
8381,-0.025554741
8382,0.001932304
8383,0.001932304
8384,-0.026779285
8385,0.01305279
8386,-0.08961218
8387,0.360278892
8388,-0.041708283
8389,0.226520268
8390,0.04686956
8391,0.371855884
8392,-0.088688891
8393,-0.077627317
8394,-0.139372056
8395,-0.119584339
8396,-0.107595089
8397,-0.085928894
8398,-0.346966188
8399,-0.12997451
8400,-0.16574125
8401,-0.459973846
8402,0.46028294
8403,-0.016582219
8404,-0.397571529
8405,-0.123105585
8406,0.002161078
8407,0.533642974
8408,0.001932304
8409,-0.208000453
8410,-0.048670764
8411,-0.027480146
8412,0.007049287
8413,-0.027480146
8414,-0.01487481
8415,-0.048670764
8416,0.003347451
8417,-0.054975134
8418,-0.027480146
8419,0.381415566
8420,-0.11676713
8421,-0.025286132
8422,0.022964359
8423,0.014618431
8424,-0.045179242
8425,-0.038866292
8426,-0.090455171
8427,-0.045179242
8428,0.03167111
8429,0.010626455
8430,-0.116598334
8431,-0.027480146
8432,-0.045179242
8433,-0.002269475
8434,-0.048670764
8435,-0.032042168
8436,-0.013535488
8437,-0.057649595
8438,0.010335861
8439,-0.038866292
8440,-0.052873677
8441,0.014310594
8442,0.017589804
8443,0.017589804
8444,-0.035894919
8445,0.024880218
8446,0.008870908
8447,-0.025379257
8448,-0.047164145
8449,-0.049323157
8450,-0.009997389
8451,-0.024260965
8452,-0.015858404
8453,-0.02334223
8454,-0.045518579
8455,0.018739418
8456,0.236915615
8457,-0.026605469
8458,-0.037900238
8459,-0.047605577
8460,-0.066484568
8461,-0.21891506
8462,0.116562275
8463,0.061989569
8464,0.072089277
8465,-0.0169757
8466,-0.279134864
8467,-0.030621234
8468,-0.012773921
8469,-0.025379257
8470,-0.09972424
8471,-0.02011468
8472,-0.046558309
8473,-0.061343101
8474,-0.121012173
8475,0.002854975
8476,-0.069184624
8477,-0.000337261
8478,0.010335861
8479,-0.002129275
8480,-0.307895233
8481,0.412678641
8482,-0.079832042
8483,-0.141201977
8484,0.181572433
8485,-0.063211029
8486,-0.353989072
8487,-0.004998807
8488,-0.030358233
8489,-0.007587512
8490,-0.006956296
8491,0.379466027
8492,0.001932304
8493,-0.089563798
8494,0.042194216
8495,-0.040170803
8496,-0.023278367
8497,-0.030206924
8498,-0.038866292
8499,-0.045179242
8500,-0.002269475
8501,-0.037380606
8502,-0.046748945
8503,-0.027480146
8504,-0.043966075
8505,-0.099024654
8506,-0.052873677
8507,-0.024260965
8508,-0.048670764
8509,-0.038866292
8510,0.08453602
8511,-0.039214209
8512,-0.024740646
8513,0.020677305
8514,-0.009057574
8515,-0.035894919
8516,0.008775029
8517,-0.035894919
8518,-0.451737075
8519,-0.024867601
8520,0.018739418
8521,-0.019552365
8522,0.010335861
8523,-0.032923545
8524,0.032804585
8525,-0.193768694
8526,-0.004108372
8527,-0.060374381
8528,0.052591462
8529,-0.038866292
8530,-0.002256873
8531,0.371174242
8532,-0.002269475
8533,-0.004370364
8534,0.006202088
8535,-0.022692011
8536,-0.047605577
8537,-0.030453963
8538,-0.064743314
8539,-0.025379257
8540,0.03439022
8541,-0.038866292
8542,-0.027480146
8543,-0.067342639
8544,-0.027480146
8545,-0.027480146
8546,-0.054975134
8547,-0.047605577
8548,-0.002269475
8549,0.021544961
8550,0.21094827
8551,-0.408073607
8552,-0.09199005
8553,-0.061469602
8554,-0.060033066
8555,0.224537507
8556,-0.027480146
8557,0.200827976
8558,-0.063910357
8559,-0.086799399
8560,0.068023552
8561,-0.106913644
8562,-0.027480146
8563,0.000708388
8564,-0.000844752
8565,-0.270147383
8566,-0.043966075
8567,-0.027480146
8568,0.001932304
8569,0.402335522
8570,-0.146700653
8571,-0.012773921
8572,0.001932304
8573,-0.041931775
8574,-0.007666871
8575,0.000533381
8576,-0.103581503
8577,0.025223524
8578,-0.009152557
8579,-0.012123931
8580,0.034651988
8581,-0.000168585
8582,-0.01142405
8583,0.058805579
8584,-0.025365872
8585,0.019075491
8586,-0.062416538
8587,0.353370249
8588,-0.065840255
8589,-0.040264937
8590,-0.038866292
8591,-0.046399983
8592,0.097847805
8593,-0.246020014
8594,0.030477407
8595,-0.077774591
8596,-0.00853848
8597,0.038029227
8598,-0.027480146
8599,0.017589804
8600,-0.020214031
8601,-0.054975134
8602,-0.080548937
8603,0.031922972
8604,0.017905459
8605,-0.022692011
8606,0.075455767
8607,0.012436751
8608,0.012436751
8609,-0.069184624
8610,-0.129469815
8611,-0.067342639
8612,0.012436751
8613,0.027360894
8614,0.052591462
8615,-0.027480146
8616,-0.065541669
8617,0.020677305
8618,-0.025379257
8619,0.017905459
8620,-0.027480146
8621,-0.012773921
8622,-0.000898939
8623,-0.027480146
8624,-0.082499844
8625,-0.0264907
8626,-0.037380606
8627,0.401035692
8628,-0.012946001
8629,-0.032923545
8630,-0.151628872
8631,-0.127939286
8632,0.072089277
8633,-0.089883983
8634,-0.035152833
8635,-0.018796845
8636,-0.100586339
8637,0.029252661
8638,-0.092948573
8639,-0.000168585
8640,-0.072342548
8641,-0.047605577
8642,0.017922609
8643,0.052591462
8644,-0.027295904
8645,0.22106601
8646,-0.051536041
8647,-0.004010125
8648,-0.204817554
8649,-0.022692011
8650,-0.298646272
8651,0.11440911
8652,-0.29391712
8653,-0.029789065
8654,-0.026605469
8655,0.380030022
8656,-0.064429064
8657,-0.027480146
8658,-0.027480146
8659,-0.000337261
8660,-0.045815065
8661,-0.011971866
8662,-0.01487481
8663,-0.057649595
8664,-0.00681333
8665,-0.04152211
8666,-0.031626259
8667,-0.006471253
8668,0.142480191
8669,-0.031859111
8670,-0.028466485
8671,-0.0151913
8672,-0.437894194
8673,-0.010638244
8674,-0.038866292
8675,0.037488958
8676,-0.046392409
8677,0.025184463
8678,-0.004363714
8679,-0.072744915
8680,-0.067342639
8681,-0.117018323
8682,-0.03909764
8683,-0.022692011
8684,-0.002269475
8685,-0.47847025
8686,-0.024260965
8687,0.073484167
8688,-0.039852256
8689,0.010335861
8690,0.052591462
8691,0.052591462
8692,-0.022692011
8693,0.147785885
8694,-0.022692011
8695,-0.00320981
8696,0.018739418
8697,-0.006471253
8698,0.206272297
8699,-0.111811706
8700,-0.006641631
8701,-0.060827557
8702,-0.006181184
8703,0.283578141
8704,0.001518776
8705,-0.027871392
8706,-0.025379257
8707,-0.051939698
8708,-0.036399165
8709,0.006700333
8710,-0.057045792
8711,-0.003931553
8712,0.012436751
8713,-0.493421903
8714,-0.124268638
8715,-0.097262755
8716,0.003347451
8717,-0.021482056
8718,-0.006471253
8719,-0.009152557
8720,-0.017130577
8721,0.000194681
8722,0.001932304
8723,-0.013609618
8724,-0.00816779
8725,-0.001505218
8726,0.003140307
8727,-0.083559084
8728,-0.028253334
8729,-0.009152557
8730,-0.005934579
8731,-0.016098186
8732,-0.006471253
8733,-0.009997389
8734,0.008950552
8735,-0.000337261
8736,-0.025379257
8737,-0.006471253
8738,-0.013636891
8739,-0.008350232
8740,-0.047333417
8741,-0.018199643
8742,-0.018726948
8743,-0.00969071
8744,0.018739418
8745,-0.007666871
8746,-0.007666871
8747,-0.024280992
8748,-0.012546308
8749,0.000562781
8750,-0.012773921
8751,-0.046867482
8752,0.029252661
8753,-0.013535488
8754,-0.006471253
8755,-0.025379257
8756,0.003347451
8757,0.001303008
8758,-0.00320981
8759,-0.006471253
8760,-0.031545632
8761,-0.014475373
8762,-0.00969071
8763,-0.00320981
8764,0.018739418
8765,0.012457925
8766,0.002732937
8767,0.001937196
8768,-0.004695497
8769,0.002732937
8770,-0.008993839
8771,-0.028761257
8772,-0.009152557
8773,0.002732937
8774,-0.019174795
8775,-0.00789618
8776,-0.001198444
8777,0.001932304
8778,0.00473529
8779,-0.00816779
8780,-0.007666871
8781,-0.022439298
8782,-0.037450517
8783,-0.003193138
8784,-0.006357887
8785,-0.020214031
8786,-0.003489446
8787,-0.006471253
8788,-0.019427749
8789,-0.002608523
8790,-0.006471253
8791,-0.010844545
8792,-0.025297181
8793,-0.001505218
8794,-0.004540175
8795,-0.004418728
8796,0.000562781
8797,0.008200121
8798,-0.002129275
8799,-0.009152557
8800,0.01305279
8801,-0.00320981
8802,0.003347451
8803,-0.015858404
8804,-0.025159095
8805,-0.016580991
8806,-0.00789618
8807,-0.006471253
8808,-0.022722969
8809,0.001303008
8810,-0.025379257
8811,-0.016580991
8812,-0.009980162
8813,0.001932304
8814,0.001932304
8815,-0.025379257
8816,-0.001191651
8817,-0.019250371
8818,-0.018199643
8819,-0.008743088
8820,-0.006471253
8821,-0.00320981
8822,0.002732937
8823,-0.015047458
8824,-0.006471253
8825,-0.025379257
8826,0.000895482
8827,0.010005896
8828,-0.027633757
8829,0.003347451
8830,-0.036781623
8831,0.002732937
8832,-0.006471253
8833,-0.00320981
8834,0.001932304
8835,-0.031096656
8836,0.001932304
8837,-0.008391181
8838,0.002732937
8839,-0.001505218
8840,-0.006956296
8841,-0.025379257
8842,-0.000337261
8843,-0.018876374
8844,-0.015858404
8845,0.010335861
8846,-0.030057168
8847,-0.006956296
8848,-0.009152557
8849,-0.066179684
8850,-0.013609618
8851,0.005468827
8852,0.004427771
8853,-0.019150694
8854,-0.023486501
8855,-0.024877084
8856,-0.017276393
8857,-0.027656198
8858,-0.006357887
8859,-0.008993839
8860,-0.006471253
8861,0.037488958
8862,-0.028253334
8863,-0.012773921
8864,-0.020596847
8865,0.012271478
8866,0.018739418
8867,0.010163274
8868,-0.035908664
8869,-0.031545632
8870,-0.007262407
8871,-0.018199643
8872,-0.016580991
8873,-0.048644016
8874,-0.025747455
8875,-0.057561175
8876,-0.013636891
8877,-0.009152557
8878,-0.020308539
8879,0.014618431
8880,-0.003489446
8881,-0.019552365
8882,-0.004522935
8883,-0.023486501
8884,0.001932304
8885,-0.011018136
8886,-0.025379257
8887,-0.008743088
8888,-0.000238437
8889,-0.027480146
8890,0.006212072
8891,0.001764195
8892,-0.015098706
8893,-0.024555397
8894,-0.022129063
8895,-0.01487481
8896,-0.019245399
8897,-0.012946001
8898,-0.002718385
8899,-0.029549512
8900,-0.01487481
8901,-0.044549799
8902,0.002997885
8903,-0.00320981
8904,0.008675684
8905,-0.007666871
8906,-0.020848043
8907,-0.037440564
8908,-0.008993839
8909,0.00589388
8910,-0.006471253
8911,0.008068565
8912,-0.028901979
8913,0.001932304
8914,-0.018234911
8915,-0.006471253
8916,0.004322319
8917,-0.004997726
8918,0.015424011
8919,-0.00789618
8920,-0.0049366
8921,0.007048514
8922,-0.016355142
8923,0.038718567
8924,-0.025554741
8925,-0.009152557
8926,-0.003489446
8927,0.004218623
8928,-0.044241724
8929,-0.021351828
8930,-0.022129063
8931,-0.016098186
8932,-0.022641061
8933,0.008675684
8934,0.001504064
8935,-0.013609618
8936,-0.010715834
8937,-0.002129275
8938,0.004322319
8939,0.014618431
8940,-0.012423724
8941,-0.011718937
8942,0.014618431
8943,-0.017820898
8944,-0.006956296
8945,-0.012946001
8946,0.017606349
8947,0.002495848
8948,-0.006641631
8949,-0.013158124
8950,-0.022557538
8951,-0.001740016
8952,-0.025379257
8953,0.004120742
8954,-0.012369048
8955,-0.002129275
8956,-0.000292051
8957,-0.006471253
8958,0.014618431
8959,-0.004695497
8960,0.000697751
8961,0.018464419
8962,0.006700333
8963,-0.012773921
8964,-0.009152557
8965,0.002732937
8966,-0.01014204
8967,-0.030206924
8968,-0.006252969
8969,-0.00320981
8970,0.001932304
8971,-0.025379257
8972,-0.092104682
8973,-0.026017705
8974,-0.025330062
8975,-0.04483786
8976,-0.009660974
8977,-0.012258047
8978,-0.011605079
8979,-0.008564242
8980,-0.029220281
8981,-0.046644534
8982,-0.073858279
8983,-0.011793044
8984,-0.066505222
8985,-0.033821864
8986,-0.046897442
8987,-0.04082322
8988,-0.03348939
8989,-0.010645105
8990,0.004738157
8991,-0.080179153
8992,-0.044641694
8993,-0.029738224
8994,-0.009152557
8995,0.018739418
8996,0.019360473
8997,0.012436751
8998,-0.006471253
8999,0.001932304
9000,0.001932304
9001,0.001932304
9002,0.022758129
9003,0.011841396
9004,-0.038657156
9005,0.00829312
9006,-0.018199643
9007,-0.012773921
9008,-0.02888621
9009,-0.336150317
9010,-0.11604312
9011,0.213379148
9012,0.205598754
9013,0.163480515
9014,-0.129017867
9015,-0.014547762
9016,0.393190699
9017,-0.114152778
9018,-0.018247636
9019,0.420516982
9020,-0.029513526
9021,-0.065684946
9022,-0.015047458
9023,-0.098621878
9024,-0.343515215
9025,0.376229062
9026,-0.108678679
9027,-0.137327992
9028,-0.000337261
9029,-0.09862186
9030,0.06418519
9031,-0.144584227
9032,0.00491638
9033,0.350800258
9034,-0.054035227
9035,0.079856094
9036,-0.149166159
9037,-0.022129063
9038,-0.457311716
9039,-0.103081066
9040,-0.172751368
9041,-0.026664464
9042,-0.07819733
9043,-0.241743801
9044,-0.385603714
9045,-0.0473294
9046,-0.176164511
9047,-0.117172595
9048,-0.2081363
9049,0.368604875
9050,-0.022129063
9051,-0.453574589
9052,0.120660852
9053,-0.040651568
9054,-0.145367816
9055,-0.024260965
9056,0.015640205
9057,0.025783249
9058,-0.011895273
9059,-0.303927043
9060,0.010335861
9061,-0.294611897
9062,-0.000584575
9063,0.010335861
9064,-0.086393251
9065,-0.04973601
9066,-0.021430863
9067,-0.091224024
9068,-0.097539647
9069,-0.047371333
9070,-0.364264121
9071,-0.278790034
9072,-0.012519686
9073,-0.296566478
9074,-0.115698606
9075,-0.153175484
9076,0.023784576
9077,-0.048670764
9078,-0.155633234
9079,-0.323944924
9080,-0.256859589
9081,-0.106838251
9082,0.330700238
9083,-0.006641631
9084,-0.09874414
9085,-0.163708916
9086,-0.081383661
9087,-0.049488101
9088,-0.017148914
9089,-0.006357887
9090,-0.0443569
9091,0.330159771
9092,-0.06362969
9093,-0.042752907
9094,-0.047605577
9095,-0.270709342
9096,-0.03902631
9097,-0.018066678
9098,-0.018033972
9099,-0.046431391
9100,-0.167819867
9101,-0.214394483
9102,0.361087744
9103,0.580125148
9104,0.35683813
9105,-0.035447841
9106,-0.309357746
9107,-0.094875228
9108,-0.009108461
9109,-0.013609618
9110,-0.141396513
9111,0.333825266
9112,0.359680355
9113,-0.14479695
9114,-0.194407715
9115,-0.136625998
9116,-0.028442701
9117,-0.13508827
9118,-0.333818636
9119,0.370523496
9120,-0.14926282
9121,-0.283976701
9122,-0.294026311
9123,0.403143076
9124,0.225173263
9125,0.117264848
9126,-0.321464233
9127,-0.20051376
9128,-0.192002431
9129,0.241802123
9130,-0.021038051
9131,0.142605925
9132,-0.085575566
9133,-0.006181184
9134,-0.106006389
9135,0.384932762
9136,-0.053577247
9137,0.412453043
9138,-0.323432406
9139,-0.060631572
9140,-0.158157523
9141,-0.310414516
9142,-0.25701246
9143,-0.020915895
9144,-0.063970276
9145,-0.219102257
9146,-0.007373197
9147,-0.445773226
9148,-0.476206398
9149,-0.318454353
9150,0.152389418
9151,-0.027480146
9152,-0.014475373
9153,-0.141480111
9154,0.342055961
9155,-0.083423122
9156,-0.006357887
9157,0.014299387
9158,-0.013996729
9159,-0.029124167
9160,-0.027480146
9161,-0.065680619
9162,-0.000477132
9163,-0.040612351
9164,-0.000168585
9165,0.049607301
9166,-0.021435186
9167,-0.002438718
9168,-0.118609134
9169,0.164049087
9170,-0.287819585
9171,-0.08630541
9172,-0.033814878
9173,-0.027480146
9174,-0.071155934
9175,0.151667941
9176,-0.073964903
9177,0.358987208
9178,-0.236234207
9179,-0.068293773
9180,-0.042752907
9181,-0.043955786
9182,-0.062194216
9183,-0.050773333
9184,0.112784877
9185,0.028497575
9186,-0.00138799
9187,-0.182750689
9188,-0.103944103
9189,-0.551623083
9190,-0.497953968
9191,-0.070032769
9192,-0.466960322
9193,-0.058320171
9194,-0.04446785
9195,-0.095760338
9196,0.094626085
9197,-0.030035917
9198,-0.047476576
9199,-0.089559495
9200,-0.094165314
9201,0.235107951
9202,-0.036783157
9203,-0.161371198
9204,-0.095881319
9205,-0.432156802
9206,0.246656824
9207,-0.025379257
9208,-0.26901634
9209,-0.00227999
9210,-0.323943651
9211,0.215552241
9212,0.028456565
9213,0.163961447
9214,-0.562371219
9215,-0.017820898
9216,-0.012773921
9217,-0.088789034
9218,0.29440494
9219,-0.171155109
9220,-0.096826839
9221,-0.087830987
9222,-0.062058867
9223,-0.035373981
9224,-0.152825924
9225,0.241150024
9226,-0.03807764
9227,0.052793759
9228,-0.050186383
9229,-0.040264937
9230,-0.011251955
9231,0.132646368
9232,0.477891021
9233,-0.080540006
9234,0.176850638
9235,-0.163090487
9236,-0.189826611
9237,-0.02334223
9238,0.006414502
9239,-0.102902239
9240,-0.131444776
9241,-0.0454752
9242,-0.00320981
9243,-0.071461697
9244,-0.067082221
9245,-0.070361443
9246,-0.011171916
9247,-0.015923743
9248,0.22839423
9249,-0.05447158
9250,-0.472401331
9251,-0.111927806
9252,-0.058649948
9253,-0.021735787
9254,-0.028729463
9255,-0.026805055
9256,-0.027480146
9257,-0.184963043
9258,-0.265770026
9259,-0.097040511
9260,-0.044906246
9261,-0.017869716
9262,0.381714172
9263,-0.534153022
9264,-0.473613694
9265,-0.063052286
9266,-0.202786233
9267,-0.210020224
9268,-0.313533389
9269,-0.038672984
9270,-0.129028515
9271,-0.082402515
9272,-0.113319224
9273,-0.231494943
9274,0.209721077
9275,-0.113223577
9276,-0.128784546
9277,-0.034735957
9278,0.003865652
9279,0.374344748
9280,0.020539693
9281,-0.280724665
9282,-0.048788044
9283,0.406390648
9284,0.119818591
9285,-0.471461193
9286,-0.092771831
9287,-0.002401543
9288,0.195052645
9289,-0.206835963
9290,-0.318072043
9291,-0.042366394
9292,-0.300548778
9293,-0.043966075
9294,-0.282260706
9295,-0.127171199
9296,-0.271328389
9297,-0.248597844
9298,-0.056344643
9299,0.007141973
9300,-0.009152557
9301,0.013076138
9302,0.132264915
9303,-0.003329778
9304,-0.057710064
9305,-0.038214805
9306,-0.112116603
9307,-0.029300882
9308,0.240306401
9309,-0.019857796
9310,-0.025690916
9311,-0.173295466
9312,0.221128986
9313,-0.047605577
9314,-0.291391311
9315,0.105251568
9316,-0.303866547
9317,-0.053924405
9318,-0.153133112
9319,0.265230955
9320,-0.064093678
9321,0.024880218
9322,0.01305279
9323,0.050603569
9324,-0.076008248
9325,-0.107344203
9326,-0.019250371
9327,-0.044853594
9328,-0.46471493
9329,0.329736296
9330,-0.162768472
9331,0.005801089
9332,-0.166993165
9333,-0.279603745
9334,-0.018439539
9335,-0.012245771
9336,-0.050528248
9337,-0.037972487
9338,-0.060927709
9339,-0.130330897
9340,-0.0899666
9341,-0.066537843
9342,-0.045101739
9343,-0.012773921
9344,-0.006471253
9345,-0.080136189
9346,-0.090158502
9347,-0.063148374
9348,0.120720525
9349,-0.217922265
9350,-0.174996328
9351,-0.244219756
9352,-0.146579404
9353,-0.055869404
9354,-0.281559995
9355,-0.1093834
9356,-0.209029188
9357,-0.022129063
9358,-0.028349883
9359,-0.182857162
9360,-0.070995237
9361,-0.001842416
9362,-0.145040435
9363,-0.032651175
9364,0.313859041
9365,0.007048514
9366,0.001932304
9367,-0.537638598
9368,0.162548542
9369,-0.349058844
9370,-0.047301554
9371,0.056697173
9372,0.167919033
9373,-0.156168063
9374,-0.281910215
9375,-0.078501682
9376,0.166102379
9377,-0.146481015
9378,-0.172237329
9379,0.370277779
9380,0.392268736
9381,-0.348651284
9382,-0.057679355
9383,-0.151411552
9384,0.008917911
9385,-0.265868618
9386,-0.128174544
9387,-0.318236799
9388,-0.409742068
9389,-0.245793173
9390,-0.3081349
9391,-0.066909872
9392,-0.098417219
9393,-0.063478012
9394,0.063656713
9395,-0.08630541
9396,0.001945216
9397,-0.262930091
9398,-0.175474416
9399,-0.112093919
9400,-0.001597547
9401,0.481505205
9402,0.019815984
9403,0.07105311
9404,-0.040330919
9405,0.129335681
9406,-0.124834633
9407,-0.035894919
9408,-0.012773921
9409,-0.022101176
9410,-0.037380606
9411,0.010335861
9412,0.057346047
9413,-0.032042168
9414,-0.035894919
9415,-0.027480146
9416,-0.041315666
9417,-0.061469602
9418,-0.027480146
9419,-0.037972487
9420,-0.00853848
9421,-0.038866292
9422,-0.117929224
9423,-0.038866292
9424,-0.135668626
9425,-0.014142263
9426,-0.012773921
9427,0.003347451
9428,-0.027480146
9429,-0.006471253
9430,-0.012773921
9431,-0.011210557
9432,0.004560619
9433,-0.022773869
9434,0.436967176
9435,-0.027725406
9436,-0.304049375
9437,-0.039216115
9438,0.094426729
9439,-0.089321412
9440,0.012108299
9441,-0.147193986
9442,-0.4443479
9443,-0.456151475
9444,-0.085434775
9445,0.212301743
9446,-0.456944604
9447,0.186418879
9448,-0.461158731
9449,0.041516615
9450,-0.015740037
9451,-0.229860074
9452,0.172104323
9453,0.010335861
9454,-0.019552365
9455,-0.436423822
9456,-0.025379257
9457,0.001932304
9458,-0.0169757


==> resultFiles/kmers_correlation/k_mers_pearson_correlation_p_value.csv <==
ind,corr
1,0
2,0.3443492
3,0
4,0.0000436
5,0
6,0
7,0
8,0
9,0
10,0
11,0.0000006
12,0
13,0
14,0
15,0
16,0
17,0.0000167
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0.0493506
26,0.9990478
27,0
28,0
29,0.1962968
30,0
31,0
32,0.4496402
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0.0000787
42,0
43,0.2067802
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0.5718624
53,0.9478628
54,0
55,0
56,0.0000931
57,0
58,0
59,0
60,0
61,0
62,0.112607
63,0
64,0.0620107
65,0.5146073
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0.5172179
85,0
86,0.0008532
87,0.4516378
88,0
89,0.0712585
90,0.0989232
91,0.0016148
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0.2714246
102,0
103,0.0005896
104,0.0087432
105,0.0000245
106,0
107,0
108,0.0038981
109,0.0000483
110,0.0004161
111,0
112,0
113,0.0004677
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0.3311967
122,0.9900704
123,0
124,0.2403171
125,0
126,0
127,0
128,0
129,0
130,0.2584272
131,0.8869278
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0.0038273
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0.607961
154,0
155,0.0415077
156,0
157,0.7099474
158,0
159,0.8181123
160,0
161,0.0000001
162,0.495355
163,0
164,0
165,0
166,0.0223582
167,0
168,0
169,0
170,0.0155287
171,0
172,0
173,0
174,0.5475722
175,0
176,0
177,0.0029599
178,0
179,0.0000743
180,0
181,0
182,0.0054592
183,0
184,0.0045597
185,0
186,0
187,0.4328826
188,0
189,0.0150278
190,0
191,0
192,0
193,0
194,0
195,0.0000225
196,0.5924022
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0.0260942
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0.6653449
218,0.2228003
219,0
220,0
221,0.0112667
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0.1116868
233,0
234,0
235,0
236,0
237,0
238,0
239,0.0000876
240,0.4841565
241,0
242,0.2057356
243,0.3252072
244,0.0000001
245,0
246,0
247,0.0053175
248,0
249,0
250,0
251,0
252,0
253,0
254,0.0000375
255,0
256,0
257,0
258,0
259,0
260,0
261,0.0001773
262,0
263,0
264,0.0047933
265,0
266,0.0139562
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0.0107231
276,0
277,0
278,0.0256839
279,0
280,0
281,0
282,0
283,0.0000135
284,0.1010968
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0.0001095
298,0.000001
299,0
300,0
301,0
302,0
303,0
304,0
305,0.0000013
306,0.6688387
307,0
308,0.0000013
309,0
310,0.1469591
311,0
312,0.0008771
313,0.1720318
314,0
315,0
316,0
317,0
318,0
319,0.0000012
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0.0000524
328,0.0609687
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0.0117127
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0.5442416
351,0.0000005
352,0
353,0
354,0.1015358
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0.0000012
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0.3507197
373,0.0010305
374,0
375,0
376,0.0000344
377,0.0002915
378,0
379,0.0000189
380,0
381,0
382,0
383,0
384,0
385,0.0029634
386,0
387,0
388,0
389,0.0305268
390,0
391,0
392,0
393,0
394,0.0290788
395,0
396,0.004152
397,0.0518755
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0.0000165
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0.7868032
417,0
418,0
419,0.0371538
420,0.0005164
421,0
422,0.0000061
423,0
424,0.0164937
425,0.0013303
426,0.0990466
427,0.0026251
428,0
429,0
430,0.2196954
431,0.7212418
432,0.000861
433,0
434,0
435,0
436,0.1032907
437,0
438,0.1624528
439,0
440,0
441,0.1529097
442,0.8851929
443,0.8458414
444,0.0003479
445,0.0597793
446,0.8385876
447,0.7967289
448,0.9665409
449,0.0779731
450,0.0936398
451,0.7239182
452,0.8017055
453,0.7171561
454,0.4172806
455,0.1600488
456,0.1899823
457,0.9106713
458,0
459,0.4049985
460,0
461,0
462,0.0004201
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0.7843431
471,0.000007
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0.0002836
480,0.9889494
481,0
482,0
483,0.647344
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0.2166074
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0.0883164
501,0.0260942
502,0.3774351
503,0.0003161
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0.0465922
512,0.0000003
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0.9291065
525,0
526,0
527,0
528,0.0404987
529,0.7705746
530,0.0818493
531,0
532,0.0000802
533,0.0308758
534,0
535,0
536,0.0000318
537,0.000245
538,0.0006895
539,0.3381667
540,0
541,0.2074475
542,0
543,0
544,0.0000597
545,0
546,0
547,0
548,0
549,0.0000372
550,0.3148541
551,0
552,0
553,0.0005013
554,0.681269
555,0
556,0
557,0.1568167
558,0
559,0
560,0
561,0
562,0
563,0
564,0.4611544
565,0
566,0
567,0
568,0.0005148
569,0.000137
570,0
571,0.0034545
572,0
573,0
574,0
575,0
576,0.0002254
577,0
578,0.0000412
579,0.0388409
580,0
581,0
582,0
583,0.5325217
584,0
585,0
586,0.8109159
587,0
588,0
589,0
590,0.0001279
591,0
592,0
593,0.0000002
594,0
595,0
596,0
597,0.0000006
598,0
599,0
600,0
601,0.117367
602,0
603,0
604,0.1333667
605,0.0000001
606,0
607,0.0037555
608,0.0584972
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0.3895445
620,0.0044636
621,0.277161
622,0
623,0
624,0
625,0.2714454
626,0
627,0
628,0
629,0.7259054
630,0.8117107
631,0
632,0
633,0
634,0.6025197
635,0
636,0.0001224
637,0
638,0.0000802
639,0.0265218
640,0.005009
641,0.0000046
642,0.0235401
643,0
644,0.000301
645,0.007444
646,0
647,0
648,0.0042109
649,0.0019219
650,0.0000002
651,0.5664008
652,0
653,0
654,0
655,0
656,0
657,0
658,0
659,0.629417
660,0
661,0
662,0
663,0.0037555
664,0
665,0.0096044
666,0
667,0.0001859
668,0
669,0
670,0
671,0.1748998
672,0
673,0
674,0.5607911
675,0.0011186
676,0
677,0.1535466
678,0.0128578
679,0.0001585
680,0.0000035
681,0
682,0.0442847
683,0
684,0
685,0.0005569
686,0
687,0
688,0.0168997
689,0
690,0.0716995
691,0
692,0.3853147
693,0
694,0
695,0
696,0
697,0.1648543
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0.7115494
706,0
707,0.0000032
708,0.1010055
709,0
710,0
711,0
712,0
713,0.0001745
714,0.7263523
715,0
716,0
717,0.5045422
718,0.275869
719,0.0003848
720,0
721,0
722,0
723,0
724,0.1449841
725,0
726,0
727,0.0210308
728,0.0229851
729,0
730,0.000001
731,0
732,0
733,0.1829253
734,0.0000615
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0.0058118
743,0
744,0
745,0
746,0.0000211
747,0
748,0.5858755
749,0
750,0.0000015
751,0
752,0
753,0
754,0.3094027
755,0
756,0
757,0
758,0.000022
759,0
760,0
761,0.0108549
762,0
763,0
764,0
765,0
766,0
767,0.0068199
768,0
769,0.0293864
770,0
771,0.1922287
772,0
773,0
774,0
775,0.424447
776,0.4033757
777,0
778,0
779,0
780,0
781,0
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0.0000001
791,0.0001407
792,0.0051323
793,0.0000016
794,0
795,0
796,0
797,0.0404987
798,0.6355774
799,0
800,0
801,0.0000029
802,0.0333759
803,0
804,0
805,0.2087048
806,0
807,0.0141888
808,0
809,0
810,0.0037555
811,0.0015076
812,0.1661234
813,0
814,0.0211112
815,0
816,0.4837247
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0.000134
827,0
828,0.7261634
829,0
830,0
831,0
832,0.0135232
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0.0364323
842,0.0070253
843,0.0000879
844,0
845,0.0003187
846,0
847,0
848,0.9649391
849,0
850,0
851,0.2840142
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0.0013959
860,0.4951111
861,0
862,0
863,0
864,0.1029004
865,0
866,0
867,0
868,0.7659349
869,0.000754
870,0.0000847
871,0.0600521
872,0
873,0.0001036
874,0
875,0
876,0
877,0
878,0
879,0
880,0
881,0.0037555
882,0.2805959
883,0
884,0
885,0
886,0.0404987
887,0
888,0.0482867
889,0.0159267
890,0.2785317
891,0.0003848
892,0
893,0
894,0.0230764
895,0.0011453
896,0.0000002
897,0
898,0.0675197
899,0.0037555
900,0.6295635
901,0.108264
902,0.8410137
903,0.8219533
904,0.6295635
905,0.0320192
906,0.341023
907,0.8854808
908,0.0931472
909,0.5676876
910,0.6295635
911,0.0053175
912,0.6295635
913,0.1780724
914,0.3807829
915,0.8109159
916,0
917,0
918,0.0000209
919,0.008191
920,0.9846478
921,0
922,0
923,0.755077
924,0.0000003
925,0
926,0.0364732
927,0
928,0
929,0.0260276
930,0
931,0
932,0
933,0
934,0
935,0.0000802
936,0.5561613
937,0
938,0.3539204
939,0.0584972
940,0.8385876
941,0
942,0
943,0
944,0.0000029
945,0
946,0.1005274
947,0
948,0.0000003
949,0.1658084
950,0.0000019
951,0
952,0.0000121
953,0
954,0
955,0.9106713
956,0.0002836
957,0
958,0.2118136
959,0
960,0.0000021
961,0.6355774
962,0.1410752
963,0
964,0.0000412
965,0
966,0
967,0
968,0
969,0.1069184
970,0.0007724
971,0
972,0
973,0
974,0
975,0
976,0.8656739
977,0
978,0
979,0
980,0
981,0
982,0
983,0.0000186
984,0
985,0
986,0.0000412
987,0.1926473
988,0
989,0.1627327
990,0.0584972
991,0
992,0
993,0.8385876
994,0
995,0
996,0
997,0
998,0
999,0.0349724
1000,0.7022612
1001,0
1002,0
1003,0
1004,0.0008208
1005,0.0008927
1006,0
1007,0.4662035
1008,0.0037555
1009,0
1010,0
1011,0.114261
1012,0
1013,0.0041615
1014,0
1015,0
1016,0.8394353
1017,0
1018,0.0000209
1019,0.6295635
1020,0.2972059
1021,0.6835503
1022,0.4569417
1023,0
1024,0.0818493
1025,0
1026,0.2979657
1027,0.8656739
1028,0
1029,0.1052978
1030,0
1031,0.0001907
1032,0
1033,0.8854808
1034,0
1035,0
1036,0
1037,0.1956362
1038,0.0000006
1039,0.0000038
1040,0
1041,0.3539204
1042,0.0000038
1043,0
1044,0
1045,0
1046,0
1047,0.0584972
1048,0
1049,0
1050,0
1051,0.108264
1052,0.6564905
1053,0
1054,0
1055,0
1056,0
1057,0.3345581
1058,0.347806
1059,0.0000005
1060,0.0023815
1061,0.2590363
1062,0
1063,0
1064,0.4410589
1065,0
1066,0.2164761
1067,0.275869
1068,0
1069,0
1070,0.0955502
1071,0.0082506
1072,0.0671725
1073,0.0000022
1074,0.0320308
1075,0
1076,0.0000087
1077,0.6025197
1078,0.0000012
1079,0.872033
1080,0.0613821
1081,0.6449993
1082,0.0000553
1083,0.7439884
1084,0
1085,0.0404987
1086,0.0518549
1087,0.0799781
1088,0.2785317
1089,0.0035944
1090,0.2675343
1091,0
1092,0
1093,0.0000038
1094,0
1095,0
1096,0.133501
1097,0
1098,0.070519
1099,0.0000007
1100,0
1101,0
1102,0.0004619
1103,0.5482984
1104,0
1105,0.0029506
1106,0
1107,0
1108,0.8063849
1109,0.1144175
1110,0.0000007
1111,0.0987124
1112,0.0404987
1113,0.0406536
1114,0
1115,0.8932483
1116,0
1117,0.982633
1118,0.0073666
1119,0
1120,0
1121,0.0062305
1122,0.28207
1123,0.1467423
1124,0
1125,0.0393907
1126,0
1127,0
1128,0
1129,0.0063578
1130,0
1131,0.4159073
1132,0
1133,0.0004254
1134,0
1135,0
1136,0.0000101
1137,0
1138,0
1139,0
1140,0.0537871
1141,0.0000059
1142,0.8740388
1143,0
1144,0
1145,0
1146,0.0000004
1147,0.0000006
1148,0
1149,0
1150,0
1151,0
1152,0.2057356
1153,0.176031
1154,0
1155,0.6295635
1156,0.0584972
1157,0.000001
1158,0.0003848
1159,0.0000423
1160,0.9899744
1161,0
1162,0.0404987
1163,0
1164,0
1165,0.000913
1166,0.9574189
1167,0
1168,0.0550503
1169,0
1170,0
1171,0.6746562
1172,0
1173,0.8417551
1174,0.0001071
1175,0
1176,0
1177,0
1178,0.0035405
1179,0
1180,0.0024963
1181,0
1182,0
1183,0.0035405
1184,0.9245138
1185,0
1186,0
1187,0
1188,0
1189,0
1190,0.0037877
1191,0.0000015
1192,0.0010922
1193,0
1194,0.0818493
1195,0
1196,0.0404987
1197,0.0065903
1198,0.0404987
1199,0.004406
1200,0.0037555
1201,0.000012
1202,0.0603872
1203,0.6655797
1204,0.5676876
1205,0
1206,0
1207,0.0848007
1208,0
1209,0
1210,0
1211,0.0029627
1212,0.7099474
1213,0.0000876
1214,0
1215,0.0818493
1216,0.0000375
1217,0
1218,0.0000024
1219,0.0056547
1220,0.0000004
1221,0
1222,0
1223,0
1224,0.0008436
1225,0.0404987
1226,0.8087901
1227,0
1228,0.166611
1229,0.2134074
1230,0
1231,0.0000002
1232,0.0001501
1233,0
1234,0.1514114
1235,0.0000045
1236,0
1237,0.8385876
1238,0.0098576
1239,0.004244
1240,0.8189861
1241,0
1242,0
1243,0.0000823
1244,0
1245,0
1246,0
1247,0.002034
1248,0
1249,0
1250,0.0000273
1251,0.0636334
1252,0
1253,0
1254,0.0000412
1255,0
1256,0
1257,0.6654586
1258,0
1259,0
1260,0
1261,0
1262,0.1541603
1263,0.0155073
1264,0.0004071
1265,0
1266,0
1267,0.1485345
1268,0.8576151
1269,0
1270,0
1271,0
1272,0.0481748
1273,0
1274,0
1275,0.1798068
1276,0
1277,0
1278,0
1279,0
1280,0.0036929
1281,0
1282,0
1283,0
1284,0.8854808
1285,0
1286,0
1287,0
1288,0.0756689
1289,0
1290,0
1291,0
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0
1298,0
1299,0.0000061
1300,0
1301,0.0267321
1302,0
1303,0
1304,0
1305,0.0000412
1306,0.0931472
1307,0.808487
1308,0.000754
1309,0.0636334
1310,0.0404987
1311,0
1312,0.0002836
1313,0.0907276
1314,0.0584972
1315,0.1541163
1316,0.8656739
1317,0.6295635
1318,0.6295635
1319,0.7473265
1320,0.6295635
1321,0.2057356
1322,0.8854808
1323,0.1367432
1324,0.0002954
1325,0
1326,0.0000045
1327,0.0003394
1328,0.0000045
1329,0
1330,0
1331,0.1681288
1332,0.0404987
1333,0
1334,0.0000101
1335,0.0000229
1336,0
1337,0.0404987
1338,0.0003146
1339,0
1340,0.0001769
1341,0.8578208
1342,0.5244967
1343,0.0023214
1344,0
1345,0
1346,0.0818493
1347,0
1348,0.0873323
1349,0
1350,0
1351,0.0014323
1352,0.0004933
1353,0
1354,0
1355,0.5920173
1356,0
1357,0
1358,0.0000012
1359,0.2876739
1360,0
1361,0
1362,0
1363,0
1364,0.982633
1365,0.0001526
1366,0
1367,0
1368,0
1369,0.7431273
1370,0
1371,0
1372,0.0404987
1373,0
1374,0
1375,0.0659926
1376,0.0000034
1377,0.0000002
1378,0.0043808
1379,0
1380,0.0005481
1381,0
1382,0
1383,0
1384,0.0000035
1385,0.8854808
1386,0
1387,0
1388,0
1389,0.8854808
1390,0.8457638
1391,0.3396949
1392,0.6449993
1393,0
1394,0.3539204
1395,0.2747059
1396,0
1397,0
1398,0
1399,0
1400,0.2752992
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0.6295635
1407,0
1408,0
1409,0
1410,0.0031386
1411,0
1412,0
1413,0.0000289
1414,0
1415,0.9864754
1416,0.0000035
1417,0.0019523
1418,0.0013997
1419,0.0277873
1420,0.0141432
1421,0
1422,0
1423,0.0000028
1424,0.0015523
1425,0.0037555
1426,0.6295635
1427,0
1428,0.0000001
1429,0
1430,0
1431,0
1432,0
1433,0
1434,0.0017245
1435,0
1436,0
1437,0
1438,0.0000984
1439,0.6438816
1440,0.0000047
1441,0.0000045
1442,0
1443,0.1399295
1444,0
1445,0
1446,0.6295635
1447,0
1448,0
1449,0
1450,0
1451,0
1452,0
1453,0.390852
1454,0
1455,0
1456,0.0000008
1457,0
1458,0.0000007
1459,0
1460,0
1461,0.0003848
1462,0
1463,0.0026268
1464,0
1465,0
1466,0
1467,0
1468,0
1469,0
1470,0
1471,0
1472,0
1473,0
1474,0
1475,0.0000005
1476,0
1477,0
1478,0
1479,0.0584972
1480,0
1481,0.7268751
1482,0.138785
1483,0.0000003
1484,0
1485,0.2690593
1486,0
1487,0
1488,0
1489,0.0000013
1490,0
1491,0
1492,0.007444
1493,0.3103715
1494,0
1495,0
1496,0.5944937
1497,0.0000199
1498,0.6438816
1499,0
1500,0.0000005
1501,0.0005148
1502,0
1503,0.0589586
1504,0.0001816
1505,0.000754
1506,0.275869
1507,0
1508,0
1509,0
1510,0
1511,0.0000013
1512,0
1513,0
1514,0.8197083
1515,0
1516,0.0247908
1517,0
1518,0.1189629
1519,0
1520,0
1521,0
1522,0.0143112
1523,0
1524,0
1525,0
1526,0.0078094
1527,0
1528,0
1529,0
1530,0
1531,0.0303455
1532,0
1533,0
1534,0.0016215
1535,0.0734851
1536,0
1537,0.1819764
1538,0.0000001
1539,0.1318133
1540,0
1541,0.7293857
1542,0.2835176
1543,0.0404987
1544,0
1545,0
1546,0
1547,0.0280958
1548,0.0931472
1549,0
1550,0
1551,0
1552,0
1553,0
1554,0
1555,0
1556,0
1557,0.0266922
1558,0.7614126
1559,0
1560,0
1561,0.0379619
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0
1569,0.182635
1570,0.2958456
1571,0
1572,0
1573,0
1574,0.0404987
1575,0.4816677
1576,0
1577,0
1578,0.9858208
1579,0.9899744
1580,0.0003151
1581,0.1624528
1582,0.0000046
1583,0.0000428
1584,0.0000045
1585,0
1586,0.0002466
1587,0.2257116
1588,0.3775065
1589,0.000014
1590,0
1591,0
1592,0.0015437
1593,0.3303166
1594,0
1595,0.0016939
1596,0
1597,0
1598,0.4410589
1599,0
1600,0.0000058
1601,0.1008687
1602,0.0000002
1603,0.0606353
1604,0.0000002
1605,0.5183119
1606,0.1175924
1607,0
1608,0
1609,0.0352447
1610,0
1611,0.0166773
1612,0
1613,0
1614,0.0322639
1615,0.1740654
1616,0.6311331
1617,0.7531888
1618,0.0000064
1619,0.1698393
1620,0
1621,0
1622,0
1623,0.0000222
1624,0
1625,0
1626,0
1627,0.5777597
1628,0
1629,0
1630,0
1631,0.0481748
1632,0
1633,0
1634,0.000417
1635,0.7536831
1636,0.1789769
1637,0.1005274
1638,0
1639,0
1640,0.115697
1641,0
1642,0.5126309
1643,0
1644,0.9899744
1645,0.0000007
1646,0
1647,0
1648,0.0404987
1649,0
1650,0.0351785
1651,0
1652,0
1653,0.7637072
1654,0
1655,0.0000016
1656,0.011718
1657,0
1658,0.3539204
1659,0.3853147
1660,0
1661,0.0032756
1662,0.8656739
1663,0
1664,0
1665,0.236707
1666,0.0404987
1667,0.1694429
1668,0.0000091
1669,0.0009846
1670,0.8355039
1671,0
1672,0
1673,0
1674,0
1675,0.0672894
1676,0.0355052
1677,0
1678,0
1679,0
1680,0.0023523
1681,0.0027971
1682,0
1683,0
1684,0.155886
1685,0.0118398
1686,0
1687,0
1688,0.0000003
1689,0
1690,0
1691,0
1692,0.2782119
1693,0.5410618
1694,0
1695,0
1696,0
1697,0.0006678
1698,0.0203233
1699,0
1700,0
1701,0
1702,0.4247001
1703,0
1704,0
1705,0.7492076
1706,0.0009269
1707,0
1708,0
1709,0
1710,0.0000823
1711,0
1712,0
1713,0
1714,0.0589985
1715,0
1716,0
1717,0
1718,0
1719,0
1720,0
1721,0.9768934
1722,0.0000064
1723,0.0012373
1724,0
1725,0
1726,0
1727,0
1728,0
1729,0
1730,0
1731,0.0000001
1732,0
1733,0.0000585
1734,0.0000003
1735,0.1475644
1736,0
1737,0.0943508
1738,0.0037555
1739,0.6174861
1740,0.0404987
1741,0.0340256
1742,0.0594286
1743,0.2011464
1744,0.0331569
1745,0.005029
1746,0
1747,0.0000004
1748,0.1694429
1749,0.0000168
1750,0.0001257
1751,0.6198506
1752,0.6295635
1753,0.1624528
1754,0.0584972
1755,0.2164761
1756,0.260506
1757,0.8109159
1758,0.5000587
1759,0.8854808
1760,0
1761,0
1762,0.8029225
1763,0.0415075
1764,0.000006
1765,0
1766,0.2445304
1767,0.0404987
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0.0005209
1774,0.0003678
1775,0.1681288
1776,0
1777,0
1778,0
1779,0.0000412
1780,0.0086574
1781,0
1782,0
1783,0.7159055
1784,0.0008071
1785,0.0180908
1786,0
1787,0
1788,0.004244
1789,0
1790,0
1791,0.0262909
1792,0.2093579
1793,0
1794,0
1795,0.1624528
1796,0.0000672
1797,0
1798,0
1799,0
1800,0.0000083
1801,0.7013747
1802,0
1803,0
1804,0
1805,0.275869
1806,0.0147953
1807,0.0000387
1808,0
1809,0.0000398
1810,0.0000005
1811,0
1812,0
1813,0
1814,0.965246
1815,0
1816,0.9792938
1817,0.000004
1818,0.0000035
1819,0.0001084
1820,0
1821,0
1822,0
1823,0
1824,0.0177008
1825,0.8210448
1826,0.2785317
1827,0
1828,0.0584972
1829,0
1830,0.0000163
1831,0
1832,0
1833,0.0618621
1834,0.0000004
1835,0.0042551
1836,0.0037555
1837,0.0004112
1838,0
1839,0
1840,0
1841,0.1948778
1842,0.4033757
1843,0
1844,0
1845,0
1846,0.4189039
1847,0
1848,0.0002768
1849,0
1850,0.7227973
1851,0.0000001
1852,0
1853,0.0000266
1854,0
1855,0
1856,0
1857,0.090288
1858,0
1859,0.0036149
1860,0.6746903
1861,0
1862,0
1863,0.7418893
1864,0.6295635
1865,0
1866,0
1867,0
1868,0.0000001
1869,0.0393907
1870,0.0000418
1871,0
1872,0.7336263
1873,0.0037555
1874,0.0548708
1875,0.1631195
1876,0
1877,0.2118757
1878,0.0015628
1879,0
1880,0.0037145
1881,0.0404987
1882,0
1883,0.6205712
1884,0.2098215
1885,0.081992
1886,0
1887,0
1888,0
1889,0.0404987
1890,0
1891,0.0000003
1892,0
1893,0.0000088
1894,0.8656739
1895,0
1896,0
1897,0.1480617
1898,0.0584972
1899,0
1900,0
1901,0.4134035
1902,0.0013037
1903,0
1904,0
1905,0
1906,0.0584972
1907,0.4980556
1908,0
1909,0.0132738
1910,0.617352
1911,0.0666843
1912,0.423326
1913,0.0002402
1914,0
1915,0.0000004
1916,0
1917,0
1918,0
1919,0
1920,0.0033241
1921,0.0000031
1922,0.0301051
1923,0
1924,0.1682154
1925,0
1926,0.0584972
1927,0.6295635
1928,0
1929,0
1930,0.0081718
1931,0
1932,0.0107471
1933,0.0265218
1934,0.0000035
1935,0
1936,0.0106377
1937,0
1938,0
1939,0.000004
1940,0.0404987
1941,0.0000005
1942,0.6835503
1943,0.4951111
1944,0.3539204
1945,0
1946,0.1457738
1947,0
1948,0.070519
1949,0.0000445
1950,0.1981019
1951,0
1952,0.0004897
1953,0
1954,0.0000212
1955,0.0000035
1956,0
1957,0.007444
1958,0
1959,0
1960,0
1961,0.0155545
1962,0
1963,0
1964,0.0720793
1965,0
1966,0
1967,0
1968,0
1969,0.8854808
1970,0
1971,0.79418
1972,0
1973,0.305852
1974,0.0404987
1975,0.0899365
1976,0
1977,0.0000074
1978,0
1979,0.1197975
1980,0
1981,0.0000006
1982,0
1983,0.0019515
1984,0.2785317
1985,0.0037555
1986,0
1987,0.0020645
1988,0
1989,0.0000086
1990,0.6041127
1991,0.0141432
1992,0
1993,0
1994,0.0001724
1995,0
1996,0.6372623
1997,0
1998,0
1999,0.8352101
2000,0
2001,0
2002,0.0000015
2003,0
2004,0
2005,0
2006,0
2007,0.0000408
2008,0
2009,0
2010,0
2011,0
2012,0.1114645
2013,0
2014,0.0013997
2015,0
2016,0.123231
2017,0.3752683
2018,0.0584972
2019,0
2020,0
2021,0
2022,0
2023,0
2024,0
2025,0.0037555
2026,0.064341
2027,0.0026788
2028,0.0326927
2029,0
2030,0
2031,0
2032,0
2033,0.0426776
2034,0.711054
2035,0
2036,0.0116982
2037,0.0004998
2038,0
2039,0
2040,0.0448739
2041,0.0000011
2042,0.020251
2043,0.0000119
2044,0.0000046
2045,0
2046,0.0147707
2047,0
2048,0.0001085
2049,0.9226311
2050,0.0000003
2051,0
2052,0
2053,0
2054,0
2055,0.0000412
2056,0
2057,0.0007762
2058,0.0003702
2059,0.0558648
2060,0.0395286
2061,0
2062,0.0481748
2063,0
2064,0.0351785
2065,0
2066,0.2140855
2067,0.0045884
2068,0
2069,0
2070,0.6295635
2071,0.7076023
2072,0
2073,0.2193219
2074,0.0006926
2075,0
2076,0
2077,0
2078,0.014103
2079,0
2080,0.0000484
2081,0
2082,0.0404987
2083,0
2084,0
2085,0
2086,0
2087,0
2088,0
2089,0
2090,0.6784822
2091,0.2805959
2092,0
2093,0
2094,0
2095,0.0001195
2096,0.0090194
2097,0.1100741
2098,0
2099,0.0781193
2100,0.0037555
2101,0
2102,0
2103,0
2104,0
2105,0.0037608
2106,0.1026223
2107,0.0404987
2108,0.398261
2109,0
2110,0
2111,0.0000008
2112,0.0000087
2113,0.0001501
2114,0.0027679
2115,0
2116,0.0427801
2117,0
2118,0
2119,0
2120,0
2121,0.4176418
2122,0
2123,0.2393071
2124,0
2125,0.064341
2126,0.3534418
2127,0.0000011
2128,0
2129,0.0000001
2130,0.1675602
2131,0.4773348
2132,0.564016
2133,0
2134,0
2135,0
2136,0
2137,0
2138,0.0003832
2139,0.0007919
2140,0
2141,0.004244
2142,0.0000019
2143,0
2144,0.6343379
2145,0
2146,0.0629049
2147,0.0022037
2148,0.6654586
2149,0
2150,0
2151,0
2152,0
2153,0.7030089
2154,0
2155,0
2156,0
2157,0
2158,0
2159,0
2160,0
2161,0.0878908
2162,0.0181341
2163,0
2164,0
2165,0
2166,0
2167,0.0591877
2168,0
2169,0
2170,0
2171,0.0002104
2172,0
2173,0.2637306
2174,0.3687103
2175,0.0060705
2176,0.0027819
2177,0.3539204
2178,0.004244
2179,0
2180,0.007444
2181,0.0297001
2182,0.0009531
2183,0.198056
2184,0
2185,0.0037555
2186,0.3539204
2187,0
2188,0.5676876
2189,0.4951111
2190,0.5475722
2191,0.8854808
2192,0.5725375
2193,0.2675343
2194,0.2675343
2195,0.5146073
2196,0.0001843
2197,0.6295635
2198,0
2199,0
2200,0.0018473
2201,0
2202,0
2203,0
2204,0
2205,0
2206,0
2207,0
2208,0
2209,0.0059414
2210,0
2211,0
2212,0.000111
2213,0.0003848
2214,0
2215,0.0001147
2216,0
2217,0
2218,0
2219,0.0029323
2220,0
2221,0.0000035
2222,0
2223,0.0000001
2224,0
2225,0.0000001
2226,0.0007034
2227,0
2228,0.0026762
2229,0
2230,0
2231,0
2232,0.0002631
2233,0
2234,0
2235,0
2236,0
2237,0.0449841
2238,0.0000005
2239,0.7418893
2240,0
2241,0
2242,0
2243,0
2244,0.0000004
2245,0
2246,0
2247,0
2248,0.8009551
2249,0
2250,0
2251,0.0000095
2252,0.0000577
2253,0
2254,0.0002108
2255,0
2256,0.0813027
2257,0
2258,0
2259,0
2260,0.3925357
2261,0
2262,0.235107
2263,0.4816167
2264,0
2265,0
2266,0
2267,0.1898032
2268,0.0000234
2269,0
2270,0
2271,0.0584972
2272,0.1991421
2273,0
2274,0.1064793
2275,0.0404987
2276,0
2277,0
2278,0.8216148
2279,0.4278091
2280,0
2281,0
2282,0.2186758
2283,0
2284,0
2285,0
2286,0.0000005
2287,0.0191127
2288,0.0068016
2289,0
2290,0
2291,0.2706031
2292,0
2293,0
2294,0.0126299
2295,0.0000223
2296,0
2297,0
2298,0
2299,0.0404987
2300,0.0000011
2301,0
2302,0
2303,0
2304,0.0004633
2305,0.0000087
2306,0.0000017
2307,0.8394353
2308,0.0037555
2309,0
2310,0.017459
2311,0
2312,0.1504427
2313,0
2314,0.0093347
2315,0
2316,0.0010344
2317,0
2318,0.0000013
2319,0
2320,0.8854808
2321,0.004244
2322,0
2323,0.000002
2324,0.0115428
2325,0
2326,0.3980773
2327,0.0027111
2328,0
2329,0.0000352
2330,0
2331,0.0001382
2332,0
2333,0
2334,0
2335,0.6438816
2336,0
2337,0.1898032
2338,0
2339,0.0001142
2340,0.000203
2341,0.0037555
2342,0.6295635
2343,0
2344,0
2345,0
2346,0.0141046
2347,0
2348,0
2349,0
2350,0
2351,0.0000001
2352,0
2353,0.1039954
2354,0.3428385
2355,0.0000035
2356,0.0000134
2357,0.0023815
2358,0
2359,0
2360,0
2361,0
2362,0
2363,0.0006161
2364,0.8109159
2365,0
2366,0
2367,0
2368,0.0584972
2369,0.0035405
2370,0.0018591
2371,0
2372,0.0000802
2373,0.0000005
2374,0.034536
2375,0
2376,0.0404987
2377,0
2378,0
2379,0.6174861
2380,0
2381,0.0000001
2382,0
2383,0.4951111
2384,0.6295635
2385,0.0000678
2386,0
2387,0
2388,0
2389,0.7444298
2390,0
2391,0.1801963
2392,0.0346827
2393,0
2394,0
2395,0.0000002
2396,0
2397,0.5561613
2398,0
2399,0
2400,0.0000011
2401,0.0000018
2402,0
2403,0
2404,0
2405,0.5719742
2406,0.0000228
2407,0
2408,0
2409,0
2410,0
2411,0
2412,0
2413,0.0057903
2414,0
2415,0
2416,0
2417,0
2418,0
2419,0.0000001
2420,0
2421,0
2422,0.6226836
2423,0
2424,0.8385876
2425,0
2426,0
2427,0
2428,0.0129372
2429,0.453726
2430,0
2431,0
2432,0
2433,0
2434,0
2435,0
2436,0
2437,0
2438,0
2439,0.000164
2440,0.1407144
2441,0.0000029
2442,0
2443,0
2444,0.0445101
2445,0.8385876
2446,0.1601683
2447,0.191638
2448,0
2449,0.0000026
2450,0
2451,0.4410589
2452,0.0037555
2453,0
2454,0.4059913
2455,0
2456,0
2457,0
2458,0.0584972
2459,0.0037555
2460,0
2461,0
2462,0.000712
2463,0
2464,0
2465,0
2466,0.0837904
2467,0
2468,0
2469,0
2470,0
2471,0
2472,0
2473,0
2474,0
2475,0
2476,0.0005382
2477,0
2478,0
2479,0
2480,0
2481,0
2482,0
2483,0.1144175
2484,0.8458414
2485,0
2486,0
2487,0
2488,0.0000715
2489,0.0895605
2490,0.014103
2491,0.0000003
2492,0
2493,0.2924727
2494,0.0000007
2495,0.0691856
2496,0
2497,0.2675343
2498,0
2499,0
2500,0
2501,0
2502,0.0000139
2503,0.0000001
2504,0
2505,0.1819764
2506,0.4033757
2507,0
2508,0
2509,0
2510,0
2511,0
2512,0
2513,0.9668316
2514,0.6174369
2515,0
2516,0
2517,0
2518,0
2519,0
2520,0
2521,0
2522,0.0065257
2523,0
2524,0
2525,0.0749729
2526,0.0237426
2527,0.230155
2528,0
2529,0
2530,0.0016281
2531,0
2532,0.5233165
2533,0.5310555
2534,0
2535,0.000023
2536,0.0000001
2537,0
2538,0
2539,0
2540,0.0037555
2541,0
2542,0
2543,0.0000001
2544,0
2545,0
2546,0.0003581
2547,0
2548,0.0000412
2549,0.0000489
2550,0
2551,0
2552,0
2553,0
2554,0
2555,0
2556,0
2557,0.0004897
2558,0
2559,0
2560,0
2561,0
2562,0
2563,0
2564,0
2565,0
2566,0
2567,0.0000023
2568,0
2569,0.0009222
2570,0.4731161
2571,0
2572,0
2573,0.0003015
2574,0
2575,0
2576,0
2577,0
2578,0
2579,0
2580,0
2581,0
2582,0
2583,0.0150161
2584,0.0000359
2585,0
2586,0.0000001
2587,0
2588,0
2589,0
2590,0
2591,0.0404987
2592,0.5676876
2593,0
2594,0.5593375
2595,0
2596,0
2597,0
2598,0
2599,0
2600,0.0000002
2601,0.0000001
2602,0
2603,0
2604,0
2605,0.0000006
2606,0
2607,0
2608,0
2609,0
2610,0
2611,0
2612,0
2613,0.0037555
2614,0.4033757
2615,0
2616,0.108264
2617,0.1898032
2618,0.6564905
2619,0.3539204
2620,0.0103461
2621,0.0907276
2622,0
2623,0.9259321
2624,0.0442773
2625,0
2626,0.0404987
2627,0.2675343
2628,0.0001526
2629,0.9341019
2630,0.3103715
2631,0.0584972
2632,0.275869
2633,0.4951111
2634,0.0584972
2635,0.1168229
2636,0.1624528
2637,0.8385876
2638,0.9106713
2639,0.0227687
2640,0.003524
2641,0
2642,0
2643,0
2644,0
2645,0
2646,0
2647,0
2648,0.0145339
2649,0
2650,0.00661
2651,0.0000047
2652,0
2653,0
2654,0
2655,0
2656,0
2657,0.0000001
2658,0
2659,0
2660,0
2661,0
2662,0
2663,0
2664,0
2665,0.0000002
2666,0.0103357
2667,0.0003848
2668,0
2669,0
2670,0.1816053
2671,0.0028013
2672,0
2673,0
2674,0
2675,0
2676,0
2677,0
2678,0.0122939
2679,0.0636334
2680,0.1727818
2681,0
2682,0
2683,0
2684,0.0058346
2685,0.000002
2686,0
2687,0.5831821
2688,0
2689,0.0011039
2690,0
2691,0.0196063
2692,0
2693,0
2694,0
2695,0
2696,0
2697,0.3739479
2698,0.0278208
2699,0
2700,0
2701,0.1898032
2702,0.8029711
2703,0
2704,0
2705,0
2706,0.0003851
2707,0.8122978
2708,0.064341
2709,0
2710,0
2711,0.328082
2712,0.000002
2713,0.0907276
2714,0
2715,0
2716,0
2717,0.0137442
2718,0.0584972
2719,0.0000896
2720,0
2721,0
2722,0.341023
2723,0
2724,0.007444
2725,0
2726,0
2727,0.0443279
2728,0
2729,0
2730,0
2731,0
2732,0
2733,0.0132942
2734,0
2735,0
2736,0.1208912
2737,0
2738,0.0000046
2739,0
2740,0
2741,0
2742,0
2743,0.0224365
2744,0.5426689
2745,0
2746,0
2747,0.3719185
2748,0.0039748
2749,0.0003848
2750,0.5146073
2751,0.0002532
2752,0
2753,0
2754,0.0001505
2755,0.0224365
2756,0
2757,0
2758,0
2759,0.000006
2760,0.0002187
2761,0
2762,0
2763,0
2764,0
2765,0
2766,0.0015008
2767,0
2768,0
2769,0
2770,0
2771,0
2772,0
2773,0.001348
2774,0
2775,0
2776,0
2777,0
2778,0
2779,0
2780,0
2781,0
2782,0
2783,0
2784,0
2785,0.0261623
2786,0.5664008
2787,0
2788,0
2789,0
2790,0.0000075
2791,0
2792,0
2793,0
2794,0.0113038
2795,0
2796,0
2797,0
2798,0
2799,0
2800,0
2801,0
2802,0.3819619
2803,0
2804,0
2805,0
2806,0
2807,0.0000002
2808,0.341023
2809,0
2810,0
2811,0
2812,0.0175381
2813,0
2814,0.9291053
2815,0
2816,0
2817,0.0147361
2818,0
2819,0
2820,0
2821,0
2822,0.000017
2823,0.0000136
2824,0.0000029
2825,0.0137442
2826,0
2827,0
2828,0.7263523
2829,0.0000013
2830,0
2831,0
2832,0
2833,0
2834,0.0000003
2835,0
2836,0
2837,0.0795778
2838,0
2839,0
2840,0
2841,0
2842,0.0019835
2843,0.105125
2844,0.0000006
2845,0.008645
2846,0
2847,0
2848,0
2849,0.341023
2850,0.8524221
2851,0
2852,0
2853,0
2854,0
2855,0
2856,0.0734851
2857,0
2858,0.1928412
2859,0.8457638
2860,0
2861,0
2862,0
2863,0
2864,0
2865,0.0000417
2866,0
2867,0.0003848
2868,0
2869,0.0004368
2870,0
2871,0
2872,0
2873,0
2874,0
2875,0
2876,0.0091071
2877,0
2878,0
2879,0
2880,0
2881,0.0000026
2882,0
2883,0.0691717
2884,0
2885,0
2886,0.0000378
2887,0
2888,0
2889,0
2890,0
2891,0
2892,0.0440293
2893,0
2894,0
2895,0
2896,0
2897,0.0000229
2898,0
2899,0.0000002
2900,0
2901,0
2902,0.5518251
2903,0
2904,0.4278091
2905,0.0381909
2906,0
2907,0.0584972
2908,0.0001677
2909,0
2910,0.1331114
2911,0.0037555
2912,0.0404987
2913,0.0046449
2914,0
2915,0
2916,0
2917,0.0000209
2918,0
2919,0.5959859
2920,0
2921,0
2922,0
2923,0
2924,0
2925,0
2926,0
2927,0
2928,0.0001548
2929,0
2930,0
2931,0
2932,0
2933,0.0003846
2934,0.4561651
2935,0
2936,0
2937,0
2938,0.4951111
2939,0.1259404
2940,0.007444
2941,0.0000002
2942,0
2943,0
2944,0
2945,0.0000001
2946,0
2947,0.0000213
2948,0
2949,0.1652347
2950,0
2951,0
2952,0
2953,0.0001677
2954,0
2955,0.0000011
2956,0
2957,0.0202497
2958,0.0001971
2959,0.0079579
2960,0.6174861
2961,0.0000054
2962,0
2963,0.8386604
2964,0
2965,0
2966,0
2967,0.0104697
2968,0.0041615
2969,0
2970,0.0001196
2971,0
2972,0
2973,0
2974,0
2975,0.7732485
2976,0.0000004
2977,0.0000755
2978,0
2979,0.0962317
2980,0
2981,0.3823886
2982,0
2983,0
2984,0
2985,0
2986,0
2987,0.0000195
2988,0.0048452
2989,0
2990,0.0080425
2991,0
2992,0
2993,0.0023943
2994,0
2995,0
2996,0
2997,0
2998,0
2999,0
3000,0
3001,0.0000002
3002,0
3003,0
3004,0
3005,0
3006,0
3007,0.2892256
3008,0
3009,0
3010,0.3066764
3011,0.0521278
3012,0.8399846
3013,0
3014,0
3015,0
3016,0
3017,0.0043836
3018,0.6295635
3019,0
3020,0
3021,0
3022,0
3023,0.0049924
3024,0
3025,0
3026,0
3027,0
3028,0
3029,0
3030,0
3031,0.0000035
3032,0
3033,0.3840823
3034,0.0061655
3035,0
3036,0
3037,0
3038,0
3039,0.0404987
3040,0.8264441
3041,0
3042,0
3043,0
3044,0
3045,0
3046,0
3047,0
3048,0
3049,0
3050,0
3051,0
3052,0
3053,0
3054,0
3055,0
3056,0
3057,0
3058,0
3059,0
3060,0
3061,0.0423296
3062,0.9884226
3063,0
3064,0.0020889
3065,0.0393907
3066,0.3539204
3067,0.0584972
3068,0.0404987
3069,0.0035539
3070,0.007444
3071,0
3072,0
3073,0.0000013
3074,0
3075,0.0011606
3076,0.0210308
3077,0.0001397
3078,0
3079,0.2683313
3080,0
3081,0.8109159
3082,0.0000003
3083,0.0265623
3084,0.6626638
3085,0.1624528
3086,0.8854808
3087,0.0584972
3088,0.8385876
3089,0.0584972
3090,0.2675343
3091,0.4033757
3092,0.6295635
3093,0.2619742
3094,0.1624528
3095,0
3096,0
3097,0.1011192
3098,0
3099,0.6449993
3100,0
3101,0.6683527
3102,0
3103,0
3104,0
3105,0
3106,0
3107,0
3108,0
3109,0.0008076
3110,0
3111,0.0267161
3112,0
3113,0
3114,0.0404987
3115,0.8854808
3116,0
3117,0
3118,0.0000121
3119,0.2212534
3120,0.0000001
3121,0.5993266
3122,0
3123,0
3124,0.0567749
3125,0
3126,0
3127,0.0023059
3128,0.3539204
3129,0.0010569
3130,0.0358958
3131,0.0005694
3132,0.0000003
3133,0.0010216
3134,0.133501
3135,0
3136,0.0001023
3137,0.8854808
3138,0
3139,0.5574974
3140,0
3141,0.0010432
3142,0.1783367
3143,0
3144,0.0010432
3145,0
3146,0
3147,0
3148,0.0584972
3149,0.6989939
3150,0
3151,0
3152,0.5178545
3153,0.0000058
3154,0
3155,0.6174861
3156,0.2778719
3157,0.0147361
3158,0
3159,0
3160,0.0208567
3161,0.3539204
3162,0
3163,0.4951111
3164,0
3165,0.341023
3166,0
3167,0
3168,0
3169,0
3170,0.4196694
3171,0
3172,0.0404987
3173,0.6661833
3174,0.0035405
3175,0.4609675
3176,0
3177,0
3178,0.2057356
3179,0.7830925
3180,0.0000087
3181,0.0404987
3182,0.0103039
3183,0.0404987
3184,0.6025197
3185,0.0291967
3186,0
3187,0.0000802
3188,0.1624528
3189,0.0907276
3190,0
3191,0.6355774
3192,0.0000229
3193,0
3194,0.1193961
3195,0.4247001
3196,0.0000295
3197,0.007444
3198,0.982633
3199,0.8109159
3200,0
3201,0.1681288
3202,0.6025197
3203,0
3204,0.0756689
3205,0.0080425
3206,0
3207,0.341023
3208,0.2057356
3209,0.000001
3210,0.0000001
3211,0.007444
3212,0.6796681
3213,0
3214,0.0003848
3215,0.0208567
3216,0.000754
3217,0
3218,0.0001816
3219,0.0584972
3220,0.0155957
3221,0
3222,0.0584972
3223,0.0000001
3224,0
3225,0
3226,0
3227,0.3539204
3228,0
3229,0
3230,0
3231,0.0000577
3232,0
3233,0
3234,0
3235,0
3236,0.0404987
3237,0
3238,0.0000032
3239,0
3240,0.0002776
3241,0
3242,0
3243,0.108264
3244,0.0000019
3245,0.0000134
3246,0.2502779
3247,0.0041974
3248,0
3249,0.0000088
3250,0
3251,0.007444
3252,0.8385876
3253,0.4369034
3254,0.0415555
3255,0.0584972
3256,0.007444
3257,0.5557957
3258,0.0000035
3259,0.0210701
3260,0.014103
3261,0.0826888
3262,0.000001
3263,0.7140325
3264,0.0001167
3265,0
3266,0.0584972
3267,0.034536
3268,0
3269,0.0000001
3270,0.1624528
3271,0.0006991
3272,0.1449841
3273,0
3274,0.0000222
3275,0
3276,0.0002068
3277,0.0002646
3278,0
3279,0
3280,0
3281,0
3282,0.0130768
3283,0
3284,0.2899806
3285,0
3286,0.0277873
3287,0.0467619
3288,0.1819764
3289,0.6538367
3290,0.0000005
3291,0.0584972
3292,0.2683313
3293,0.007444
3294,0.0002624
3295,0
3296,0
3297,0.6564905
3298,0.0009954
3299,0.8229095
3300,0
3301,0.8854808
3302,0.0000007
3303,0.0000006
3304,0.000026
3305,0.0005209
3306,0.5394563
3307,0.133501
3308,0
3309,0
3310,0
3311,0.0000028
3312,0
3313,0.0001915
3314,0.0003848
3315,0
3316,0.0355593
3317,0
3318,0
3319,0
3320,0.0136128
3321,0
3322,0
3323,0
3324,0.5725375
3325,0
3326,0.0826888
3327,0.0003848
3328,0.0001526
3329,0.0584972
3330,0.0816474
3331,0.0000005
3332,0
3333,0.4410589
3334,0.7453815
3335,0.1624528
3336,0.0404987
3337,0.9899744
3338,0
3339,0
3340,0
3341,0.7297645
3342,0.0000491
3343,0.0584972
3344,0.0000006
3345,0.6812441
3346,0.0000007
3347,0.0003846
3348,0
3349,0.1039862
3350,0.1413909
3351,0.0404987
3352,0.0000005
3353,0.0003132
3354,0.0000589
3355,0.0212498
3356,0.0404987
3357,0
3358,0
3359,0
3360,0.1144175
3361,0.0000052
3362,0.0224365
3363,0.6538367
3364,0.8051699
3365,0
3366,0
3367,0
3368,0.0019515
3369,0
3370,0.0131988
3371,0
3372,0
3373,0.0000019
3374,0.0547022
3375,0.0404987
3376,0
3377,0.9716307
3378,0.0544418
3379,0.0209099
3380,0
3381,0.0000185
3382,0.0013303
3383,0.0196063
3384,0.000754
3385,0.0084958
3386,0.6212779
3387,0.0000088
3388,0.0000802
3389,0.0404987
3390,0.0043336
3391,0
3392,0.007444
3393,0
3394,0.000002
3395,0.0000572
3396,0.0584972
3397,0.1819764
3398,0.3661581
3399,0.0000019
3400,0.0000001
3401,0.1780724
3402,0.0746169
3403,0.0000006
3404,0.0000222
3405,0.0000351
3406,0
3407,0
3408,0.0002207
3409,0
3410,0.3980569
3411,0.0000609
3412,0
3413,0.0159267
3414,0.5405429
3415,0.0000705
3416,0
3417,0
3418,0.0236222
3419,0.2675343
3420,0
3421,0.0386346
3422,0.0000389
3423,0.3064221
3424,0
3425,0
3426,0.0584972
3427,0
3428,0.0000065
3429,0
3430,0
3431,0.0008927
3432,0.6031636
3433,0
3434,0
3435,0
3436,0.0584972
3437,0.662142
3438,0.2505362
3439,0
3440,0
3441,0.193818
3442,0.0123751
3443,0.0035405
3444,0
3445,0.0255494
3446,0.0181341
3447,0
3448,0.0010796
3449,0.0001526
3450,0.5987196
3451,0
3452,0
3453,0.4410589
3454,0.5676876
3455,0.0000167
3456,0
3457,0.0295445
3458,0.6597915
3459,0
3460,0
3461,0
3462,0
3463,0.0141432
3464,0.0037555
3465,0
3466,0
3467,0.4951111
3468,0
3469,0.0090443
3470,0
3471,0
3472,0.0016883
3473,0.0000206
3474,0
3475,0
3476,0.4794815
3477,0.7263523
3478,0.8656739
3479,0.8385876
3480,0.0116982
3481,0.108264
3482,0.0011725
3483,0.341023
3484,0.0005164
3485,0.095989
3486,0.0000484
3487,0.0011533
3488,0.3283861
3489,0.2675343
3490,0.0584972
3491,0.4189039
3492,0.5410618
3493,0
3494,0.0005407
3495,0.0035539
3496,0.0026731
3497,0.2918145
3498,0.0000057
3499,0.0005407
3500,0.0256105
3501,0.0003848
3502,0.0404987
3503,0
3504,0.0000412
3505,0.0010432
3506,0.0044492
3507,0
3508,0.0000031
3509,0
3510,0.0000002
3511,0
3512,0
3513,0
3514,0
3515,0.000001
3516,0
3517,0.3539204
3518,0.1501168
3519,0
3520,0.0013498
3521,0.1399295
3522,0
3523,0
3524,0
3525,0
3526,0
3527,0.0322343
3528,0
3529,0.8116704
3530,0.0000274
3531,0.0222813
3532,0
3533,0.0000008
3534,0
3535,0.1161084
3536,0
3537,0
3538,0
3539,0
3540,0
3541,0
3542,0.0000412
3543,0
3544,0
3545,0
3546,0
3547,0.1099382
3548,0
3549,0
3550,0.0404987
3551,0.0036797
3552,0
3553,0.3539204
3554,0.7038314
3555,0
3556,0
3557,0.0160318
3558,0
3559,0
3560,0
3561,0
3562,0.8145168
3563,0
3564,0.3537756
3565,0.014103
3566,0
3567,0.7272688
3568,0
3569,0
3570,0.0004785
3571,0
3572,0.0000028
3573,0.0584972
3574,0.230155
3575,0.0021505
3576,0
3577,0
3578,0
3579,0
3580,0
3581,0
3582,0
3583,0
3584,0
3585,0
3586,0.0112512
3587,0.0090443
3588,0.0197208
3589,0
3590,0
3591,0
3592,0
3593,0
3594,0
3595,0.0053175
3596,0.2057356
3597,0
3598,0
3599,0
3600,0
3601,0
3602,0.0000001
3603,0.0034556
3604,0.0000034
3605,0.0005349
3606,0.7449904
3607,0.3705256
3608,0.6042617
3609,0
3610,0
3611,0
3612,0
3613,0
3614,0.0008627
3615,0
3616,0.0907276
3617,0.0000802
3618,0
3619,0
3620,0.0045607
3621,0.0078039
3622,0.1694429
3623,0.8849191
3624,0
3625,0.1144175
3626,0
3627,0.0169049
3628,0
3629,0.0037555
3630,0
3631,0.0000001
3632,0.027713
3633,0.0026788
3634,0
3635,0
3636,0.2231431
3637,0.0404987
3638,0.7013747
3639,0
3640,0
3641,0
3642,0.7895141
3643,0
3644,0.0015031
3645,0
3646,0
3647,0
3648,0
3649,0
3650,0.6852178
3651,0.0113418
3652,0
3653,0.003456
3654,0
3655,0
3656,0
3657,0
3658,0
3659,0.1656441
3660,0.1722521
3661,0
3662,0
3663,0.000111
3664,0.0584972
3665,0.4278091
3666,0.0114324
3667,0
3668,0
3669,0.0584972
3670,0
3671,0.0000802
3672,0
3673,0.0003848
3674,0.6983521
3675,0.2057356
3676,0.8241868
3677,0
3678,0
3679,0.9735442
3680,0
3681,0.0053175
3682,0.9245138
3683,0
3684,0
3685,0
3686,0.0210805
3687,0.0450798
3688,0
3689,0
3690,0
3691,0
3692,0
3693,0.0755994
3694,0
3695,0.0049981
3696,0.0206722
3697,0
3698,0
3699,0
3700,0
3701,0
3702,0.0490147
3703,0.4410589
3704,0.25938
3705,0
3706,0
3707,0
3708,0
3709,0
3710,0
3711,0.423326
3712,0
3713,0
3714,0.6338053
3715,0.0985209
3716,0.0000002
3717,0.9324741
3718,0
3719,0
3720,0
3721,0.632971
3722,0
3723,0
3724,0
3725,0.2785317
3726,0.276515
3727,0
3728,0
3729,0
3730,0.0584972
3731,0
3732,0
3733,0
3734,0
3735,0
3736,0
3737,0
3738,0
3739,0
3740,0
3741,0
3742,0
3743,0
3744,0
3745,0
3746,0
3747,0
3748,0.0068849
3749,0
3750,0.0041863
3751,0.0127489
3752,0.0636334
3753,0.0000077
3754,0.003456
3755,0.3630291
3756,0.3539204
3757,0.0037555
3758,0
3759,0
3760,0.123231
3761,0.003456
3762,0
3763,0.0000002
3764,0
3765,0
3766,0
3767,0
3768,0
3769,0
3770,0
3771,0
3772,0.0000056
3773,0.7918962
3774,0.0000004
3775,0
3776,0
3777,0
3778,0
3779,0
3780,0
3781,0.9947496
3782,0.0000004
3783,0
3784,0
3785,0
3786,0
3787,0
3788,0.4410589
3789,0.1624528
3790,0.000169
3791,0
3792,0.0027598
3793,0.0000009
3794,0
3795,0.0000032
3796,0
3797,0.000593
3798,0
3799,0
3800,0.0000007
3801,0
3802,0.0000802
3803,0
3804,0.2607239
3805,0
3806,0
3807,0
3808,0
3809,0
3810,0.0138238
3811,0.0000225
3812,0
3813,0
3814,0.1046562
3815,0
3816,0
3817,0.0000023
3818,0
3819,0.0018029
3820,0
3821,0
3822,0
3823,0.0231821
3824,0.000019
3825,0
3826,0
3827,0.8390993
3828,0
3829,0
3830,0
3831,0.0584972
3832,0
3833,0.2646147
3834,0
3835,0.0041615
3836,0
3837,0.0000037
3838,0
3839,0
3840,0.0010432
3841,0
3842,0
3843,0
3844,0.0053175
3845,0.0001858
3846,0
3847,0
3848,0
3849,0
3850,0
3851,0
3852,0.1624528
3853,0
3854,0.0263348
3855,0
3856,0.6501618
3857,0
3858,0.0176837
3859,0
3860,0
3861,0.0000001
3862,0
3863,0
3864,0
3865,0.4511658
3866,0
3867,0
3868,0
3869,0
3870,0
3871,0
3872,0
3873,0.0333759
3874,0.8109159
3875,0
3876,0
3877,0
3878,0.0022077
3879,0
3880,0
3881,0
3882,0
3883,0.0046705
3884,0
3885,0
3886,0
3887,0
3888,0.0791083
3889,0
3890,0
3891,0
3892,0
3893,0
3894,0
3895,0
3896,0.9884226
3897,0
3898,0.2158378
3899,0
3900,0.2016287
3901,0
3902,0.0000004
3903,0
3904,0
3905,0
3906,0
3907,0
3908,0
3909,0
3910,0
3911,0
3912,0
3913,0
3914,0
3915,0
3916,0
3917,0.0000045
3918,0.6355774
3919,0
3920,0.0014323
3921,0.0037555
3922,0.8116704
3923,0.1144175
3924,0.0000214
3925,0.8109159
3926,0.039231
3927,0.0037555
3928,0.4951111
3929,0.007444
3930,0.0404987
3931,0.1475644
3932,0.3774351
3933,0.018357
3934,0.0380859
3935,0.5178545
3936,0.4951111
3937,0.1189629
3938,0.8029711
3939,0.341023
3940,0.0479096
3941,0.4033757
3942,0.0806202
3943,0
3944,0
3945,0
3946,0
3947,0.7013681
3948,0.3619913
3949,0
3950,0.0000008
3951,0
3952,0
3953,0.0000038
3954,0.6338053
3955,0
3956,0
3957,0
3958,0
3959,0
3960,0
3961,0
3962,0
3963,0.8109159
3964,0
3965,0.0584972
3966,0
3967,0
3968,0
3969,0
3970,0
3971,0.3179501
3972,0
3973,0
3974,0
3975,0.0006914
3976,0
3977,0.9899744
3978,0
3979,0
3980,0
3981,0.3017434
3982,0
3983,0
3984,0.0000018
3985,0
3986,0
3987,0
3988,0
3989,0.0008641
3990,0
3991,0
3992,0
3993,0
3994,0.0907276
3995,0
3996,0.0082883
3997,0
3998,0
3999,0
4000,0
4001,0.0628771
4002,0.0013303
4003,0
4004,0.0038277
4005,0.0383522
4006,0.8385876
4007,0
4008,0
4009,0.000754
4010,0.8854808
4011,0.3992053
4012,0
4013,0.0002684
4014,0
4015,0.8348086
4016,0.0068621
4017,0.5676876
4018,0.0001309
4019,0.0000802
4020,0
4021,0
4022,0.0000005
4023,0.0001526
4024,0
4025,0
4026,0
4027,0.0002836
4028,0.230155
4029,0
4030,0
4031,0.0059464
4032,0
4033,0.0001526
4034,0
4035,0
4036,0
4037,0.0053175
4038,0.0025631
4039,0
4040,0
4041,0.2894853
4042,0
4043,0.0000274
4044,0.0000565
4045,0.0000001
4046,0
4047,0.0955502
4048,0
4049,0.0012373
4050,0
4051,0
4052,0
4053,0
4054,0
4055,0
4056,0
4057,0
4058,0
4059,0
4060,0.0343853
4061,0.0040147
4062,0
4063,0.8338149
4064,0.1512974
4065,0.6564905
4066,0
4067,0
4068,0.0000367
4069,0.4410589
4070,0
4071,0
4072,0
4073,0
4074,0
4075,0
4076,0
4077,0.0000001
4078,0.4219086
4079,0.0004141
4080,0
4081,0.0404987
4082,0
4083,0.0318482
4084,0.5469132
4085,0
4086,0
4087,0
4088,0.2186873
4089,0.8029711
4090,0
4091,0
4092,0.1986622
4093,0
4094,0
4095,0
4096,0
4097,0.0000027
4098,0.0019515
4099,0
4100,0.0008927
4101,0.0509414
4102,0
4103,0.0012252
4104,0.000197
4105,0
4106,0.0273983
4107,0.3372143
4108,0
4109,0
4110,0
4111,0.7030089
4112,0
4113,0
4114,0.0081718
4115,0.3539204
4116,0.002217
4117,0
4118,0.0056674
4119,0
4120,0.007444
4121,0.2683313
4122,0.007444
4123,0.6818444
4124,0.0584972
4125,0.665088
4126,0.0002158
4127,0.2078936
4128,0
4129,0
4130,0
4131,0.000203
4132,0.0010432
4133,0
4134,0.0001005
4135,0
4136,0.0406634
4137,0.0051225
4138,0.1909341
4139,0.0000001
4140,0
4141,0
4142,0
4143,0.0012768
4144,0
4145,0
4146,0.0151086
4147,0
4148,0.1168229
4149,0
4150,0
4151,0.0000009
4152,0.2785317
4153,0.275869
4154,0
4155,0
4156,0
4157,0
4158,0.0070274
4159,0.000008
4160,0.3064221
4161,0
4162,0.0000151
4163,0
4164,0.0002511
4165,0.3539204
4166,0.4410589
4167,0.0000183
4168,0
4169,0.0098104
4170,0.6475204
4171,0.1780724
4172,0
4173,0.2690674
4174,0.0000005
4175,0
4176,0
4177,0
4178,0
4179,0
4180,0
4181,0
4182,0
4183,0
4184,0.0001993
4185,0
4186,0
4187,0.4037092
4188,0
4189,0.0597059
4190,0
4191,0.7732485
4192,0.6295635
4193,0.2564776
4194,0
4195,0.1993901
4196,0.0584972
4197,0.0062305
4198,0
4199,0
4200,0
4201,0
4202,0.0000001
4203,0.0000005
4204,0.014103
4205,0.0010569
4206,0.0086713
4207,0.0053175
4208,0.1512974
4209,0
4210,0
4211,0
4212,0.0004539
4213,0.0793882
4214,0
4215,0
4216,0
4217,0
4218,0.6305828
4219,0
4220,0.1189629
4221,0
4222,0.0001196
4223,0
4224,0.0000001
4225,0
4226,0
4227,0.0000125
4228,0.8869278
4229,0.2983344
4230,0.0000091
4231,0.7607349
4232,0
4233,0.0000057
4234,0
4235,0.2924698
4236,0
4237,0.0000001
4238,0.000035
4239,0.0000002
4240,0.4421929
4241,0
4242,0.3661581
4243,0.7896935
4244,0.0278217
4245,0
4246,0
4247,0
4248,0
4249,0.001374
4250,0.0404987
4251,0.0584972
4252,0
4253,0
4254,0
4255,0
4256,0.0331569
4257,0
4258,0
4259,0.0000024
4260,0.3661581
4261,0
4262,0
4263,0
4264,0.9106713
4265,0.0026414
4266,0.0098458
4267,0
4268,0.9245138
4269,0
4270,0.0699655
4271,0.0000001
4272,0.8394353
4273,0
4274,0
4275,0.0000025
4276,0
4277,0.0005407
4278,0.6784822
4279,0
4280,0.0000002
4281,0.0000121
4282,0
4283,0.0648384
4284,0
4285,0.0000003
4286,0.007444
4287,0.0006694
4288,0
4289,0
4290,0
4291,0
4292,0.014103
4293,0.4561651
4294,0.0000012
4295,0
4296,0
4297,0.0219842
4298,0
4299,0
4300,0
4301,0
4302,0.5262922
4303,0.0000011
4304,0.5764229
4305,0
4306,0
4307,0.0372042
4308,0
4309,0.0023682
4310,0
4311,0
4312,0
4313,0.0751212
4314,0.7732485
4315,0
4316,0
4317,0
4318,0.0000802
4319,0.0000242
4320,0
4321,0
4322,0
4323,0
4324,0.2509634
4325,0
4326,0.0001085
4327,0
4328,0.0037219
4329,0.084518
4330,0.4653891
4331,0
4332,0.0008495
4333,0
4334,0.5101456
4335,0
4336,0
4337,0
4338,0
4339,0
4340,0
4341,0
4342,0
4343,0.0485135
4344,0
4345,0
4346,0
4347,0
4348,0.0000048
4349,0
4350,0
4351,0.0000021
4352,0
4353,0.0099372
4354,0
4355,0.0000048
4356,0.9707018
4357,0.8147164
4358,0
4359,0.6205712
4360,0.0007741
4361,0.6462097
4362,0
4363,0.0404987
4364,0.0037555
4365,0.0002579
4366,0.0097126
4367,0
4368,0.0037555
4369,0.2066577
4370,0.0003848
4371,0.108264
4372,0
4373,0
4374,0.3411068
4375,0.5676876
4376,0.6475204
4377,0.6355774
4378,0.8854808
4379,0.2011464
4380,0.0584972
4381,0.1226213
4382,0.0049225
4383,0.0000199
4384,0.0003991
4385,0.9435675
4386,0
4387,0
4388,0
4389,0.0053175
4390,0.0029056
4391,0.0000001
4392,0
4393,0.2011464
4394,0
4395,0
4396,0
4397,0.817518
4398,0
4399,0
4400,0
4401,0.3539204
4402,0.8664128
4403,0
4404,0
4405,0
4406,0
4407,0
4408,0
4409,0
4410,0
4411,0.8092241
4412,0.005833
4413,0.0061462
4414,0
4415,0.3539204
4416,0.000069
4417,0
4418,0
4419,0.0000039
4420,0.000001
4421,0
4422,0
4423,0.0404987
4424,0.341023
4425,0.0000346
4426,0.1087485
4427,0
4428,0
4429,0
4430,0
4431,0.9183092
4432,0
4433,0.0001165
4434,0
4435,0
4436,0
4437,0.9562378
4438,0.0029139
4439,0.0000001
4440,0
4441,0
4442,0
4443,0
4444,0.0010517
4445,0.5920173
4446,0.0931472
4447,0
4448,0.0584972
4449,0
4450,0
4451,0
4452,0
4453,0.0382518
4454,0
4455,0
4456,0.0003848
4457,0
4458,0.1624528
4459,0.7327312
4460,0
4461,0
4462,0.039231
4463,0.0404987
4464,0.0000073
4465,0
4466,0
4467,0
4468,0
4469,0.275869
4470,0
4471,0
4472,0
4473,0
4474,0
4475,0.4467256
4476,0
4477,0
4478,0.0000006
4479,0
4480,0
4481,0
4482,0
4483,0
4484,0.361533
4485,0
4486,0
4487,0.1876162
4488,0
4489,0.0164222
4490,0.0949215
4491,0
4492,0
4493,0
4494,0
4495,0
4496,0.7353981
4497,0
4498,0
4499,0.0141432
4500,0
4501,0
4502,0
4503,0.0000015
4504,0.0015206
4505,0
4506,0.0161591
4507,0.89991
4508,0
4509,0.0000001
4510,0.0001721
4511,0
4512,0.6295635
4513,0
4514,0
4515,0
4516,0.455257
4517,0
4518,0.0000002
4519,0
4520,0.0027939
4521,0
4522,0
4523,0.6148907
4524,0
4525,0.0026466
4526,0
4527,0
4528,0
4529,0
4530,0
4531,0
4532,0.4010632
4533,0.0000277
4534,0.341023
4535,0
4536,0
4537,0
4538,0
4539,0
4540,0
4541,0
4542,0
4543,0
4544,0
4545,0
4546,0
4547,0.0484667
4548,0
4549,0.0000093
4550,0
4551,0.0000135
4552,0
4553,0
4554,0
4555,0
4556,0.5178545
4557,0
4558,0
4559,0
4560,0
4561,0
4562,0.2381261
4563,0
4564,0
4565,0.9754346
4566,0.1538614
4567,0
4568,0
4569,0
4570,0.0000228
4571,0
4572,0
4573,0
4574,0
4575,0
4576,0
4577,0.0037555
4578,0.8329526
4579,0
4580,0.0347369
4581,0
4582,0.3931449
4583,0
4584,0
4585,0
4586,0
4587,0.5944937
4588,0
4589,0.0010214
4590,0
4591,0
4592,0
4593,0
4594,0.0002288
4595,0
4596,0
4597,0
4598,0.4732898
4599,0.9899744
4600,0.0283498
4601,0
4602,0
4603,0.0008325
4604,0
4605,0
4606,0
4607,0.0021133
4608,0
4609,0.0000116
4610,0.0001209
4611,0.0000003
4612,0
4613,0
4614,0
4615,0
4616,0
4617,0
4618,0
4619,0
4620,0
4621,0.8555386
4622,0.7350582
4623,0
4624,0
4625,0
4626,0
4627,0
4628,0
4629,0
4630,0
4631,0
4632,0
4633,0
4634,0
4635,0
4636,0
4637,0
4638,0
4639,0
4640,0
4641,0
4642,0.032815
4643,0.3661581
4644,0.0008843
4645,0.0000005
4646,0
4647,0.0000003
4648,0
4649,0
4650,0
4651,0
4652,0
4653,0.3980569
4654,0
4655,0.2264531
4656,0.0210308
4657,0.6449993
4658,0
4659,0
4660,0.0003146
4661,0
4662,0.000001
4663,0
4664,0.070519
4665,0.341023
4666,0.000017
4667,0
4668,0
4669,0.0102743
4670,0
4671,0
4672,0
4673,0
4674,0.0110752
4675,0
4676,0
4677,0.2628025
4678,0.0053768
4679,0
4680,0.0513752
4681,0.0000013
4682,0
4683,0
4684,0
4685,0.0000024
4686,0
4687,0.0041917
4688,0
4689,0
4690,0
4691,0.0000179
4692,0
4693,0.0000186
4694,0
4695,0
4696,0.2966842
4697,0
4698,0.2039754
4699,0
4700,0.1320031
4701,0.2566949
4702,0
4703,0
4704,0.0944545
4705,0
4706,0
4707,0
4708,0.9742827
4709,0
4710,0
4711,0
4712,0.8385876
4713,0
4714,0
4715,0
4716,0
4717,0
4718,0
4719,0
4720,0
4721,0
4722,0
4723,0
4724,0
4725,0
4726,0
4727,0
4728,0
4729,0.2442049
4730,0
4731,0.3980569
4732,0
4733,0
4734,0
4735,0
4736,0
4737,0
4738,0
4739,0.0000001
4740,0.528287
4741,0
4742,0.7973004
4743,0
4744,0.2965902
4745,0.5923008
4746,0.0002523
4747,0
4748,0
4749,0.1299956
4750,0.0042079
4751,0
4752,0.6025197
4753,0.0147953
4754,0.0584972
4755,0
4756,0
4757,0
4758,0
4759,0
4760,0
4761,0
4762,0
4763,0
4764,0.0584972
4765,0
4766,0.057721
4767,0
4768,0
4769,0
4770,0
4771,0
4772,0
4773,0.0634017
4774,0
4775,0.0003532
4776,0.9611364
4777,0
4778,0.0000001
4779,0.7985367
4780,0
4781,0
4782,0
4783,0
4784,0
4785,0.1188272
4786,0.0329675
4787,0.2073555
4788,0.0000001
4789,0
4790,0
4791,0
4792,0.2113849
4793,0
4794,0
4795,0.0000106
4796,0
4797,0.0365516
4798,0.4561651
4799,0
4800,0
4801,0
4802,0
4803,0
4804,0
4805,0
4806,0
4807,0
4808,0
4809,0
4810,0
4811,0
4812,0
4813,0
4814,0
4815,0
4816,0.0002546
4817,0
4818,0.0000189
4819,0.8029711
4820,0
4821,0.0029114
4822,0.2942
4823,0.1453782
4824,0.1677066
4825,0
4826,0
4827,0.0000003
4828,0.3539204
4829,0.0818493
4830,0
4831,0.5393436
4832,0
4833,0.7339104
4834,0.2057356
4835,0.000009
4836,0.7838114
4837,0.9098701
4838,0.5676876
4839,0.6295635
4840,0.7339104
4841,0.8109159
4842,0.4951111
4843,0.8854808
4844,0.0584972
4845,0.1097495
4846,0.8394353
4847,0.571238
4848,0.0584972
4849,0.0000069
4850,0
4851,0.0000099
4852,0
4853,0
4854,0
4855,0
4856,0
4857,0.0026665
4858,0
4859,0
4860,0
4861,0.0003848
4862,0
4863,0
4864,0
4865,0.0000071
4866,0.1359585
4867,0
4868,0.0101869
4869,0.0000001
4870,0
4871,0.2057356
4872,0
4873,0.0816474
4874,0.0000005
4875,0.007444
4876,0.0037555
4877,0.0000019
4878,0.2057356
4879,0.7229939
4880,0
4881,0
4882,0
4883,0.5146073
4884,0.0404987
4885,0
4886,0.0007073
4887,0
4888,0.0473232
4889,0.0000001
4890,0.0020645
4891,0
4892,0.0000012
4893,0.0584972
4894,0
4895,0
4896,0
4897,0.0000033
4898,0.0584972
4899,0
4900,0
4901,0
4902,0.001741
4903,0
4904,0.0000047
4905,0
4906,0
4907,0.1991736
4908,0.0000026
4909,0
4910,0.0584972
4911,0
4912,0.872033
4913,0.0003848
4914,0.0026386
4915,0
4916,0
4917,0.0000876
4918,0.8029711
4919,0.3603534
4920,0.2057356
4921,0
4922,0.0037555
4923,0.2134074
4924,0.0404987
4925,0.9899744
4926,0
4927,0
4928,0.0584972
4929,0.0404987
4930,0
4931,0.0000225
4932,0.0007646
4933,0.1819764
4934,0.0907276
4935,0
4936,0
4937,0.1819764
4938,0.0000412
4939,0
4940,0.0001816
4941,0.0404987
4942,0.0001821
4943,0.1914373
4944,0.0000121
4945,0.9734647
4946,0.5490749
4947,0
4948,0.0010432
4949,0.070519
4950,0.6098707
4951,0
4952,0.1331114
4953,0
4954,0.0000802
4955,0.0000005
4956,0.001582
4957,0
4958,0
4959,0
4960,0.0000526
4961,0.007444
4962,0.007444
4963,0.8656739
4964,0
4965,0
4966,0.3011795
4967,0.6355774
4968,0.0481748
4969,0
4970,0.0000025
4971,0.0037555
4972,0.0004112
4973,0
4974,0.0781429
4975,0.0012373
4976,0
4977,0.0001067
4978,0.2330462
4979,0
4980,0.0818493
4981,0.0000009
4982,0.0349724
4983,0
4984,0.0005308
4985,0
4986,0
4987,0
4988,0.0001526
4989,0
4990,0.0000001
4991,0.5529071
4992,0.3178983
4993,0.007444
4994,0.0404987
4995,0
4996,0
4997,0.0000367
4998,0
4999,0
5000,0.0000019
5001,0
5002,0.000111
5003,0.0636334
5004,0.3647566
5005,0.0875461
5006,0.030678
5007,0.0000577
5008,0
5009,0
5010,0.8656739
5011,0.0126384
5012,0.0001526
5013,0.0404987
5014,0.0584972
5015,0.0404987
5016,0.0000019
5017,0.0584972
5018,0.1144175
5019,0.2683313
5020,0
5021,0
5022,0
5023,0
5024,0.6438816
5025,0.0010432
5026,0.0448739
5027,0.7263523
5028,0
5029,0.0001085
5030,0
5031,0.0000075
5032,0.1168229
5033,0
5034,0.0000002
5035,0.0000086
5036,0.0000024
5037,0.0000131
5038,0
5039,0.0005407
5040,0.6538367
5041,0
5042,0.0734851
5043,0.4410589
5044,0
5045,0.0000005
5046,0.0465922
5047,0.0062305
5048,0.0000358
5049,0.2780364
5050,0.0032503
5051,0
5052,0.0176258
5053,0.0053175
5054,0.0002347
5055,0.0155414
5056,0.6669381
5057,0.0044333
5058,0.007444
5059,0.9899744
5060,0.015026
5061,0
5062,0
5063,0
5064,0
5065,0.0000001
5066,0
5067,0.0058719
5068,0.3661581
5069,0
5070,0
5071,0.0000802
5072,0
5073,0.0000983
5074,0
5075,0
5076,0
5077,0
5078,0
5079,0.1039099
5080,0
5081,0.0992239
5082,0.000754
5083,0.0081718
5084,0.0210308
5085,0.000754
5086,0.0000019
5087,0.0404987
5088,0.0137442
5089,0.0404987
5090,0.3853147
5091,0.0004112
5092,0.000002
5093,0.0037555
5094,0.0037555
5095,0.070519
5096,0.0045864
5097,0.0000003
5098,0.0003848
5099,0
5100,0.0000581
5101,0.4577781
5102,0.0001526
5103,0
5104,0.0584972
5105,0.3775065
5106,0
5107,0
5108,0.0015572
5109,0.250225
5110,0.3539204
5111,0.0000045
5112,0.1836431
5113,0
5114,0.0537871
5115,0.0584972
5116,0.6564905
5117,0.108264
5118,0.4613031
5119,0
5120,0.5245725
5121,0
5122,0.1819764
5123,0.8604614
5124,0.004244
5125,0
5126,0.0000202
5127,0.0202781
5128,0
5129,0
5130,0
5131,0.0001526
5132,0.0029397
5133,0
5134,0
5135,0.0014323
5136,0
5137,0.1170495
5138,0.1512974
5139,0.0000306
5140,0
5141,0.0000876
5142,0
5143,0.0005407
5144,0.0000022
5145,0
5146,0
5147,0.0000002
5148,0
5149,0
5150,0
5151,0.0276235
5152,0.0020645
5153,0.8854808
5154,0
5155,0.0000045
5156,0.1784269
5157,0.0584972
5158,0.0000033
5159,0.007444
5160,0.0003832
5161,0.2057356
5162,0.0037555
5163,0.0000423
5164,0.0002818
5165,0.0003846
5166,0.0000359
5167,0.0584972
5168,0
5169,0.0000001
5170,0.3639137
5171,0.1005274
5172,0.0028501
5173,0
5174,0
5175,0.0333759
5176,0.3539204
5177,0
5178,0
5179,0
5180,0.0443549
5181,0
5182,0.0000001
5183,0.0000802
5184,0
5185,0.0000484
5186,0
5187,0
5188,0.0404987
5189,0
5190,0
5191,0
5192,0
5193,0.0001572
5194,0
5195,0
5196,0
5197,0
5198,0.1387164
5199,0
5200,0.0012035
5201,0.0637679
5202,0.0000312
5203,0
5204,0.4189039
5205,0.1512974
5206,0
5207,0.8854808
5208,0
5209,0
5210,0
5211,0
5212,0.0000208
5213,0.0059089
5214,0.0053175
5215,0.070519
5216,0.2396202
5217,0
5218,0
5219,0.5993217
5220,0.0000101
5221,0.0000002
5222,0.0967587
5223,0
5224,0
5225,0.0584972
5226,0.0115769
5227,0.0404987
5228,0.0584972
5229,0.0873679
5230,0.0035539
5231,0.0404987
5232,0
5233,0.0003848
5234,0.0131988
5235,0.0465922
5236,0.0584972
5237,0.0404987
5238,0.0283498
5239,0.4561651
5240,0
5241,0.0406536
5242,0.0465922
5243,0
5244,0.0000194
5245,0
5246,0.0404987
5247,0
5248,0.0000001
5249,0.0000004
5250,0
5251,0
5252,0.0000003
5253,0.0000048
5254,0.0000003
5255,0
5256,0
5257,0
5258,0.0053175
5259,0.000002
5260,0
5261,0
5262,0
5263,0
5264,0
5265,0
5266,0.459665
5267,0.7919672
5268,0
5269,0
5270,0
5271,0.0000002
5272,0
5273,0.0026788
5274,0
5275,0
5276,0
5277,0
5278,0
5279,0
5280,0.4951111
5281,0.0213567
5282,0
5283,0
5284,0.0137442
5285,0
5286,0
5287,0
5288,0
5289,0
5290,0
5291,0.0001186
5292,0
5293,0
5294,0
5295,0
5296,0
5297,0
5298,0.77537
5299,0
5300,0
5301,0.4577781
5302,0.4951111
5303,0
5304,0
5305,0
5306,0
5307,0
5308,0.0000012
5309,0.0006961
5310,0.0041128
5311,0.4951111
5312,0.0018249
5313,0.0053166
5314,0.0015635
5315,0
5316,0
5317,0
5318,0.3560662
5319,0.0000229
5320,0.0000185
5321,0
5322,0
5323,0.275869
5324,0.6295635
5325,0
5326,0
5327,0.060513
5328,0
5329,0
5330,0
5331,0
5332,0
5333,0.4878238
5334,0
5335,0
5336,0
5337,0.0001585
5338,0.0002059
5339,0.1651133
5340,0.3543319
5341,0
5342,0
5343,0
5344,0
5345,0.3539204
5346,0.8854808
5347,0
5348,0
5349,0
5350,0
5351,0
5352,0.2057378
5353,0.0020645
5354,0.000634
5355,0.0103039
5356,0
5357,0.1819764
5358,0
5359,0.0584972
5360,0
5361,0.0210308
5362,0
5363,0.0028262
5364,0
5365,0
5366,0
5367,0.000913
5368,0.979945
5369,0.0000167
5370,0
5371,0
5372,0
5373,0
5374,0
5375,0.0399538
5376,0.1264221
5377,0.000111
5378,0
5379,0
5380,0.0002259
5381,0
5382,0
5383,0.0098689
5384,0
5385,0
5386,0.0000001
5387,0
5388,0
5389,0.3539204
5390,0.0119746
5391,0
5392,0
5393,0
5394,0.6645554
5395,0
5396,0.0893552
5397,0
5398,0.0000008
5399,0
5400,0
5401,0
5402,0
5403,0
5404,0
5405,0
5406,0
5407,0
5408,0
5409,0
5410,0
5411,0
5412,0.0315153
5413,0
5414,0.0000034
5415,0.0000008
5416,0
5417,0.0635013
5418,0.6449993
5419,0.2057356
5420,0.0224365
5421,0.0000577
5422,0
5423,0.7366151
5424,0
5425,0.0037555
5426,0.0584972
5427,0
5428,0.0005164
5429,0.0005521
5430,0.0000022
5431,0
5432,0.168708
5433,0.1295863
5434,0.0366347
5435,0.0004454
5436,0.0000008
5437,0.108264
5438,0
5439,0
5440,0
5441,0
5442,0.8854808
5443,0
5444,0
5445,0
5446,0
5447,0.0310801
5448,0
5449,0
5450,0.0000006
5451,0
5452,0
5453,0
5454,0.8029711
5455,0
5456,0
5457,0
5458,0
5459,0.236078
5460,0.0000167
5461,0
5462,0.2782119
5463,0
5464,0
5465,0.3539204
5466,0
5467,0.0006866
5468,0
5469,0.0548708
5470,0
5471,0
5472,0.0000001
5473,0
5474,0
5475,0.0011453
5476,0.1475644
5477,0.0008207
5478,0
5479,0
5480,0.000001
5481,0
5482,0
5483,0
5484,0
5485,0.000339
5486,0.0000206
5487,0
5488,0
5489,0.0004193
5490,0
5491,0
5492,0
5493,0
5494,0.086695
5495,0
5496,0
5497,0.2057356
5498,0.7473265
5499,0
5500,0
5501,0
5502,0.6823468
5503,0.2620201
5504,0
5505,0
5506,0.6040222
5507,0.0404987
5508,0.1681288
5509,0.0003848
5510,0
5511,0.0035539
5512,0.5561613
5513,0.0000134
5514,0.9098701
5515,0.0000009
5516,0.0000003
5517,0.0002111
5518,0.000646
5519,0.5393919
5520,0
5521,0.2336053
5522,0
5523,0.0002946
5524,0
5525,0
5526,0.0002762
5527,0.0000026
5528,0
5529,0
5530,0
5531,0
5532,0
5533,0.0000413
5534,0.8145871
5535,0
5536,0
5537,0
5538,0
5539,0
5540,0.571238
5541,0
5542,0
5543,0
5544,0
5545,0.0000153
5546,0.00008
5547,0.0006046
5548,0
5549,0
5550,0.4006604
5551,0.4993086
5552,0.2113919
5553,0
5554,0
5555,0.0096022
5556,0.0000003
5557,0
5558,0
5559,0.0000099
5560,0.0210799
5561,0.0000457
5562,0
5563,0
5564,0
5565,0
5566,0
5567,0
5568,0
5569,0
5570,0
5571,0.0550297
5572,0
5573,0
5574,0
5575,0
5576,0
5577,0
5578,0
5579,0
5580,0.6041636
5581,0.1624528
5582,0
5583,0
5584,0
5585,0
5586,0
5587,0.982633
5588,0
5589,0
5590,0
5591,0.0240702
5592,0
5593,0
5594,0
5595,0.4278469
5596,0.3661581
5597,0
5598,0.317664
5599,0.4948972
5600,0.0000006
5601,0
5602,0.007444
5603,0.6295635
5604,0
5605,0
5606,0
5607,0.001864
5608,0
5609,0
5610,0
5611,0
5612,0
5613,0
5614,0
5615,0
5616,0
5617,0
5618,0
5619,0
5620,0
5621,0
5622,0.0000002
5623,0.160383
5624,0.0003848
5625,0.0002551
5626,0.6644622
5627,0
5628,0
5629,0
5630,0
5631,0.0000241
5632,0
5633,0
5634,0.5058822
5635,0
5636,0
5637,0
5638,0.0001376
5639,0
5640,0.0000015
5641,0
5642,0
5643,0
5644,0
5645,0
5646,0
5647,0.5101456
5648,0
5649,0
5650,0
5651,0
5652,0
5653,0.000256
5654,0
5655,0
5656,0.000001
5657,0.0417819
5658,0
5659,0
5660,0.4029482
5661,0
5662,0.000204
5663,0
5664,0
5665,0
5666,0
5667,0.0000003
5668,0.0026386
5669,0.1624528
5670,0
5671,0.0000002
5672,0.0000939
5673,0.6654586
5674,0.0404987
5675,0
5676,0
5677,0.000346
5678,0.4410589
5679,0.0404987
5680,0.0003848
5681,0.7095139
5682,0.0024356
5683,0.0003848
5684,0.6654586
5685,0.0000289
5686,0.0009871
5687,0.0001407
5688,0.0001526
5689,0.4410589
5690,0.0000001
5691,0.3358923
5692,0.230155
5693,0.2164761
5694,0.8854808
5695,0.6295635
5696,0.7339104
5697,0.341023
5698,0.1740654
5699,0.0016283
5700,0.7732485
5701,0.1624528
5702,0.0001775
5703,0
5704,0.0000422
5705,0
5706,0
5707,0
5708,0
5709,0
5710,0.1814982
5711,0.2655956
5712,0
5713,0
5714,0.2515676
5715,0
5716,0
5717,0.0000061
5718,0.0000001
5719,0
5720,0
5721,0
5722,0.0037555
5723,0.7241275
5724,0
5725,0
5726,0
5727,0.0009255
5728,0
5729,0.080251
5730,0
5731,0
5732,0
5733,0
5734,0
5735,0
5736,0
5737,0
5738,0.0026563
5739,0
5740,0.4144001
5741,0.7961201
5742,0
5743,0
5744,0.4410589
5745,0.4189039
5746,0.0002836
5747,0
5748,0
5749,0
5750,0
5751,0.0404987
5752,0
5753,0
5754,0
5755,0
5756,0.0000001
5757,0
5758,0.117367
5759,0
5760,0.0002836
5761,0
5762,0
5763,0
5764,0
5765,0.0000049
5766,0.0000358
5767,0
5768,0
5769,0.5029762
5770,0.0404987
5771,0.1168229
5772,0.8656739
5773,0.0148746
5774,0.0450877
5775,0
5776,0.0000001
5777,0.0404987
5778,0.0107471
5779,0.0175381
5780,0.0636334
5781,0
5782,0
5783,0
5784,0.7732485
5785,0.8348086
5786,0
5787,0
5788,0.1512974
5789,0
5790,0.0548708
5791,0
5792,0
5793,0.0000802
5794,0.0001148
5795,0.0000003
5796,0
5797,0.8656739
5798,0.0000006
5799,0
5800,0.0000624
5801,0.8953839
5802,0
5803,0
5804,0
5805,0.0000312
5806,0.2659195
5807,0
5808,0
5809,0
5810,0.0001526
5811,0.0895259
5812,0.3853147
5813,0.0000024
5814,0
5815,0.108264
5816,0.3539204
5817,0.0001036
5818,0
5819,0.275869
5820,0
5821,0.0009419
5822,0.0000001
5823,0
5824,0.0000001
5825,0.0353656
5826,0.0485083
5827,0
5828,0.0000178
5829,0.0000009
5830,0.0000037
5831,0
5832,0
5833,0
5834,0
5835,0.000006
5836,0
5837,0.0174942
5838,0
5839,0.0192588
5840,0
5841,0.007444
5842,0
5843,0.0037555
5844,0.0000972
5845,0
5846,0.0000136
5847,0.7725184
5848,0.033907
5849,0
5850,0
5851,0
5852,0
5853,0
5854,0.3078295
5855,0.4509002
5856,0
5857,0
5858,0
5859,0
5860,0
5861,0
5862,0
5863,0
5864,0.0000484
5865,0
5866,0
5867,0.0430514
5868,0.8109159
5869,0
5870,0
5871,0
5872,0
5873,0.1337689
5874,0
5875,0.1504427
5876,0.5228631
5877,0.0291967
5878,0.0407864
5879,0.7732485
5880,0
5881,0.0057593
5882,0.4730777
5883,0.0702871
5884,0
5885,0.7117852
5886,0
5887,0.6322991
5888,0
5889,0
5890,0.0003285
5891,0
5892,0.0140305
5893,0
5894,0
5895,0.0584972
5896,0
5897,0.0030304
5898,0
5899,0.001582
5900,0.0023828
5901,0
5902,0
5903,0.0019515
5904,0
5905,0
5906,0
5907,0.0404987
5908,0.8129733
5909,0
5910,0.0035055
5911,0
5912,0.0068886
5913,0.000301
5914,0
5915,0
5916,0.0002346
5917,0
5918,0
5919,0.3598217
5920,0.0862439
5921,0.0000438
5922,0.1038433
5923,0
5924,0
5925,0.0003456
5926,0
5927,0.0000575
5928,0
5929,0
5930,0.0000001
5931,0
5932,0
5933,0
5934,0
5935,0.0000009
5936,0.0581098
5937,0
5938,0
5939,0
5940,0.0000175
5941,0
5942,0
5943,0
5944,0
5945,0
5946,0
5947,0.0000001
5948,0.341023
5949,0
5950,0.0169178
5951,0.0000263
5952,0.007444
5953,0
5954,0.7221208
5955,0
5956,0.2134074
5957,0.0404987
5958,0.0071964
5959,0.0000019
5960,0.007444
5961,0.0548708
5962,0
5963,0.0008927
5964,0
5965,0
5966,0
5967,0
5968,0.0000104
5969,0.0001816
5970,0
5971,0
5972,0.0000229
5973,0
5974,0
5975,0
5976,0
5977,0.5655089
5978,0.0990466
5979,0
5980,0
5981,0.0668267
5982,0
5983,0
5984,0.0143982
5985,0
5986,0
5987,0
5988,0.4410589
5989,0.0159417
5990,0.982633
5991,0
5992,0.0202337
5993,0.2352174
5994,0
5995,0
5996,0
5997,0.0404987
5998,0
5999,0
6000,0
6001,0.000111
6002,0.0131099
6003,0
6004,0
6005,0
6006,0.2328829
6007,0
6008,0
6009,0
6010,0
6011,0.6669381
6012,0.003254
6013,0
6014,0
6015,0.0000074
6016,0
6017,0.0075968
6018,0.0000209
6019,0
6020,0
6021,0.0000015
6022,0.0637679
6023,0
6024,0
6025,0
6026,0
6027,0
6028,0.0016519
6029,0
6030,0
6031,0
6032,0
6033,0
6034,0
6035,0.0000121
6036,0.6233324
6037,0
6038,0
6039,0.0000001
6040,0.0000301
6041,0.0000001
6042,0
6043,0
6044,0
6045,0
6046,0
6047,0.0002836
6048,0.7032938
6049,0.0775867
6050,0
6051,0.000045
6052,0
6053,0.5775959
6054,0
6055,0
6056,0
6057,0.0101003
6058,0.0004458
6059,0
6060,0
6061,0
6062,0
6063,0
6064,0
6065,0
6066,0
6067,0
6068,0.0000001
6069,0.0000003
6070,0.0931472
6071,0.0023148
6072,0
6073,0.0000002
6074,0
6075,0
6076,0
6077,0
6078,0.0027105
6079,0.0058186
6080,0.306138
6081,0
6082,0.0000849
6083,0
6084,0
6085,0
6086,0
6087,0.2865696
6088,0.0002302
6089,0.0137932
6090,0
6091,0
6092,0
6093,0
6094,0
6095,0
6096,0.0000223
6097,0
6098,0
6099,0
6100,0.0003848
6101,0
6102,0.1694429
6103,0
6104,0.0037555
6105,0
6106,0
6107,0.0000002
6108,0.0715944
6109,0
6110,0
6111,0
6112,0
6113,0.0000031
6114,0.0053175
6115,0
6116,0.8118796
6117,0
6118,0.3389948
6119,0.0189853
6120,0.4951111
6121,0.8854808
6122,0.6355774
6123,0.6438816
6124,0.2675343
6125,0.5676876
6126,0.3539204
6127,0.6295635
6128,0.6295635
6129,0.5890872
6130,0.3872436
6131,0
6132,0
6133,0.000477
6134,0.0057593
6135,0.0000003
6136,0
6137,0
6138,0
6139,0.0037877
6140,0.0002532
6141,0.0107478
6142,0
6143,0
6144,0.000002
6145,0
6146,0.2476396
6147,0.0111504
6148,0.9465436
6149,0.0195528
6150,0.6295635
6151,0
6152,0.0004214
6153,0
6154,0.0098689
6155,0
6156,0.0000045
6157,0
6158,0
6159,0
6160,0
6161,0
6162,0
6163,0.9858208
6164,0
6165,0
6166,0
6167,0.9884226
6168,0.0000103
6169,0.0000002
6170,0
6171,0.231148
6172,0.4951111
6173,0.000327
6174,0
6175,0
6176,0.2840142
6177,0
6178,0
6179,0
6180,0.0000076
6181,0.0355593
6182,0.0000049
6183,0
6184,0
6185,0
6186,0
6187,0
6188,0
6189,0
6190,0
6191,0
6192,0.0000001
6193,0
6194,0
6195,0.8385876
6196,0.5163973
6197,0.0452659
6198,0
6199,0.1624528
6200,0.0385921
6201,0.1003625
6202,0
6203,0.0000004
6204,0.0044284
6205,0.0000009
6206,0.6888323
6207,0.6009169
6208,0.0000412
6209,0.002745
6210,0.0141432
6211,0
6212,0
6213,0
6214,0
6215,0
6216,0.0044684
6217,0
6218,0
6219,0
6220,0
6221,0.6425579
6222,0
6223,0
6224,0
6225,0.2152715
6226,0.0176031
6227,0.0671725
6228,0.1035806
6229,0.0459351
6230,0
6231,0
6232,0.2781848
6233,0.3853147
6234,0.8854808
6235,0.0000012
6236,0
6237,0
6238,0
6239,0.0423296
6240,0.7865777
6241,0.0000175
6242,0
6243,0
6244,0
6245,0
6246,0.3382483
6247,0
6248,0
6249,0.0000006
6250,0.2497486
6251,0
6252,0
6253,0.0255494
6254,0.260506
6255,0
6256,0
6257,0
6258,0
6259,0
6260,0.0000029
6261,0.474123
6262,0
6263,0.3539204
6264,0.9734647
6265,0.0001816
6266,0.0633484
6267,0.0000004
6268,0
6269,0
6270,0.0000013
6271,0
6272,0
6273,0
6274,0
6275,0.5178545
6276,0.0000411
6277,0
6278,0
6279,0.9858208
6280,0
6281,0
6282,0
6283,0
6284,0
6285,0
6286,0.7674703
6287,0
6288,0
6289,0
6290,0
6291,0.0000003
6292,0
6293,0
6294,0.5778273
6295,0
6296,0
6297,0.8458414
6298,0
6299,0.0233799
6300,0
6301,0
6302,0.2819626
6303,0.0000412
6304,0
6305,0
6306,0.1624528
6307,0
6308,0.0082883
6309,0.0000758
6310,0.0000027
6311,0
6312,0.0065704
6313,0.019088
6314,0
6315,0.0899512
6316,0.0002382
6317,0.0003848
6318,0
6319,0
6320,0
6321,0
6322,0.000001
6323,0.1956838
6324,0.0141888
6325,0.0037555
6326,0
6327,0.0559744
6328,0
6329,0.0000242
6330,0.0000087
6331,0
6332,0
6333,0.0000003
6334,0
6335,0.6850337
6336,0
6337,0.7531888
6338,0
6339,0
6340,0.0002097
6341,0
6342,0.0002087
6343,0
6344,0.0000001
6345,0.927617
6346,0.2683313
6347,0
6348,0.8483323
6349,0.0002364
6350,0.1949886
6351,0
6352,0.000006
6353,0.1819764
6354,0.0000413
6355,0.0000042
6356,0.0000326
6357,0.0000063
6358,0
6359,0
6360,0.0494781
6361,0
6362,0
6363,0.5437727
6364,0
6365,0
6366,0
6367,0
6368,0
6369,0.0734851
6370,0
6371,0
6372,0.0001169
6373,0.0085975
6374,0
6375,0
6376,0
6377,0.8029711
6378,0
6379,0.0106377
6380,0
6381,0.0000001
6382,0.000326
6383,0.0200765
6384,0
6385,0.0026386
6386,0.0037555
6387,0
6388,0.0035405
6389,0.7181286
6390,0.0404987
6391,0
6392,0.0404987
6393,0.0022533
6394,0.0000006
6395,0.1275732
6396,0.0000802
6397,0.0404987
6398,0.0584972
6399,0
6400,0
6401,0
6402,0.0810706
6403,0.3282888
6404,0
6405,0
6406,0
6407,0
6408,0
6409,0
6410,0
6411,0.0008211
6412,0.0065364
6413,0.0000003
6414,0
6415,0.0002677
6416,0.0026172
6417,0
6418,0
6419,0.0584972
6420,0.0000001
6421,0
6422,0
6423,0
6424,0
6425,0
6426,0
6427,0.2481867
6428,0
6429,0
6430,0
6431,0
6432,0.0000001
6433,0
6434,0.123231
6435,0
6436,0
6437,0.0000081
6438,0
6439,0
6440,0.0003848
6441,0.49668
6442,0
6443,0
6444,0
6445,0.3341613
6446,0
6447,0.2011464
6448,0
6449,0.6867297
6450,0
6451,0
6452,0
6453,0
6454,0.4899976
6455,0
6456,0
6457,0
6458,0
6459,0
6460,0
6461,0
6462,0
6463,0.0623237
6464,0
6465,0.0344889
6466,0
6467,0.0037555
6468,0.0000005
6469,0
6470,0
6471,0.4266501
6472,0.0990255
6473,0
6474,0.0000312
6475,0
6476,0.3539204
6477,0
6478,0
6479,0
6480,0.1914373
6481,0
6482,0
6483,0
6484,0.0404987
6485,0
6486,0
6487,0.5275302
6488,0
6489,0
6490,0
6491,0.0000527
6492,0
6493,0
6494,0
6495,0
6496,0
6497,0.0000001
6498,0
6499,0.6632938
6500,0
6501,0.0002337
6502,0
6503,0
6504,0
6505,0.275869
6506,0
6507,0
6508,0
6509,0
6510,0.0000151
6511,0
6512,0
6513,0.7875491
6514,0.0000031
6515,0
6516,0
6517,0
6518,0
6519,0
6520,0
6521,0.1270769
6522,0
6523,0
6524,0.1037394
6525,0.004244
6526,0.8841799
6527,0
6528,0
6529,0
6530,0.0000209
6531,0
6532,0.139247
6533,0.000028
6534,0
6535,0.007444
6536,0
6537,0
6538,0
6539,0.0005407
6540,0
6541,0
6542,0.0388074
6543,0
6544,0
6545,0
6546,0
6547,0.1898032
6548,0
6549,0
6550,0.0141432
6551,0
6552,0.0000246
6553,0
6554,0.0671725
6555,0.0404987
6556,0.6438816
6557,0.0777928
6558,0.0019515
6559,0.0000003
6560,0.000011
6561,0
6562,0.3752683
6563,0.0584972
6564,0.7263523
6565,0.8854808
6566,0.6295635
6567,0.0584972
6568,0.8385876
6569,0.4114958
6570,0.036433
6571,0.0584972
6572,0
6573,0
6574,0.271664
6575,0
6576,0.0000021
6577,0
6578,0
6579,0.0584972
6580,0
6581,0
6582,0
6583,0.0323452
6584,0
6585,0.007444
6586,0.0865023
6587,0
6588,0
6589,0
6590,0
6591,0.4434556
6592,0.1819764
6593,0.000203
6594,0
6595,0.0000277
6596,0.0000005
6597,0.0117127
6598,0
6599,0
6600,0
6601,0.0000042
6602,0.4427438
6603,0
6604,0.0000045
6605,0.1712648
6606,0.5189581
6607,0
6608,0
6609,0
6610,0
6611,0
6612,0.0000045
6613,0.5178545
6614,0
6615,0
6616,0
6617,0
6618,0
6619,0
6620,0
6621,0
6622,0.0848007
6623,0
6624,0.4613031
6625,0
6626,0
6627,0.0095109
6628,0.0049838
6629,0
6630,0
6631,0
6632,0
6633,0
6634,0
6635,0.6295635
6636,0.0196063
6637,0
6638,0.0015075
6639,0
6640,0.00484
6641,0.0000073
6642,0.686678
6643,0.571238
6644,0.0000562
6645,0.0000041
6646,0
6647,0.1644789
6648,0.0000019
6649,0
6650,0
6651,0
6652,0.0000562
6653,0
6654,0.7590756
6655,0
6656,0
6657,0
6658,0
6659,0.0016939
6660,0.0000362
6661,0.0002204
6662,0
6663,0.0000009
6664,0
6665,0
6666,0
6667,0
6668,0.0000099
6669,0
6670,0
6671,0.2924727
6672,0
6673,0
6674,0
6675,0.2011464
6676,0
6677,0
6678,0
6679,0.0000215
6680,0
6681,0.5151218
6682,0
6683,0
6684,0.0000001
6685,0
6686,0
6687,0.9858208
6688,0
6689,0.108264
6690,0.0000002
6691,0
6692,0
6693,0
6694,0
6695,0.8109159
6696,0
6697,0
6698,0
6699,0
6700,0
6701,0
6702,0.0001821
6703,0
6704,0.0000802
6705,0.3220842
6706,0
6707,0.0015076
6708,0
6709,0
6710,0
6711,0
6712,0.2096944
6713,0
6714,0
6715,0
6716,0.2675343
6717,0.8385876
6718,0
6719,0
6720,0.983101
6721,0
6722,0
6723,0
6724,0
6725,0.9575898
6726,0
6727,0
6728,0.0001306
6729,0
6730,0.000111
6731,0.6669381
6732,0
6733,0.090028
6734,0
6735,0
6736,0.016813
6737,0
6738,0
6739,0
6740,0
6741,0.0000007
6742,0.0003848
6743,0.0990255
6744,0.0005407
6745,0.0005407
6746,0.007444
6747,0.0015596
6748,0.0000001
6749,0.0041615
6750,0
6751,0.7140325
6752,0.0404987
6753,0.0442847
6754,0.0037555
6755,0.3025483
6756,0.1624528
6757,0.0053175
6758,0
6759,0
6760,0
6761,0
6762,0
6763,0
6764,0.0336866
6765,0.0002414
6766,0.0000169
6767,0.0000246
6768,0
6769,0.0012373
6770,0
6771,0
6772,0
6773,0.0036149
6774,0
6775,0
6776,0.0043084
6777,0.0404987
6778,0.1992549
6779,0
6780,0
6781,0.1471235
6782,0.0404987
6783,0
6784,0.0056547
6785,0
6786,0.007444
6787,0
6788,0.58868
6789,0.0000006
6790,0
6791,0.0126384
6792,0.3533655
6793,0.0010432
6794,0
6795,0.0194538
6796,0
6797,0
6798,0
6799,0.0090194
6800,0
6801,0
6802,0.0000252
6803,0
6804,0
6805,0
6806,0.6776311
6807,0.6989939
6808,0.2173607
6809,0
6810,0.0057282
6811,0.1125388
6812,0
6813,0.5853489
6814,0
6815,0
6816,0
6817,0
6818,0
6819,0.064341
6820,0.2968091
6821,0
6822,0
6823,0
6824,0
6825,0.000011
6826,0
6827,0.0349724
6828,0.0818493
6829,0.4410589
6830,0.0001196
6831,0.0000412
6832,0.0019332
6833,0.0404987
6834,0
6835,0
6836,0.0818493
6837,0.2158787
6838,0
6839,0.0000001
6840,0
6841,0.0018894
6842,0.4887113
6843,0
6844,0.0000412
6845,0
6846,0
6847,0
6848,0
6849,0.0006063
6850,0
6851,0.0008671
6852,0.0069561
6853,0
6854,0.275869
6855,0.0425761
6856,0
6857,0
6858,0
6859,0
6860,0.0161657
6861,0
6862,0.001676
6863,0
6864,0.5992866
6865,0.0000001
6866,0
6867,0
6868,0.0003031
6869,0.341023
6870,0.1445692
6871,0
6872,0.168708
6873,0.8029711
6874,0.7073775
6875,0.0007741
6876,0
6877,0.0001408
6878,0.1026223
6879,0
6880,0
6881,0.4561651
6882,0
6883,0
6884,0.0000005
6885,0
6886,0.0404987
6887,0
6888,0.0000088
6889,0
6890,0
6891,0
6892,0
6893,0.0021699
6894,0.0000152
6895,0
6896,0.0280858
6897,0
6898,0
6899,0.0003848
6900,0.1957304
6901,0.0404987
6902,0.0000007
6903,0
6904,0.0021592
6905,0
6906,0.3300303
6907,0
6908,0
6909,0.9467847
6910,0.1922427
6911,0.0841356
6912,0
6913,0.0000088
6914,0.8253231
6915,0.7473265
6916,0
6917,0
6918,0
6919,0.8618088
6920,0.0002048
6921,0.0024422
6922,0
6923,0
6924,0
6925,0
6926,0.0000005
6927,0.2134101
6928,0
6929,0
6930,0.0045754
6931,0.022448
6932,0
6933,0
6934,0
6935,0.0000001
6936,0
6937,0
6938,0
6939,0.8794248
6940,0
6941,0
6942,0
6943,0.2691369
6944,0
6945,0
6946,0
6947,0.0290496
6948,0
6949,0.2152715
6950,0.0000005
6951,0.7755674
6952,0.0000002
6953,0
6954,0
6955,0.0005407
6956,0.8854808
6957,0
6958,0
6959,0
6960,0
6961,0
6962,0
6963,0.0000002
6964,0.0017984
6965,0
6966,0.0000041
6967,0.0907276
6968,0.0247969
6969,0
6970,0.0000728
6971,0
6972,0
6973,0.0015596
6974,0
6975,0.0160622
6976,0
6977,0.5146073
6978,0
6979,0.8854808
6980,0
6981,0.0584972
6982,0.0907276
6983,0
6984,0.0404987
6985,0
6986,0.1780724
6987,0.0404987
6988,0.0584972
6989,0
6990,0.0000412
6991,0.8264441
6992,0.6295635
6993,0.1168229
6994,0.8854808
6995,0.1624528
6996,0.2675343
6997,0.0004542
6998,0
6999,0
7000,0
7001,0.0851873
7002,0
7003,0
7004,0.0000001
7005,0.0037555
7006,0
7007,0.0827332
7008,0.5561613
7009,0
7010,0
7011,0.0000025
7012,0.0000045
7013,0
7014,0.6095976
7015,0
7016,0.0589985
7017,0
7018,0.0584972
7019,0
7020,0.7396176
7021,0
7022,0
7023,0.044126
7024,0
7025,0
7026,0.0008655
7027,0
7028,0
7029,0
7030,0
7031,0
7032,0
7033,0.1940543
7034,0.0541674
7035,0
7036,0
7037,0
7038,0
7039,0.6311331
7040,0.7593387
7041,0
7042,0
7043,0.5334317
7044,0
7045,0.1481579
7046,0
7047,0.0081017
7048,0
7049,0
7050,0
7051,0
7052,0
7053,0
7054,0
7055,0
7056,0
7057,0
7058,0.0000037
7059,0
7060,0.0003848
7061,0.8854808
7062,0
7063,0.5725725
7064,0.0001423
7065,0
7066,0
7067,0.3231419
7068,0
7069,0
7070,0
7071,0
7072,0.4144001
7073,0
7074,0.0018737
7075,0
7076,0.0010237
7077,0
7078,0.0000484
7079,0
7080,0
7081,0
7082,0.007444
7083,0
7084,0.7340292
7085,0
7086,0
7087,0
7088,0.0002136
7089,0
7090,0
7091,0
7092,0.0133624
7093,0
7094,0
7095,0.0000746
7096,0
7097,0.0003785
7098,0.0044592
7099,0
7100,0
7101,0
7102,0
7103,0.0011229
7104,0
7105,0
7106,0.0001696
7107,0
7108,0
7109,0.0006724
7110,0
7111,0
7112,0.000013
7113,0
7114,0.6520777
7115,0
7116,0.3094027
7117,0
7118,0
7119,0
7120,0
7121,0
7122,0
7123,0
7124,0.8394353
7125,0.7013747
7126,0
7127,0
7128,0
7129,0
7130,0
7131,0
7132,0
7133,0
7134,0.0009531
7135,0
7136,0
7137,0
7138,0.2227216
7139,0.7193832
7140,0
7141,0
7142,0.0001119
7143,0
7144,0
7145,0
7146,0.5146073
7147,0
7148,0
7149,0
7150,0
7151,0
7152,0
7153,0
7154,0
7155,0
7156,0
7157,0
7158,0
7159,0
7160,0
7161,0
7162,0
7163,0
7164,0
7165,0
7166,0
7167,0
7168,0
7169,0
7170,0.0683725
7171,0.0002451
7172,0.6558771
7173,0
7174,0
7175,0.0000014
7176,0.0000004
7177,0
7178,0.0260942
7179,0.0026383
7180,0.1780724
7181,0
7182,0.3543319
7183,0.752294
7184,0
7185,0
7186,0
7187,0
7188,0.665088
7189,0.627182
7190,0.0045787
7191,0.3009324
7192,0.1857925
7193,0
7194,0
7195,0
7196,0
7197,0
7198,0
7199,0
7200,0
7201,0
7202,0
7203,0
7204,0
7205,0
7206,0
7207,0
7208,0
7209,0.070519
7210,0.0030329
7211,0.0584972
7212,0
7213,0
7214,0
7215,0
7216,0.0268202
7217,0
7218,0
7219,0
7220,0
7221,0.1820203
7222,0
7223,0.1512974
7224,0.0134905
7225,0.5361
7226,0
7227,0
7228,0.2144065
7229,0
7230,0
7231,0
7232,0.1840492
7233,0
7234,0
7235,0
7236,0
7237,0
7238,0
7239,0
7240,0
7241,0
7242,0
7243,0
7244,0
7245,0
7246,0
7247,0
7248,0
7249,0
7250,0
7251,0
7252,0
7253,0.338749
7254,0.8854808
7255,0.1763519
7256,0
7257,0
7258,0.0059414
7259,0.0046424
7260,0.3543319
7261,0.0000006
7262,0
7263,0.0404987
7264,0.0000395
7265,0
7266,0.5173994
7267,0.0037555
7268,0
7269,0.0305749
7270,0.0178069
7271,0.0054376
7272,0
7273,0
7274,0
7275,0.070519
7276,0.2011464
7277,0.0002954
7278,0
7279,0
7280,0
7281,0.0003003
7282,0
7283,0
7284,0.0153547
7285,0
7286,0
7287,0
7288,0
7289,0.0146023
7290,0
7291,0.0000001
7292,0
7293,0
7294,0
7295,0
7296,0
7297,0
7298,0.1711731
7299,0
7300,0
7301,0
7302,0
7303,0
7304,0
7305,0.0012148
7306,0
7307,0.0351785
7308,0
7309,0
7310,0
7311,0
7312,0
7313,0.5913635
7314,0
7315,0
7316,0
7317,0
7318,0
7319,0.0404987
7320,0.8109159
7321,0.6026493
7322,0
7323,0
7324,0
7325,0
7326,0
7327,0
7328,0
7329,0.0000013
7330,0
7331,0
7332,0
7333,0.0171809
7334,0
7335,0
7336,0
7337,0
7338,0.0000015
7339,0
7340,0
7341,0
7342,0.4951111
7343,0
7344,0
7345,0.0005999
7346,0
7347,0
7348,0.0001315
7349,0
7350,0.4992192
7351,0.0037555
7352,0
7353,0
7354,0
7355,0
7356,0
7357,0
7358,0
7359,0.0000001
7360,0
7361,0.0001718
7362,0
7363,0.0000412
7364,0
7365,0
7366,0
7367,0.9513543
7368,0
7369,0
7370,0
7371,0
7372,0
7373,0.0146597
7374,0
7375,0
7376,0.0000411
7377,0
7378,0
7379,0
7380,0
7381,0.1820814
7382,0.0128132
7383,0
7384,0
7385,0.5442416
7386,0
7387,0
7388,0
7389,0
7390,0
7391,0
7392,0.5568882
7393,0
7394,0.0006002
7395,0
7396,0
7397,0
7398,0.000007
7399,0
7400,0
7401,0.0000002
7402,0
7403,0
7404,0
7405,0
7406,0
7407,0.0621035
7408,0
7409,0
7410,0
7411,0
7412,0
7413,0
7414,0
7415,0
7416,0.0231846
7417,0.4104784
7418,0
7419,0
7420,0
7421,0
7422,0
7423,0.0000083
7424,0
7425,0
7426,0
7427,0.1589379
7428,0.5920173
7429,0.0003848
7430,0
7431,0
7432,0.0021831
7433,0.0000027
7434,0.123231
7435,0.2045382
7436,0.0058719
7437,0.827711
7438,0.7732485
7439,0.9899744
7440,0.0138144
7441,0
7442,0.000001
7443,0.0002087
7444,0
7445,0.000011
7446,0
7447,0
7448,0.0137442
7449,0
7450,0.0116895
7451,0.5178545
7452,0.275869
7453,0.9452637
7454,0.0584972
7455,0.8385876
7456,0.5652859
7457,0.5146073
7458,0.0253988
7459,0.1740654
7460,0.4219086
7461,0.0734851
7462,0.0542772
7463,0.0003822
7464,0
7465,0.0003733
7466,0
7467,0
7468,0
7469,0
7470,0
7471,0
7472,0.0083036
7473,0
7474,0.0000274
7475,0
7476,0
7477,0
7478,0
7479,0
7480,0
7481,0
7482,0.3345581
7483,0
7484,0
7485,0
7486,0
7487,0
7488,0.0002204
7489,0
7490,0
7491,0
7492,0
7493,0
7494,0.8874582
7495,0
7496,0
7497,0
7498,0
7499,0
7500,0
7501,0
7502,0
7503,0.000301
7504,0.3539204
7505,0
7506,0
7507,0
7508,0.000031
7509,0
7510,0
7511,0.0000107
7512,0
7513,0
7514,0
7515,0
7516,0
7517,0.1229096
7518,0.7259397
7519,0
7520,0
7521,0
7522,0
7523,0.6665955
7524,0.0351647
7525,0.6995611
7526,0.3858219
7527,0
7528,0
7529,0.0000148
7530,0.2011464
7531,0.0320192
7532,0.0895001
7533,0.0069561
7534,0.0000209
7535,0.0003848
7536,0.7104909
7537,0.6826007
7538,0
7539,0
7540,0.2487679
7541,0.0030042
7542,0
7543,0
7544,0
7545,0
7546,0.0636334
7547,0.2057356
7548,0
7549,0
7550,0
7551,0
7552,0
7553,0
7554,0.0000237
7555,0.0000006
7556,0.0012918
7557,0
7558,0.1505612
7559,0
7560,0
7561,0
7562,0
7563,0
7564,0.0026868
7565,0
7566,0
7567,0
7568,0.9899095
7569,0.4114958
7570,0.7757929
7571,0
7572,0
7573,0
7574,0
7575,0
7576,0.0039029
7577,0.0000011
7578,0
7579,0
7580,0
7581,0
7582,0.0008076
7583,0.0006702
7584,0
7585,0
7586,0
7587,0
7588,0
7589,0
7590,0
7591,0.6041127
7592,0
7593,0
7594,0.0010293
7595,0.0000001
7596,0.0001275
7597,0
7598,0.0095234
7599,0
7600,0
7601,0
7602,0
7603,0
7604,0
7605,0
7606,0.6039159
7607,0.0000037
7608,0
7609,0
7610,0
7611,0
7612,0.1819764
7613,0.341023
7614,0
7615,0
7616,0.6863584
7617,0.5069352
7618,0
7619,0
7620,0
7621,0
7622,0
7623,0
7624,0
7625,0
7626,0
7627,0
7628,0.0896542
7629,0
7630,0
7631,0
7632,0.4379147
7633,0
7634,0
7635,0.0931472
7636,0
7637,0
7638,0
7639,0
7640,0.0000001
7641,0
7642,0
7643,0.0000063
7644,0.0004399
7645,0.0000439
7646,0.2057356
7647,0
7648,0
7649,0.0000053
7650,0.6538367
7651,0.0000007
7652,0.0004319
7653,0
7654,0.3765575
7655,0.0000075
7656,0.0273418
7657,0.0000001
7658,0
7659,0
7660,0.3539204
7661,0
7662,0
7663,0
7664,0.0979304
7665,0
7666,0
7667,0
7668,0
7669,0
7670,0
7671,0
7672,0
7673,0
7674,0.0281798
7675,0
7676,0
7677,0.0000587
7678,0.1144175
7679,0.3103715
7680,0
7681,0
7682,0
7683,0
7684,0
7685,0
7686,0
7687,0
7688,0
7689,0
7690,0.0224365
7691,0
7692,0
7693,0
7694,0
7695,0
7696,0
7697,0
7698,0
7699,0
7700,0.0183806
7701,0.8828853
7702,0.0076987
7703,0.0000847
7704,0
7705,0.0000732
7706,0
7707,0
7708,0
7709,0
7710,0
7711,0.9960763
7712,0
7713,0.0022867
7714,0.3544098
7715,0
7716,0.0021713
7717,0
7718,0
7719,0
7720,0
7721,0
7722,0
7723,0.1410752
7724,0
7725,0
7726,0
7727,0
7728,0.0037555
7729,0.2675343
7730,0.0000215
7731,0.0002467
7732,0.0283498
7733,0.0146402
7734,0
7735,0.0000088
7736,0
7737,0.6896714
7738,0
7739,0.0090443
7740,0
7741,0.0003848
7742,0.0860742
7743,0.6295635
7744,0
7745,0
7746,0
7747,0
7748,0.1234558
7749,0
7750,0
7751,0
7752,0.0000243
7753,0
7754,0.1501885
7755,0
7756,0
7757,0
7758,0.001584
7759,0
7760,0
7761,0
7762,0
7763,0
7764,0.0162619
7765,0.6975935
7766,0
7767,0
7768,0
7769,0
7770,0
7771,0
7772,0.0000002
7773,0
7774,0.0002087
7775,0
7776,0
7777,0
7778,0
7779,0.0340454
7780,0
7781,0
7782,0
7783,0
7784,0
7785,0
7786,0.0000005
7787,0.3305861
7788,0.8736329
7789,0
7790,0
7791,0.0000862
7792,0
7793,0
7794,0
7795,0
7796,0
7797,0
7798,0
7799,0
7800,0
7801,0
7802,0.3594086
7803,0
7804,0
7805,0.0000002
7806,0
7807,0
7808,0.123231
7809,0.3345581
7810,0.0847649
7811,0
7812,0
7813,0.0000012
7814,0
7815,0
7816,0
7817,0
7818,0
7819,0.4952371
7820,0.3544248
7821,0.0000005
7822,0
7823,0.0000032
7824,0
7825,0
7826,0
7827,0
7828,0
7829,0.0012078
7830,0.0035405
7831,0.0000532
7832,0
7833,0
7834,0
7835,0.3071334
7836,0
7837,0.0000293
7838,0
7839,0
7840,0
7841,0
7842,0.2882304
7843,0
7844,0
7845,0
7846,0.0000024
7847,0
7848,0
7849,0
7850,0
7851,0
7852,0.0000004
7853,0.0005405
7854,0
7855,0
7856,0
7857,0
7858,0
7859,0
7860,0.2705454
7861,0
7862,0
7863,0.0788951
7864,0
7865,0
7866,0
7867,0
7868,0
7869,0
7870,0
7871,0
7872,0
7873,0
7874,0.0004454
7875,0.7360267
7876,0.0700439
7877,0.0000001
7878,0.0000114
7879,0
7880,0.4371003
7881,0
7882,0
7883,0
7884,0.0005548
7885,0
7886,0.0526944
7887,0
7888,0.8293701
7889,0
7890,0
7891,0.0002228
7892,0
7893,0
7894,0
7895,0.0000124
7896,0.8109159
7897,0.4561651
7898,0
7899,0.7386742
7900,0.0000802
7901,0
7902,0.0059414
7903,0
7904,0.0000046
7905,0.3885466
7906,0.9899744
7907,0.0005349
7908,0.0037555
7909,0
7910,0
7911,0.0671725
7912,0
7913,0
7914,0.0037555
7915,0
7916,0
7917,0.0007082
7918,0.7473265
7919,0.0589985
7920,0.8854808
7921,0.4561651
7922,0.007444
7923,0.0734851
7924,0.0584972
7925,0.8385876
7926,0.0440293
7927,0.0990255
7928,0.2620201
7929,0.4909104
7930,0.1624528
7931,0
7932,0
7933,0
7934,0
7935,0
7936,0
7937,0
7938,0.0000087
7939,0
7940,0.9447295
7941,0
7942,0
7943,0
7944,0.0000288
7945,0
7946,0
7947,0.0098806
7948,0
7949,0
7950,0.0006771
7951,0.0019912
7952,0
7953,0.0001562
7954,0
7955,0.0036667
7956,0
7957,0
7958,0
7959,0
7960,0.0241935
7961,0
7962,0.755901
7963,0.0746018
7964,0.0034393
7965,0.0000049
7966,0
7967,0.2709067
7968,0.0163476
7969,0
7970,0
7971,0
7972,0.5469126
7973,0
7974,0
7975,0
7976,0
7977,0
7978,0
7979,0
7980,0
7981,0
7982,0.0000003
7983,0
7984,0
7985,0
7986,0
7987,0
7988,0
7989,0.00663
7990,0
7991,0
7992,0
7993,0
7994,0
7995,0.0001904
7996,0.6438816
7997,0
7998,0
7999,0
8000,0
8001,0.3075604
8002,0
8003,0
8004,0.1357848
8005,0
8006,0.0129988
8007,0
8008,0.0037555
8009,0.0000476
8010,0
8011,0
8012,0
8013,0
8014,0
8015,0
8016,0
8017,0
8018,0.0761882
8019,0
8020,0
8021,0.0166773
8022,0
8023,0
8024,0
8025,0.0002741
8026,0
8027,0.0000004
8028,0.0000328
8029,0
8030,0.0000672
8031,0
8032,0.3399718
8033,0.1035806
8034,0.4935518
8035,0
8036,0
8037,0
8038,0.0036399
8039,0
8040,0
8041,0.2635174
8042,0.0083109
8043,0.0018461
8044,0
8045,0
8046,0
8047,0.3942464
8048,0
8049,0.0008701
8050,0
8051,0.9921885
8052,0
8053,0.000021
8054,0
8055,0.7339104
8056,0
8057,0
8058,0
8059,0
8060,0.0000056
8061,0
8062,0
8063,0.0101265
8064,0
8065,0
8066,0
8067,0
8068,0.1651852
8069,0
8070,0.5692296
8071,0
8072,0.9076249
8073,0
8074,0
8075,0.1304957
8076,0.0001149
8077,0.5426689
8078,0
8079,0
8080,0
8081,0
8082,0.0087168
8083,0
8084,0
8085,0
8086,0.0053175
8087,0
8088,0.0033225
8089,0
8090,0.0000666
8091,0
8092,0
8093,0
8094,0.2157674
8095,0
8096,0.8604594
8097,0
8098,0.0000621
8099,0.260506
8100,0
8101,0.0246844
8102,0
8103,0.0000047
8104,0.0302534
8105,0.000754
8106,0.0000001
8107,0
8108,0.0404987
8109,0
8110,0
8111,0.0027413
8112,0
8113,0.0404987
8114,0.0175381
8115,0.0001169
8116,0
8117,0
8118,0.6351474
8119,0
8120,0
8121,0
8122,0.0511974
8123,0.0031656
8124,0
8125,0
8126,0
8127,0.6000895
8128,0
8129,0
8130,0
8131,0.0008803
8132,0
8133,0
8134,0
8135,0
8136,0
8137,0
8138,0
8139,0.0584972
8140,0.5661446
8141,0
8142,0
8143,0
8144,0
8145,0
8146,0.0000003
8147,0.1585898
8148,0.0024906
8149,0.0001359
8150,0
8151,0
8152,0
8153,0.0366927
8154,0
8155,0
8156,0.6969648
8157,0
8158,0.1319368
8159,0
8160,0.0018062
8161,0.0004647
8162,0
8163,0
8164,0
8165,0
8166,0
8167,0
8168,0
8169,0
8170,0.0033654
8171,0
8172,0
8173,0
8174,0
8175,0.0055711
8176,0
8177,0
8178,0.0000005
8179,0
8180,0.0137442
8181,0.0166826
8182,0
8183,0
8184,0
8185,0.1296227
8186,0.005009
8187,0.0000048
8188,0.0000032
8189,0
8190,0.0000001
8191,0
8192,0
8193,0.230155
8194,0.004244
8195,0
8196,0.0001079
8197,0
8198,0
8199,0
8200,0
8201,0.0037555
8202,0.0584972
8203,0
8204,0
8205,0
8206,0
8207,0
8208,0
8209,0
8210,0
8211,0
8212,0
8213,0
8214,0
8215,0
8216,0
8217,0
8218,0
8219,0.0247413
8220,0
8221,0
8222,0
8223,0.0684783
8224,0.8329526
8225,0
8226,0
8227,0
8228,0.0000636
8229,0
8230,0
8231,0
8232,0
8233,0
8234,0
8235,0
8236,0
8237,0.0000014
8238,0
8239,0.0000001
8240,0
8241,0
8242,0
8243,0
8244,0.0830126
8245,0.0037555
8246,0
8247,0
8248,0
8249,0.0899973
8250,0
8251,0
8252,0.0339296
8253,0.0000013
8254,0.0404987
8255,0
8256,0
8257,0
8258,0.2026721
8259,0
8260,0
8261,0.0000007
8262,0
8263,0
8264,0
8265,0
8266,0.2805959
8267,0
8268,0.0007472
8269,0
8270,0
8271,0
8272,0.0000662
8273,0
8274,0
8275,0.0931472
8276,0
8277,0.3565468
8278,0.0005028
8279,0.000001
8280,0
8281,0
8282,0
8283,0.0000895
8284,0
8285,0
8286,0
8287,0.1168229
8288,0.7350582
8289,0.0000102
8290,0
8291,0
8292,0
8293,0
8294,0
8295,0
8296,0
8297,0
8298,0
8299,0.0000013
8300,0
8301,0
8302,0
8303,0
8304,0
8305,0
8306,0
8307,0
8308,0.0548432
8309,0
8310,0.2675343
8311,0
8312,0
8313,0
8314,0
8315,0
8316,0
8317,0
8318,0
8319,0
8320,0
8321,0
8322,0
8323,0
8324,0
8325,0.0248144
8326,0
8327,0
8328,0
8329,0
8330,0
8331,0.3135055
8332,0.0990255
8333,0
8334,0
8335,0
8336,0.1331114
8337,0
8338,0
8339,0
8340,0.0078321
8341,0.0000001
8342,0
8343,0.0002288
8344,0
8345,0
8346,0
8347,0.2373258
8348,0
8349,0
8350,0
8351,0
8352,0
8353,0.0023523
8354,0.9575898
8355,0
8356,0.6564905
8357,0.0006875
8358,0.0098689
8359,0
8360,0.4410589
8361,0.007444
8362,0.0549324
8363,0.0000412
8364,0.0037555
8365,0.0037555
8366,0.0404987
8367,0.0000005
8368,0.9575898
8369,0.0671725
8370,0.0002078
8371,0.2675343
8372,0.8854808
8373,0.0008933
8374,0.5676876
8375,0.341023
8376,0.5676876
8377,0.0897909
8378,0.6295635
8379,0.8854808
8380,0.4951111
8381,0.0567749
8382,0.8854808
8383,0.8854808
8384,0.045895
8385,0.3305861
8386,0
8387,0
8388,0.0018703
8389,0
8390,0.0004734
8391,0
8392,0
8393,0
8394,0
8395,0
8396,0
8397,0
8398,0
8399,0
8400,0
8401,0
8402,0
8403,0.2164421
8404,0
8405,0
8406,0.872033
8407,0
8408,0.8854808
8409,0
8410,0.0002836
8411,0.0404987
8412,0.5992866
8413,0.0404987
8414,0.2675343
8415,0.0002836
8416,0.8029711
8417,0.0000412
8418,0.0404987
8419,0
8420,0
8421,0.0594286
8422,0.0869189
8423,0.275869
8424,0.000754
8425,0.0037555
8426,0
8427,0.000754
8428,0.0182156
8429,0.4283213
8430,0
8431,0.0404987
8432,0.000754
8433,0.8656739
8434,0.0002836
8435,0.0168997
8436,0.3130145
8437,0.000017
8438,0.4410589
8439,0.0037555
8440,0.0000802
8441,0.2861083
8442,0.1898032
8443,0.1898032
8444,0.007444
8445,0.0636334
8446,0.5084789
8447,0.0584972
8448,0.0004359
8449,0.0002346
8450,0.4561651
8451,0.070519
8452,0.2371723
8453,0.0818493
8454,0.0006875
8455,0.1624528
8456,0
8457,0.0473232
8458,0.0047145
8459,0.0003848
8460,0.0000007
8461,0
8462,0
8463,0.0000037
8464,0.0000001
8465,0.2057356
8466,0
8467,0.0224365
8468,0.341023
8469,0.0584972
8470,0
8471,0.1337689
8472,0.0005164
8473,0.0000047
8474,0
8475,0.8314856
8476,0.0000002
8477,0.979945
8478,0.4410589
8479,0.8739004
8480,0
8481,0
8482,0
8483,0
8484,0
8485,0.0000024
8486,0
8487,0.709454
8488,0.0236185
8489,0.5717031
8490,0.6041127
8491,0
8492,0.8854808
8493,0
8494,0.0016532
8495,0.0027413
8496,0.0826888
8497,0.0243227
8498,0.0037555
8499,0.000754
8500,0.8656739
8501,0.0053175
8502,0.0004897
8503,0.0404987
8504,0.0010432
8505,0
8506,0.0000802
8507,0.070519
8508,0.0002836
8509,0.0037555
8510,0
8511,0.003456
8512,0.0651348
8513,0.123231
8514,0.4995982
8515,0.007444
8516,0.5130723
8517,0.007444
8518,0
8519,0.0637679
8520,0.1624528
8521,0.1449841
8522,0.4410589
8523,0.014103
8524,0.0144549
8525,0
8526,0.7594373
8527,0.0000067
8528,0.0000876
8529,0.0037555
8530,0.8664128
8531,0
8532,0.8656739
8533,0.7446153
8534,0.6438816
8535,0.0907276
8536,0.0003848
8537,0.0231821
8538,0.0000014
8539,0.0584972
8540,0.0103461
8541,0.0037555
8542,0.0404987
8543,0.0000005
8544,0.0404987
8545,0.0404987
8546,0.0000412
8547,0.0003848
8548,0.8656739
8549,0.108264
8550,0
8551,0
8552,0
8553,0.0000045
8554,0.0000075
8555,0
8556,0.0404987
8557,0
8558,0.0000019
8559,0
8560,0.0000004
8561,0
8562,0.0404987
8563,0.9578914
8564,0.9497953
8565,0
8566,0.0010432
8567,0.0404987
8568,0.8854808
8569,0
8570,0
8571,0.341023
8572,0.8854808
8573,0.0017674
8574,0.5676876
8575,0.9682879
8576,0
8577,0.0600617
8578,0.4951111
8579,0.3661581
8580,0.0097784
8581,0.9899744
8582,0.3944795
8583,0.0000115
8584,0.0586303
8585,0.1550479
8586,0.0000032
8587,0
8588,0.0000009
8589,0.0026788
8590,0.0037555
8591,0.0005396
8592,0
8593,0
8594,0.0230764
8595,0
8596,0.5244967
8597,0.0045748
8598,0.0404987
8599,0.1898032
8600,0.131859
8601,0.0000412
8602,0
8603,0.017313
8604,0.1819764
8605,0.0907276
8606,0
8607,0.3539204
8608,0.3539204
8609,0.0000002
8610,0
8611,0.0000005
8612,0.3539204
8613,0.041377
8614,0.0000876
8615,0.0404987
8616,0.000001
8617,0.123231
8618,0.0584972
8619,0.1819764
8620,0.0404987
8621,0.341023
8622,0.9465796
8623,0.0404987
8624,0
8625,0.0482867
8626,0.0053175
8627,0
8628,0.3345581
8629,0.014103
8630,0
8631,0
8632,0.0000001
8633,0
8634,0.0087689
8635,0.161169
8636,0
8637,0.0291967
8638,0
8639,0.9899744
8640,0.0000001
8641,0.0003848
8642,0.1815581
8643,0.0000876
8644,0.0418624
8645,0
8646,0.0001211
8647,0.7650188
8648,0
8649,0.0907276
8650,0
8651,0
8652,0
8653,0.0263626
8654,0.0473232
8655,0
8656,0.0000015
8657,0.0404987
8658,0.0404987
8659,0.979945
8660,0.000634
8661,0.3722012
8662,0.2675343
8663,0.000017
8664,0.6115663
8665,0.0019602
8666,0.0183806
8667,0.6295635
8668,0
8669,0.0175381
8670,0.0338221
8671,0.2574863
8672,0
8673,0.4278091
8674,0.0037555
8675,0.0051863
8676,0.0005407
8677,0.0604595
8678,0.7449904
8679,0.0000001
8680,0.0000005
8681,0
8682,0.0035539
8683,0.0907276
8684,0.8656739
8685,0
8686,0.070519
8687,0
8688,0.0029627
8689,0.4410589
8690,0.0000876
8691,0.0000876
8692,0.0907276
8693,0
8694,0.0907276
8695,0.8109159
8696,0.1624528
8697,0.6295635
8698,0
8699,0
8700,0.6205712
8701,0.0000057
8702,0.6449993
8703,0
8704,0.9098701
8705,0.0377274
8706,0.0584972
8707,0.0001071
8708,0.0066492
8709,0.6174861
8710,0.0000209
8711,0.7694913
8712,0.3539204
8713,0
8714,0
8715,0
8716,0.8029711
8717,0.1092984
8718,0.6295635
8719,0.4951111
8720,0.2016287
8721,0.9884226
8722,0.8854808
8723,0.3103715
8724,0.5426582
8725,0.9106713
8726,0.8149352
8727,0
8728,0.0351792
8729,0.4951111
8730,0.6582438
8731,0.230155
8732,0.6295635
8733,0.4561651
8734,0.5046796
8735,0.979945
8736,0.0584972
8737,0.6295635
8738,0.3094027
8739,0.5336807
8740,0.0004156
8741,0.1748998
8742,0.1627327
8743,0.4701001
8744,0.1624528
8745,0.5676876
8746,0.5676876
8747,0.0702871
8748,0.3496962
8749,0.9665409
8750,0.341023
8751,0.0004737
8752,0.0291967
8753,0.3130145
8754,0.6295635
8755,0.0584972
8756,0.8029711
8757,0.9226311
8758,0.8109159
8759,0.6295635
8760,0.0186805
8761,0.2805959
8762,0.4701001
8763,0.8109159
8764,0.1624528
8765,0.3531015
8766,0.8385876
8767,0.8851929
8768,0.7263523
8769,0.8385876
8770,0.502621
8771,0.0320192
8772,0.4951111
8773,0.8385876
8774,0.1529097
8775,0.5561613
8776,0.9288226
8777,0.8854808
8778,0.7241275
8779,0.5426582
8780,0.5676876
8781,0.0943807
8782,0.0052325
8783,0.8118796
8784,0.6355774
8785,0.131859
8786,0.7947963
8787,0.6295635
8788,0.1475644
8789,0.8458414
8790,0.6295635
8791,0.4189039
8792,0.0593175
8793,0.9106713
8794,0.7350582
8795,0.7418893
8796,0.9665409
8797,0.5410618
8798,0.8739004
8799,0.4951111
8800,0.3305861
8801,0.8109159
8802,0.8029711
8803,0.2371723
8804,0.0607191
8805,0.2164761
8806,0.5561613
8807,0.6295635
8808,0.090288
8809,0.9226311
8810,0.0584972
8811,0.2164761
8812,0.4569417
8813,0.8854808
8814,0.8854808
8815,0.0584972
8816,0.929225
8817,0.1512974
8818,0.1748998
8819,0.5146073
8820,0.6295635
8821,0.8109159
8822,0.8385876
8823,0.2620201
8824,0.6295635
8825,0.0584972
8826,0.9467847
8827,0.455782
8828,0.0393907
8829,0.8029711
8830,0.0060982
8831,0.8385876
8832,0.6295635
8833,0.8109159
8834,0.8854808
8835,0.0204299
8836,0.8854808
8837,0.531676
8838,0.8385876
8839,0.9106713
8840,0.6041127
8841,0.0584972
8842,0.979945
8843,0.1594036
8844,0.2371723
8845,0.4410589
8846,0.0250375
8847,0.6041127
8848,0.4951111
8849,0.0000008
8850,0.3103715
8851,0.6835503
8852,0.7413799
8853,0.1534265
8854,0.0799781
8855,0.0636668
8856,0.197817
8857,0.039231
8858,0.6355774
8859,0.502621
8860,0.6295635
8861,0.0051863
8862,0.0351792
8863,0.341023
8864,0.124697
8865,0.3603534
8866,0.1624528
8867,0.4487255
8868,0.0074213
8869,0.0186805
8870,0.5882923
8871,0.1748998
8872,0.2164761
8873,0.0002858
8874,0.0549324
8875,0.0000176
8876,0.3094027
8877,0.4951111
8878,0.1300619
8879,0.275869
8880,0.7947963
8881,0.1449841
8882,0.7360267
8883,0.0799781
8884,0.8854808
8885,0.4114958
8886,0.0584972
8887,0.5146073
8888,0.9858208
8889,0.0404987
8890,0.6433481
8891,0.8953839
8892,0.2603986
8893,0.0671725
8894,0.0990255
8895,0.2675343
8896,0.1514031
8897,0.3345581
8898,0.8394353
8899,0.0275975
8900,0.2675343
8901,0.0008932
8902,0.8231864
8903,0.8109159
8904,0.5178545
8905,0.5676876
8906,0.1201647
8907,0.0052445
8908,0.502621
8909,0.6604402
8910,0.6295635
8911,0.5475722
8912,0.031188
8913,0.8854808
8914,0.1740654
8915,0.6295635
8916,0.7473265
8917,0.7095139
8918,0.2502672
8919,0.5561613
8920,0.7129084
8921,0.5993266
8922,0.2228003
8923,0.0038896
8924,0.0567749
8925,0.4951111
8926,0.7947963
8927,0.7531888
8928,0.0009697
8929,0.1114645
8930,0.0990255
8931,0.230155
8932,0.0914548
8933,0.5178545
8934,0.9107395
8935,0.3103715
8936,0.424447
8937,0.8739004
8938,0.7473265
8939,0.275869
8940,0.3544248
8941,0.3823886
8942,0.275869
8943,0.1840492
8944,0.6041127
8945,0.3345581
8946,0.1893869
8947,0.8524221
8948,0.6205712
8949,0.3266982
8950,0.0926571
8951,0.8968097
8952,0.0584972
8953,0.7587355
8954,0.3565468
8955,0.8739004
8956,0.982633
8957,0.6295635
8958,0.275869
8959,0.7263523
8960,0.9585231
8961,0.168708
8962,0.6174861
8963,0.341023
8964,0.4951111
8965,0.8385876
8966,0.449674
8967,0.0243227
8968,0.6411647
8969,0.8109159
8970,0.8854808
8971,0.0584972
8972,0
8973,0.0524327
8974,0.0589877
8975,0.0008267
8976,0.4714636
8977,0.3608794
8978,0.3870298
8979,0.5232462
8980,0.0293759
8981,0.0005041
8982,0
8983,0.3793862
8984,0.0000007
8985,0.0116809
8986,0.0004698
8987,0.0023343
8988,0.0125306
8989,0.4275111
8990,0.7239673
8991,0
8992,0.0008715
8993,0.0266207
8994,0.4951111
8995,0.1624528
8996,0.1489719
8997,0.3539204
8998,0.6295635
8999,0.8854808
9000,0.8854808
9001,0.8854808
9002,0.0897909
9003,0.3774351
9004,0.0039466
9005,0.5364829
9006,0.1748998
9007,0.341023
9008,0.0312802
9009,0
9010,0
9011,0
9012,0
9013,0
9014,0
9015,0.2781972
9016,0
9017,0
9018,0.1737651
9019,0
9020,0.0277873
9021,0.000001
9022,0.2620201
9023,0
9024,0
9025,0
9026,0
9027,0
9028,0.979945
9029,0
9030,0.0000017
9031,0
9032,0.7140325
9033,0
9034,0.0000557
9035,0
9036,0
9037,0.0990255
9038,0
9039,0
9040,0
9041,0.0468343
9042,0
9043,0
9044,0
9045,0.0004161
9046,0
9047,0
9048,0
9049,0
9050,0.0990255
9051,0
9052,0
9053,0.0024356
9054,0
9055,0.070519
9056,0.2436882
9057,0.0545957
9058,0.3752683
9059,0
9060,0.4410589
9061,0
9062,0.965246
9063,0.4410589
9064,0
9065,0.0002078
9066,0.1101459
9067,0
9068,0
9069,0.0004112
9070,0
9071,0
9072,0.3507197
9073,0
9074,0
9075,0
9076,0.0762221
9077,0.0002836
9078,0
9079,0
9080,0
9081,0
9082,0
9083,0.6205712
9084,0
9085,0
9086,0
9087,0.0002235
9088,0.2011464
9089,0.6355774
9090,0.0009404
9091,0
9092,0.0000021
9093,0.0014323
9094,0.0003848
9095,0
9096,0.0036149
9097,0.1780724
9098,0.1788593
9099,0.0005349
9100,0
9101,0
9102,0
9103,0
9104,0
9105,0.0082189
9106,0
9107,0
9108,0.4971916
9109,0.3103715
9110,0
9111,0
9112,0
9113,0
9114,0
9115,0
9116,0.0339713
9117,0
9118,0
9119,0
9120,0
9121,0
9122,0
9123,0
9124,0
9125,0
9126,0
9127,0
9128,0
9129,0
9130,0.1168229
9131,0
9132,0
9133,0.6449993
9134,0
9135,0
9136,0.0000644
9137,0
9138,0
9139,0.0000061
9140,0
9141,0
9142,0
9143,0.1189629
9144,0.0000018
9145,0
9146,0.5826141
9147,0
9148,0
9149,0
9150,0
9151,0.0404987
9152,0.2805959
9153,0
9154,0
9155,0
9156,0.6355774
9157,0.2864858
9158,0.2968091
9159,0.0299133
9160,0.0404987
9161,0.000001
9162,0.9716307
9163,0.0024593
9164,0.9899744
9165,0.0002158
9166,0.1100741
9167,0.8557627
9168,0
9169,0
9170,0
9171,0
9172,0.0116982
9173,0.0404987
9174,0.0000001
9175,0
9176,0
9177,0
9178,0
9179,0.0000003
9180,0.0014323
9181,0.0010461
9182,0.0000035
9183,0.0001526
9184,0
9185,0.033628
9186,0.9176025
9187,0
9188,0
9189,0
9190,0
9191,0.0000002
9192,0
9193,0.0000136
9194,0.000913
9195,0
9196,0
9197,0.0251404
9198,0.0003991
9199,0
9200,0
9201,0
9202,0.0060961
9203,0
9204,0
9205,0
9206,0
9207,0.0584972
9208,0
9209,0.8650575
9210,0
9211,0
9212,0.0338843
9213,0
9214,0
9215,0.1840492
9216,0.341023
9217,0
9218,0
9219,0
9220,0
9221,0
9222,0.0000037
9223,0.0083536
9224,0
9225,0
9226,0.0045233
9227,0.0000823
9228,0.0001818
9229,0.0026788
9230,0.4016413
9231,0
9232,0
9233,0
9234,0
9235,0
9236,0
9237,0.0818493
9238,0.632571
9239,0
9240,0
9241,0.0006957
9242,0.8109159
9243,0.0000001
9244,0.0000006
9245,0.0000002
9246,0.4049985
9247,0.2352453
9248,0
9249,0.0000484
9250,0
9251,0
9252,0.0000121
9253,0.1051736
9254,0.0322097
9255,0.0456863
9256,0.0404987
9257,0
9258,0
9259,0
9260,0.0008117
9261,0.1828504
9262,0
9263,0
9264,0
9265,0.0000025
9266,0
9267,0
9268,0
9269,0.0039318
9270,0
9271,0
9272,0
9273,0
9274,0
9275,0
9276,0
9277,0.0096022
9278,0.7732485
9279,0
9280,0.1257466
9281,0
9282,0.0002741
9283,0
9284,0
9285,0
9286,0
9287,0.8579378
9288,0
9289,0
9290,0
9291,0.001582
9292,0
9293,0.0010432
9294,0
9295,0
9296,0
9297,0
9298,0.0000263
9299,0.5944937
9300,0.4951111
9301,0.3297217
9302,0
9303,0.8039901
9304,0.0000167
9305,0.0043803
9306,0
9307,0.0289316
9308,0
9309,0.1388062
9310,0.0554677
9311,0
9312,0
9313,0.0003848
9314,0
9315,0
9316,0
9317,0.0000577
9318,0
9319,0
9320,0.0000017
9321,0.0636334
9322,0.3305861
9323,0.0001605
9324,0
9325,0
9326,0.1512974
9327,0.0008233
9328,0
9329,0
9330,0
9331,0.6654586
9332,0
9333,0
9334,0.1692828
9335,0.3613606
9336,0.0001642
9337,0.0046358
9338,0.0000055
9339,0
9340,0
9341,0.0000007
9342,0.0007699
9343,0.341023
9344,0.6295635
9345,0
9346,0
9347,0.0000025
9348,0
9349,0
9350,0
9351,0
9352,0
9353,0.0000308
9354,0
9355,0
9356,0
9357,0.0990255
9358,0.0345589
9359,0
9360,0.0000001
9361,0.8907739
9362,0
9363,0.0149201
9364,0
9365,0.5993266
9366,0.8854808
9367,0
9368,0
9369,0
9370,0.0004193
9371,0.0000234
9372,0
9373,0
9374,0
9375,0
9376,0
9377,0
9378,0
9379,0
9380,0
9381,0
9382,0.0000169
9383,0
9384,0.5062349
9385,0
9386,0
9387,0
9388,0
9389,0
9390,0
9391,0.0000006
9392,0
9393,0.0000022
9394,0.000002
9395,0
9396,0.8847209
9397,0
9398,0
9399,0
9400,0.9052171
9401,0
9402,0.1396397
9403,0.0000001
9404,0.0026358
9405,0
9406,0
9407,0.007444
9408,0.341023
9409,0.0994517
9410,0.0053175
9411,0.4410589
9412,0.0000189
9413,0.0168997
9414,0.007444
9415,0.0404987
9416,0.0020645
9417,0.0000045
9418,0.0404987
9419,0.0046358
9420,0.5244967
9421,0.0037555
9422,0
9423,0.0037555
9424,0
9425,0.2918145
9426,0.341023
9427,0.8029711
9428,0.0404987
9429,0.6295635
9430,0.341023
9431,0.4033757
9432,0.7339104
9433,0.089569
9434,0
9435,0.038742
9436,0
9437,0.0034545
9438,0
9439,0
9440,0.3667765
9441,0
9442,0
9443,0
9444,0
9445,0
9446,0
9447,0
9448,0
9449,0.0019629
9450,0.2406916
9451,0
9452,0
9453,0.4410589
9454,0.1449841
9455,0
9456,0.0584972
9457,0.8854808
9458,0.2057356


==> resultFiles/kmers_correlation/k_mers_spearman_correlation.csv <==
ind,corr
1,-0.0876163
2,-0.0565576
3,0.3416844
4,-0.061914
5,0.1195665
6,0.3739879
7,0.3256514
8,-0.0219699
9,-0.0380436
10,0.3276155
11,-0.1046213
12,-0.1854595
13,-0.1193153
14,0.1977305
15,0.2565087
16,0.3285127
17,0.1034132
18,0.382629
19,0.4465967
20,0.4042396
21,-0.1526437
22,-0.4777644
23,0.0234428
24,0.2930694
25,-0.0199076
26,0.0177103
27,-0.1931507
28,-0.3387335
29,0.0825466
30,0.3487847
31,-0.4289447
32,0.0074744
33,0.4061329
34,0.2970842
35,0.4388546
36,-0.3416574
37,-0.3631033
38,-0.3049295
39,0.1671974
40,-0.2537732
41,0.1278477
42,-0.0880739
43,-0.0148653
44,0.2608037
45,0.2220062
46,0.1099964
47,-0.1076593
48,0.2553033
49,0.1236127
50,0.1448937
51,0.3340797
52,-0.0083657
53,0.0043398
54,-0.5021856
55,-0.1577291
56,-0.0443002
57,0.2766648
58,-0.3926724
59,-0.1748289
60,0.219454
61,-0.4176063
62,-0.035514
63,-0.1507765
64,-0.0374407
65,-0.014019
66,0.3281696
67,-0.0833924
68,-0.4456331
69,-0.2220795
70,-0.4503895
71,-0.1674897
72,-0.5099953
73,-0.418705
74,0.1605668
75,-0.3943637
76,-0.1945681
77,0.3332951
78,0.1156325
79,-0.2654129
80,0.4713871
81,-0.3559792
82,-0.1275841
83,0.4276333
84,-0.0516562
85,0.0837069
86,0.0209847
87,0.0097875
88,-0.090805
89,-0.0793536
90,0.0449987
91,-0.0314364
92,-0.1069802
93,0.1962771
94,-0.1194429
95,0.2621693
96,-0.3117706
97,-0.1814041
98,-0.1193278
99,-0.1275378
100,-0.0696713
101,0.0376828
102,0.1878137
103,0.0796928
104,-0.0450979
105,0.0367042
106,-0.3064808
107,0.4006154
108,0.0545492
109,-0.0850727
110,0.0421986
111,0.2357352
112,0.1072304
113,-0.0020213
114,-0.3460682
115,-0.2269338
116,-0.3014093
117,0.2209331
118,-0.246771
119,-0.0990043
120,-0.3268707
121,0.0235351
122,-0.0031002
123,-0.2975247
124,-0.0075058
125,0.3594317
126,0.266632
127,0.0949151
128,0.3965041
129,-0.4960056
130,-0.0108092
131,-0.0030848
132,-0.1372004
133,0.1777461
134,0.4004636
135,0.1821438
136,0.147009
137,0.180445
138,0.5299437
139,-0.5491376
140,-0.0952029
141,0.1070905
142,0.1235224
143,-0.2774899
144,0.0593332
145,0.081197
146,-0.3388972
147,-0.4558722
148,-0.2810678
149,-0.0041567
150,0.4069121
151,0.2903458
152,-0.2966342
153,-0.0098514
154,0.2653596
155,-0.0411659
156,0.3626774
157,0.0058754
158,0.0920628
159,-0.0067019
160,0.1067493
161,-0.0573501
162,-0.0047637
163,-0.0734613
164,0.3827395
165,-0.0701856
166,0.0295298
167,-0.0939466
168,-0.3784621
169,-0.1447139
170,-0.0248532
171,-0.0827688
172,-0.102122
173,-0.0991482
174,0.0059518
175,-0.1431378
176,0.4191581
177,-0.1685444
178,-0.1387234
179,0.0149405
180,-0.2337901
181,0.2144484
182,0.0702378
183,0.1890604
184,-0.049492
185,-0.1779711
186,-0.131249
187,-0.0315848
188,0.1438068
189,0.0945369
190,-0.20242
191,-0.3116596
192,-0.3307181
193,-0.4412967
194,-0.4222859
195,-0.046915
196,-0.0083938
197,0.2933337
198,0.229774
199,-0.4039173
200,-0.0895389
201,0.2357222
202,-0.0999094
203,0.3599239
204,0.2514177
205,-0.0953344
206,0.1904979
207,-0.1192207
208,-0.2804372
209,-0.0232618
210,0.3532814
211,0.2122108
212,0.198863
213,0.428023
214,-0.2396939
215,-0.3189317
216,0.3100693
217,0.0096477
218,-0.0215583
219,0.2183782
220,0.131865
221,-0.0290183
222,-0.2230641
223,-0.083496
224,-0.2896262
225,-0.128537
226,-0.0516944
227,0.352562
228,-0.1035638
229,-0.238945
230,0.4769263
231,0.1796141
232,-0.0012469
233,0.177894
234,0.1854923
235,-0.1905256
236,-0.1874152
237,-0.0739578
238,-0.197346
239,0.0605657
240,-0.0238062
241,-0.3435064
242,-0.0172742
243,0.0049576
244,-0.0558967
245,-0.0717107
246,0.1367197
247,-0.0311864
248,0.1720852
249,-0.303652
250,-0.0636209
251,-0.2810966
252,0.202724
253,-0.3650359
254,-0.0502282
255,-0.1231067
256,-0.0708254
257,0.211386
258,-0.2727295
259,-0.3780635
260,0.2180368
261,0.0563559
262,-0.0867871
263,-0.1867
264,-0.0611546
265,-0.2149021
266,-0.0235241
267,-0.2157712
268,-0.2832773
269,0.3156874
270,0.2511325
271,-0.2968382
272,-0.1499862
273,0.0712428
274,-0.2885991
275,-0.0081286
276,-0.3080356
277,-0.1192104
278,-0.0807089
279,-0.1630959
280,0.1278245
281,-0.2146793
282,0.2329311
283,-0.0402448
284,-0.0241561
285,-0.4558045
286,-0.4023085
287,0.2782406
288,-0.3311432
289,0.3521879
290,0.1972875
291,0.3609222
292,-0.1123007
293,-0.0972311
294,-0.2792619
295,0.2890977
296,-0.0633007
297,-0.037014
298,-0.000441
299,-0.3134886
300,-0.2583023
301,0.1943079
302,0.2711652
303,-0.1139862
304,-0.1372475
305,-0.0540359
306,0.001065
307,-0.0761804
308,0.1055932
309,-0.1512389
310,0.025639
311,0.2840117
312,-0.0431017
313,0.0055189
314,-0.2050945
315,0.1694104
316,0.3347518
317,-0.0767466
318,-0.3322646
319,-0.0510504
320,-0.2089851
321,0.3227157
322,-0.5458176
323,0.179103
324,0.3525823
325,0.286737
326,-0.489771
327,-0.0643713
328,-0.0307486
329,-0.3910731
330,-0.1745646
331,-0.2497557
332,0.2340805
333,0.278662
334,-0.1183863
335,0.1999234
336,0.4844075
337,-0.0268206
338,-0.2671973
339,-0.2947101
340,0.0683949
341,-0.0733704
342,0.0771304
343,-0.4108725
344,-0.3037618
345,-0.3679761
346,0.2710477
347,-0.0965779
348,0.2804745
349,-0.089245
350,-0.0089141
351,-0.0689889
352,0.1698007
353,-0.2785702
354,-0.0240785
355,-0.171484
356,0.1552906
357,0.4524014
358,-0.3833827
359,-0.226056
360,0.2399628
361,0.1742509
362,-0.391408
363,-0.053004
364,0.3339327
365,-0.2173831
366,-0.1640106
367,-0.2065534
368,0.142662
369,0.3442873
370,-0.3157645
371,0.3242089
372,-0.0193798
373,-0.0434436
374,-0.2477074
375,0.2964077
376,-0.0379797
377,-0.0107252
378,0.2429116
379,0.0815452
380,-0.1538323
381,-0.1076724
382,-0.5251835
383,-0.1067864
384,0.3284726
385,-0.0359112
386,0.5394764
387,0.3206934
388,0.3373878
389,0.0735959
390,-0.3053465
391,-0.2279863
392,-0.1314917
393,0.2017191
394,-0.0446635
395,-0.1369234
396,0.0184592
397,0.0451161
398,-0.0918209
399,0.0994778
400,-0.2327349
401,-0.2767153
402,-0.1232357
403,0.1782263
404,0.4925374
405,-0.0421059
406,0.3706961
407,-0.1013747
408,0.4753457
409,-0.3362669
410,-0.2765511
411,0.2914763
412,0.2630642
413,-0.0436356
414,0.3736401
415,-0.2826877
416,0.0085602
417,0.4096128
418,0.2972032
419,-0.0078062
420,-0.0369036
421,-0.1127093
422,0.0667545
423,0.3183416
424,-0.0245912
425,-0.0336307
426,-0.0188726
427,0.0394644
428,0.1604227
429,-0.1139215
430,0.0348297
431,0.0031563
432,0.0398995
433,0.0962658
434,0.1923851
435,0.3317185
436,0.0262799
437,0.1823812
438,0.0195582
439,-0.1600767
440,-0.1538102
441,-0.0219072
442,-0.0014763
443,-0.0055406
444,-0.0742008
445,-0.0391707
446,0.0032305
447,0.0033079
448,-0.000809
449,-0.0266257
450,-0.0356966
451,0.0054475
452,-0.0090967
453,-0.0215469
454,-0.0148582
455,0.0185867
456,-0.0162489
457,-0.0031972
458,-0.1448158
459,-0.0163454
460,-0.2738203
461,-0.4135741
462,-0.0292976
463,-0.2619169
464,-0.0989955
465,0.1402615
466,0.1960468
467,-0.2385167
468,-0.3041153
469,-0.4308384
470,0.0434577
471,-0.062491
472,0.2822952
473,-0.160091
474,0.217913
475,-0.1686651
476,-0.5076756
477,0.2524984
478,-0.536533
479,-0.0402844
480,-0.0026052
481,-0.1884876
482,-0.1705852
483,-0.067717
484,-0.0823453
485,-0.1583945
486,-0.1053146
487,-0.0680246
488,0.1284002
489,-0.0684453
490,0.4854013
491,-0.0868127
492,0.0110582
493,-0.0695367
494,0.0838816
495,0.1285019
496,-0.2664329
497,0.0914758
498,0.1708251
499,-0.1977312
500,0.0124752
501,-0.0215002
502,0.0124615
503,-0.0618515
504,-0.1676874
505,0.1488846
506,0.141306
507,-0.0880122
508,0.2941029
509,-0.3414616
510,-0.363293
511,-0.0210023
512,-0.0564225
513,-0.1539463
514,0.3239234
515,-0.1014753
516,-0.303086
517,0.1232265
518,-0.0637126
519,0.3042308
520,-0.357971
521,0.2765496
522,0.1352836
523,-0.0655539
524,-0.003634
525,0.2798395
526,-0.4130422
527,-0.2141417
528,-0.0231622
529,0.0020296
530,-0.0181882
531,0.2394342
532,-0.0441122
533,0.0312285
534,-0.0943935
535,0.1147461
536,-0.0595331
537,-0.0350339
538,-0.0438319
539,-0.0129194
540,-0.0661799
541,0.0141362
542,-0.065972
543,-0.2897766
544,-0.0554877
545,0.2647662
546,0.322453
547,-0.0845768
548,0.1030826
549,-0.0426373
550,0.0104293
551,-0.309396
552,-0.0670105
553,-0.0229639
554,0.0104239
555,0.1891045
556,-0.3330886
557,0.0152115
558,-0.307115
559,0.2990485
560,0.0874869
561,0.3113392
562,0.3468941
563,-0.164423
564,-0.0076232
565,0.2311473
566,-0.0879894
567,-0.1350185
568,-0.0412081
569,-0.0442382
570,-0.0914781
571,-0.0297096
572,-0.2953278
573,0.292755
574,0.2614743
575,0.2574206
576,-0.0362286
577,-0.2062918
578,-0.0463369
579,-0.0165246
580,0.0978151
581,-0.1007692
582,0.2488498
583,0.0219686
584,-0.0590766
585,-0.0789458
586,-0.0055306
587,-0.3496083
588,0.202365
589,-0.2736494
590,-0.0597957
591,0.2236112
592,0.2335618
593,-0.0585824
594,-0.2957188
595,-0.1448151
596,-0.1290789
597,-0.0656866
598,-0.1941304
599,-0.2876419
600,-0.3136977
601,-0.0137606
602,-0.115351
603,-0.299608
604,0.0166531
605,-0.0251477
606,-0.0629641
607,-0.0327592
608,-0.0209381
609,-0.3086612
610,-0.250269
611,0.2564813
612,0.3038875
613,-0.3900493
614,-0.1190938
615,-0.1488097
616,-0.3149526
617,0.0786177
618,0.3613121
619,0.0133045
620,0.0338455
621,0.0077845
622,-0.1163041
623,-0.2335198
624,-0.0990587
625,0.0137304
626,0.1746898
627,0.3114073
628,-0.0936659
629,0.0009609
630,-0.0096467
631,-0.4631748
632,-0.2482605
633,0.2434117
634,0.0104972
635,-0.121015
636,-0.0479213
637,0.3181198
638,-0.0441122
639,-0.0227462
640,-0.0306969
641,-0.0503813
642,-0.0159832
643,0.2351378
644,-0.0393145
645,-0.0296136
646,-0.069607
647,0.1056353
648,-0.0322463
649,-0.0392882
650,-0.0581085
651,-0.0024926
652,-0.1514112
653,0.0857422
654,0.2992026
655,-0.429391
656,-0.2249416
657,-0.130477
658,0.1504988
659,0.004243
660,-0.2993716
661,-0.0619058
662,-0.3958374
663,-0.0327592
664,-0.1579563
665,0.0462296
666,-0.0785673
667,-0.0375976
668,0.1932626
669,-0.1746998
670,-0.0501638
671,-0.0238007
672,-0.1227717
673,-0.0672437
674,-0.0090438
675,-0.0287695
676,-0.2144774
677,-0.0256511
678,-0.026159
679,-0.0396908
680,-0.0513108
681,-0.1732067
682,-0.0255074
683,-0.0728877
684,-0.0631934
685,-0.0514126
686,-0.2737002
687,-0.4024363
688,-0.0273672
689,-0.1078317
690,-0.0099975
691,-0.1410807
692,0.0145098
693,-0.2108582
694,0.3329634
695,-0.2934211
696,-0.301291
697,-0.0240167
698,0.2800311
699,-0.1139783
700,0.2889235
701,0.2361311
702,0.2396561
703,-0.1287931
704,0.2746469
705,0.0009951
706,0.0961697
707,-0.0509049
708,-0.0641154
709,0.1350108
710,-0.257123
711,0.4947187
712,-0.1429621
713,0.0535086
714,-0.0009758
715,-0.1021544
716,-0.3108969
717,0.0227704
718,0.0154462
719,-0.0401253
720,-0.1322592
721,-0.0950978
722,-0.0744205
723,-0.0756746
724,-0.0187828
725,-0.1760722
726,-0.0678162
727,-0.0442656
728,-0.0235849
729,0.1675826
730,-0.0549443
731,-0.1353297
732,-0.3223406
733,-0.0299225
734,-0.039468
735,-0.1769536
736,-0.4051541
737,0.2100075
738,-0.085547
739,-0.0989843
740,-0.3071131
741,-0.2555661
742,-0.028164
743,-0.0503999
744,-0.307448
745,0.3977217
746,-0.0594321
747,0.3627819
748,0.0072303
749,0.3056216
750,-0.0550674
751,-0.3516351
752,-0.1558646
753,0.1538071
754,-0.0107372
755,-0.4128249
756,-0.2376344
757,0.3166701
758,-0.0602979
759,-0.1444741
760,-0.2858415
761,-0.0249451
762,0.3170418
763,0.2969843
764,-0.1322483
765,-0.1243019
766,-0.3853868
767,0.042309
768,-0.413269
769,-0.0225484
770,0.2332998
771,-0.0039935
772,-0.1064118
773,0.2165923
774,-0.3622626
775,-0.0067944
776,-0.0175052
777,-0.1056134
778,0.2897198
779,0.1089332
780,-0.1748083
781,-0.3572199
782,0.2916199
783,-0.1019149
784,-0.2923292
785,-0.1432762
786,-0.3205428
787,-0.0658374
788,-0.3558234
789,-0.0634708
790,-0.0617235
791,-0.0437063
792,-0.0173371
793,-0.0526775
794,-0.4777698
795,0.1394082
796,0.0852931
797,-0.0231622
798,-0.0103512
799,0.3516153
800,-0.3849674
801,-0.0464693
802,-0.0206301
803,-0.0818381
804,-0.0740772
805,0.0289713
806,-0.1291886
807,-0.02632
808,-0.3962586
809,0.0477985
810,-0.0327592
811,-0.0423267
812,-0.0298248
813,0.0947019
814,-0.0318106
815,-0.3054609
816,0.001429
817,-0.0857638
818,-0.089415
819,0.3612494
820,0.2936759
821,-0.0769822
822,-0.2826456
823,-0.3687431
824,-0.3709946
825,-0.0701154
826,-0.0372979
827,-0.2492764
828,0.0084784
829,-0.2133379
830,-0.2427687
831,-0.3524159
832,-0.0229855
833,-0.4906933
834,0.120946
835,-0.1401246
836,0.171742
837,0.3176951
838,-0.0759339
839,0.3214125
840,-0.2426197
841,0.0733752
842,0.0449688
843,-0.0988628
844,0.2277572
845,-0.0454228
846,-0.0966824
847,-0.0695367
848,0.0933423
849,0.4001747
850,-0.3209732
851,0.0177611
852,0.3050072
853,-0.115249
854,-0.1952988
855,0.3768684
856,-0.1434548
857,-0.0724579
858,0.1987606
859,0.0462586
860,-0.0142916
861,0.1802795
862,0.3498535
863,-0.0692709
864,-0.0146055
865,0.22839
866,0.3457006
867,-0.0960759
868,0.0099739
869,-0.0375567
870,-0.0737889
871,-0.0258128
872,0.5043051
873,-0.042243
874,-0.2453934
875,-0.1561113
876,0.1459946
877,0.114882
878,-0.098974
879,0.2083762
880,-0.1560883
881,-0.0327592
882,-0.0130711
883,0.1538274
884,-0.3227891
885,-0.059144
886,-0.0231622
887,-0.0732278
888,-0.0224663
889,-0.0278389
890,0.0152772
891,-0.0401253
892,-0.1346084
893,0.3172954
894,0.0315678
895,-0.0356858
896,-0.0520507
897,-0.1100602
898,-0.017024
899,-0.0327592
900,-0.0101048
901,0.0223158
902,0.0028886
903,0.0042549
904,-0.0101048
905,-0.0431139
906,-0.0151315
907,0.0022841
908,-0.0219526
909,-0.0090853
910,-0.0101048
911,-0.0311864
912,-0.0101048
913,-0.0214011
914,-0.01972
915,-0.0055306
916,0.1361131
917,-0.4033466
918,-0.0629276
919,-0.0239141
920,0.0083523
921,-0.4068809
922,-0.3302519
923,0.0049174
924,-0.0718985
925,-0.198021
926,0.0290455
927,0.1155022
928,-0.1471473
929,0.0086878
930,-0.3108768
931,0.3080014
932,-0.4087365
933,0.3125482
934,0.1322809
935,-0.0441122
936,-0.0063381
937,0.3171097
938,0.0128817
939,-0.0209381
940,0.0032305
941,0.2399237
942,0.332675
943,-0.0956702
944,-0.0504363
945,-0.3093705
946,-0.0211413
947,0.2578784
948,-0.057963
949,0.0204169
950,-0.0631082
951,-0.0872125
952,-0.0499168
953,-0.0845126
954,-0.1056852
955,-0.0031972
956,-0.0402844
957,-0.0114132
958,0.0173552
959,0.2163429
960,-0.0522299
961,-0.0053278
962,-0.0116797
963,0.1733599
964,-0.0463369
965,-0.0731802
966,-0.0898413
967,-0.2602365
968,-0.143278
969,-0.0113184
970,-0.0389994
971,0.2927306
972,-0.3810567
973,0.3237695
974,0.2079862
975,-0.1373027
976,-0.0056224
977,-0.0655539
978,0.2960757
979,0.1959258
980,-0.2050882
981,-0.280914
982,-0.0975055
983,-0.0447274
984,-0.0902224
985,0.2201387
986,-0.0463369
987,0.0262766
988,0.2976563
989,-0.0324876
990,-0.0209381
991,0.3041565
992,-0.310194
993,0.0032305
994,-0.382471
995,-0.1397239
996,-0.2764832
997,-0.1039754
998,-0.1318766
999,0.0287197
1000,0.0018186
1001,-0.0783639
1002,0.3124644
1003,-0.0800531
1004,-0.0429102
1005,-0.0368054
1006,-0.3756997
1007,-0.0126436
1008,-0.0327592
1009,-0.2821451
1010,-0.1215532
1011,-0.0264247
1012,0.3307833
1013,-0.0327952
1014,0.3504359
1015,-0.064556
1016,-0.0001039
1017,-0.1285696
1018,-0.0495973
1019,-0.0101048
1020,0.0166055
1021,0.0064644
1022,-0.006082
1023,-0.0928431
1024,-0.0179283
1025,0.1254675
1026,-0.0057767
1027,-0.0056224
1028,-0.2931431
1029,0.0220154
1030,0.0509528
1031,0.0579
1032,-0.071651
1033,0.0022841
1034,-0.1187443
1035,-0.1772763
1036,-0.131009
1037,0.0186868
1038,-0.0552863
1039,0.0635229
1040,-0.288616
1041,0.0128817
1042,-0.0491838
1043,-0.2198703
1044,0.2336732
1045,-0.0737286
1046,-0.0936671
1047,-0.0209381
1048,0.1108013
1049,0.3541511
1050,-0.1601373
1051,0.0223158
1052,0.0088559
1053,-0.2234464
1054,0.100227
1055,-0.1115726
1056,0.2652459
1057,-0.0080586
1058,-0.0137383
1059,0.1288812
1060,-0.0342159
1061,-0.0260976
1062,-0.3811734
1063,-0.3876347
1064,0.0103791
1065,-0.3297481
1066,-0.0131916
1067,0.0146795
1068,0.3057982
1069,-0.2343684
1070,-0.0178437
1071,-0.0419876
1072,-0.0194725
1073,-0.0511109
1074,0.0313224
1075,0.3249292
1076,-0.0396928
1077,0.0061394
1078,-0.056491
1079,0.0006248
1080,-0.0370614
1081,-0.0025486
1082,-0.0425554
1083,-0.0057244
1084,-0.0762686
1085,-0.0231622
1086,-0.0178966
1087,-0.0163192
1088,0.0152772
1089,-0.0456602
1090,-0.01583
1091,-0.1155739
1092,-0.3578044
1093,0.0636558
1094,-0.0761587
1095,-0.2918857
1096,-0.0149437
1097,0.1818819
1098,-0.0198102
1099,-0.0568508
1100,-0.2382458
1101,-0.3012564
1102,-0.0507801
1103,0.0034521
1104,-0.0963237
1105,0.0197189
1106,0.2033814
1107,-0.0884344
1108,-0.0217946
1109,-0.0189283
1110,-0.0554334
1111,0.0348424
1112,-0.0231622
1113,-0.0204225
1114,-0.0874913
1115,0.0004834
1116,-0.3789402
1117,0.0027864
1118,0.0367551
1119,-0.1049174
1120,-0.3223549
1121,-0.0327907
1122,0.0006808
1123,0.0208371
1124,-0.2576063
1125,-0.0364277
1126,0.1451584
1127,0.2014779
1128,-0.1538248
1129,-0.0399958
1130,0.2377985
1131,-0.0302557
1132,-0.1573426
1133,-0.046637
1134,0.220898
1135,-0.1342323
1136,-0.0485211
1137,0.2058564
1138,0.3088355
1139,0.1852424
1140,-0.0187404
1141,-0.0631882
1142,0.0012723
1143,-0.3196236
1144,-0.1426831
1145,-0.0751985
1146,0.0726709
1147,-0.0437049
1148,-0.0978696
1149,-0.1380583
1150,-0.309477
1151,-0.0733047
1152,-0.0172742
1153,-0.0305724
1154,-0.2879649
1155,-0.0101048
1156,-0.0209381
1157,-0.0549443
1158,-0.0401253
1159,-0.0459368
1160,-0.0055495
1161,0.289808
1162,-0.0231622
1163,-0.0644576
1164,-0.2423008
1165,-0.0398064
1166,-0.0115293
1167,0.3594465
1168,-0.0382755
1169,-0.3925324
1170,0.3821829
1171,-0.0068787
1172,-0.1135239
1173,-0.006044
1174,-0.0603704
1175,-0.073692
1176,-0.1224711
1177,-0.1623883
1178,-0.034607
1179,-0.2840938
1180,-0.0525413
1181,-0.1111003
1182,-0.1181038
1183,-0.035488
1184,-0.0015157
1185,-0.327206
1186,-0.0686271
1187,-0.3098582
1188,-0.1038534
1189,-0.1026629
1190,-0.0485473
1191,0.0708359
1192,-0.0485737
1193,-0.3079324
1194,-0.0181882
1195,-0.1924694
1196,-0.0231622
1197,-0.0408086
1198,-0.0231622
1199,-0.0212991
1200,-0.0327592
1201,-0.0472398
1202,-0.0268256
1203,-0.0034483
1204,-0.0040032
1205,0.0988318
1206,-0.3530937
1207,0.0232167
1208,-0.0811327
1209,-0.0695367
1210,0.2511257
1211,-0.0317039
1212,0.0075128
1213,0.0605657
1214,-0.1213303
1215,-0.0181882
1216,-0.0451606
1217,-0.1335357
1218,-0.05491
1219,-0.0332224
1220,-0.0549369
1221,-0.0963355
1222,-0.148191
1223,-0.1093311
1224,0.0537661
1225,-0.0231622
1226,0.0057732
1227,-0.1171792
1228,-0.0146457
1229,0.0192869
1230,0.2202907
1231,-0.0579502
1232,-0.0598291
1233,-0.330484
1234,0.0307754
1235,-0.0518109
1236,-0.1621388
1237,0.0032305
1238,-0.0240833
1239,-0.049464
1240,-0.0139961
1241,-0.1021028
1242,-0.1032639
1243,-0.0606071
1244,0.2485218
1245,-0.413716
1246,0.2465439
1247,0.0684865
1248,0.0958775
1249,0.3025852
1250,-0.036378
1251,0.0257704
1252,-0.0758875
1253,-0.2791013
1254,-0.0443861
1255,-0.0851233
1256,0.4841361
1257,0.0068572
1258,-0.1816789
1259,-0.2745924
1260,-0.1065504
1261,-0.1422764
1262,0.0055137
1263,0.033882
1264,0.0528121
1265,-0.1907996
1266,-0.4131685
1267,-0.0152438
1268,-0.0098633
1269,0.2112469
1270,0.2200602
1271,-0.2397447
1272,0.027662
1273,0.2218709
1274,0.2311282
1275,-0.032105
1276,0.3124298
1277,-0.070034
1278,-0.1263157
1279,0.3149397
1280,-0.0405791
1281,-0.110322
1282,-0.1441278
1283,-0.3110336
1284,0.0022841
1285,-0.1425078
1286,0.1521733
1287,0.3017543
1288,0.0245187
1289,-0.0717278
1290,-0.3677317
1291,-0.3075448
1292,-0.1935935
1293,-0.0768895
1294,0.2919701
1295,-0.3259949
1296,0.1666931
1297,-0.0655539
1298,0.1736408
1299,0.0671532
1300,-0.2716373
1301,-0.0185816
1302,-0.3328927
1303,0.1035328
1304,0.2183736
1305,-0.0463369
1306,-0.0219526
1307,0.0177
1308,-0.0375567
1309,0.0257704
1310,-0.0231622
1311,-0.0726037
1312,-0.0402844
1313,-0.0385584
1314,-0.0209381
1315,0.0194255
1316,-0.0056224
1317,-0.0101048
1318,-0.0101048
1319,0.0051092
1320,-0.0101048
1321,-0.0172742
1322,0.0022841
1323,-0.0306222
1324,-0.038145
1325,-0.3776669
1326,-0.0518109
1327,-0.0315356
1328,-0.0518109
1329,0.3311673
1330,0.3020034
1331,-0.0159116
1332,-0.0231622
1333,-0.2028462
1334,-0.0519368
1335,-0.0468359
1336,0.2075976
1337,-0.0231622
1338,-0.0409924
1339,-0.4222423
1340,-0.0513916
1341,0.0044067
1342,-0.0029116
1343,-0.0316107
1344,0.5056607
1345,-0.1218303
1346,-0.0180273
1347,0.235656
1348,-0.0165757
1349,-0.1352869
1350,0.1423663
1351,-0.0357057
1352,-0.037238
1353,0.2191514
1354,-0.0586176
1355,0.0051336
1356,-0.1108041
1357,-0.0920689
1358,0.0883924
1359,0.0239455
1360,0.2394786
1361,-0.2988996
1362,-0.2963431
1363,0.221919
1364,-0.0032788
1365,-0.0418875
1366,0.3124362
1367,-0.3111062
1368,-0.1363145
1369,0.0456122
1370,-0.0788623
1371,-0.2120487
1372,-0.0231622
1373,-0.2682164
1374,-0.067311
1375,0.0693852
1376,-0.0509965
1377,-0.0701631
1378,-0.0381591
1379,-0.4692207
1380,-0.0362227
1381,-0.0746057
1382,-0.1078444
1383,0.3736539
1384,-0.0550689
1385,0.0022841
1386,-0.3231389
1387,0.1218243
1388,0.1508518
1389,0.0022841
1390,0.0060934
1391,0.0127109
1392,-0.004276
1393,-0.0825711
1394,0.0128817
1395,-0.0073599
1396,-0.3045063
1397,0.269032
1398,-0.2973185
1399,-0.1864249
1400,0.0305459
1401,-0.1043203
1402,-0.1106924
1403,-0.2355744
1404,0.290654
1405,-0.0841271
1406,-0.0101048
1407,0.2496742
1408,-0.1710242
1409,-0.2985637
1410,0.0088294
1411,-0.3235099
1412,-0.3994411
1413,-0.0410943
1414,0.2217654
1415,0.0118222
1416,0.0722232
1417,-0.0306939
1418,-0.0347978
1419,-0.0219072
1420,-0.0342876
1421,-0.2849041
1422,0.1738885
1423,-0.105731
1424,-0.0415128
1425,-0.0327592
1426,-0.0101048
1427,-0.1469161
1428,-0.063338
1429,-0.0968049
1430,-0.0961817
1431,0.4887573
1432,-0.1027138
1433,-0.332604
1434,-0.0348194
1435,0.2203213
1436,-0.4509178
1437,0.2739018
1438,-0.0401722
1439,0.0082111
1440,-0.0534811
1441,-0.0518109
1442,-0.0855994
1443,-0.0116796
1444,0.3049102
1445,-0.2866971
1446,-0.0101048
1447,-0.3766767
1448,-0.4339757
1449,-0.1167394
1450,0.3015677
1451,-0.3061507
1452,-0.12388
1453,-0.0144546
1454,0.3319286
1455,-0.0665691
1456,0.0801039
1457,-0.1428211
1458,-0.0686234
1459,-0.308625
1460,-0.3220659
1461,-0.0401253
1462,-0.2901719
1463,-0.0383662
1464,-0.2964423
1465,-0.309444
1466,0.1438404
1467,-0.0786112
1468,0.0745797
1469,-0.0900144
1470,-0.2513683
1471,-0.2403636
1472,0.2709663
1473,-0.1244705
1474,-0.3199139
1475,-0.0567611
1476,0.1823642
1477,-0.2738981
1478,-0.0620851
1479,-0.0209381
1480,-0.2852391
1481,0.0065128
1482,-0.0098838
1483,-0.0579276
1484,-0.2782768
1485,0.0069853
1486,0.3893515
1487,-0.1555099
1488,0.1969363
1489,-0.0512406
1490,-0.1385011
1491,-0.1679704
1492,-0.0296136
1493,-0.0161917
1494,-0.290389
1495,-0.1323843
1496,0.011338
1497,-0.0446588
1498,0.0082111
1499,-0.1241314
1500,0.0737167
1501,-0.0404451
1502,0.2299977
1503,0.0269941
1504,-0.0386597
1505,-0.0375567
1506,0.0146795
1507,0.3340061
1508,0.3651361
1509,-0.0639802
1510,-0.1745739
1511,-0.0580726
1512,-0.2671645
1513,-0.1358235
1514,-0.0139172
1515,-0.2611036
1516,-0.0317592
1517,0.4012225
1518,-0.0168667
1519,-0.1000958
1520,0.3077251
1521,-0.3011005
1522,0.0456576
1523,0.3272688
1524,-0.3232995
1525,-0.0578231
1526,-0.0509379
1527,-0.0587402
1528,-0.2109998
1529,-0.0984742
1530,-0.224643
1531,-0.0261529
1532,-0.2849729
1533,-0.1966797
1534,-0.0408116
1535,-0.0244315
1536,-0.1496801
1537,0.0206702
1538,-0.0618708
1539,0.021596
1540,0.323096
1541,0.0055172
1542,0.0151211
1543,-0.0231622
1544,-0.1511809
1545,-0.0831899
1546,-0.2010174
1547,0.0301601
1548,-0.0219526
1549,0.2954322
1550,-0.2473492
1551,-0.1832406
1552,0.3084899
1553,0.2123509
1554,0.4511246
1555,0.3548657
1556,0.2682059
1557,-0.0283792
1558,-0.0274056
1559,-0.3537863
1560,0.1484429
1561,-0.0199597
1562,-0.1057532
1563,0.3327412
1564,0.2537932
1565,-0.0848382
1566,-0.2532135
1567,-0.1408677
1568,-0.053288
1569,0.025702
1570,-0.0227137
1571,-0.0869752
1572,-0.289881
1573,0.1089425
1574,-0.0231622
1575,-0.0009656
1576,-0.3816825
1577,-0.0669571
1578,-0.0078489
1579,-0.0055495
1580,-0.0406346
1581,0.0195582
1582,-0.06168
1583,-0.050947
1584,-0.0518109
1585,-0.3290381
1586,0.0518763
1587,0.0287808
1588,0.0087823
1589,-0.0491858
1590,-0.3956093
1591,-0.134901
1592,-0.0279676
1593,0.014791
1594,-0.109089
1595,-0.0343097
1596,-0.1116141
1597,-0.1171654
1598,0.0103791
1599,-0.4000715
1600,0.0662792
1601,-0.0225278
1602,-0.0643787
1603,-0.0229331
1604,-0.0609345
1605,0.0037832
1606,-0.0130318
1607,-0.1650244
1608,0.3402008
1609,-0.0087919
1610,-0.065952
1611,-0.0249541
1612,0.2046023
1613,-0.0780406
1614,-0.0228059
1615,-0.0169303
1616,-0.0040704
1617,0.0019637
1618,-0.0601176
1619,0.0199712
1620,-0.1007015
1621,0.0855712
1622,0.2950735
1623,-0.0469481
1624,-0.0992912
1625,-0.0749273
1626,0.3031561
1627,0.0070371
1628,0.1974796
1629,-0.064188
1630,0.2366361
1631,0.027662
1632,-0.0667674
1633,-0.0890514
1634,-0.0403151
1635,0.013595
1636,0.0025168
1637,-0.0380604
1638,-0.0794591
1639,-0.0796964
1640,-0.0136258
1641,-0.0962244
1642,-0.0093019
1643,0.328096
1644,-0.0055495
1645,-0.0646512
1646,-0.0733194
1647,-0.1304351
1648,-0.0231622
1649,-0.106457
1650,-0.0223704
1651,-0.0656199
1652,-0.1415402
1653,0.010062
1654,-0.1345834
1655,-0.0484304
1656,0.0364883
1657,-0.1798076
1658,0.0128817
1659,0.0145098
1660,-0.0807638
1661,-0.0508208
1662,-0.0056224
1663,-0.2475707
1664,0.3633952
1665,-0.0160792
1666,-0.0231622
1667,-0.0125967
1668,-0.0552762
1669,-0.0460553
1670,0.0049855
1671,-0.1248453
1672,-0.3135618
1673,0.3160598
1674,-0.350898
1675,-0.0161443
1676,-0.0222706
1677,-0.179375
1678,0.2412219
1679,0.2057189
1680,-0.0326989
1681,0.0619705
1682,0.3639134
1683,0.0845235
1684,-0.0210199
1685,-0.0152988
1686,-0.0930806
1687,-0.1001387
1688,0.0810644
1689,-0.0796196
1690,0.1614394
1691,-0.3011127
1692,-0.0281984
1693,0.0067779
1694,-0.1023979
1695,-0.1036286
1696,-0.063056
1697,-0.0343595
1698,-0.027996
1699,-0.0977104
1700,-0.2088272
1701,-0.1668329
1702,-0.0082858
1703,-0.1347732
1704,-0.4690916
1705,0.0290933
1706,0.052189
1707,-0.3019191
1708,-0.1563411
1709,-0.0948023
1710,-0.04747
1711,-0.4006999
1712,0.3393244
1713,-0.205682
1714,0.0267633
1715,0.229268
1716,-0.0209304
1717,-0.0891357
1718,0.2426835
1719,0.3078135
1720,-0.318594
1721,0.0441118
1722,0.023345
1723,-0.0405572
1724,-0.1090833
1725,-0.104083
1726,-0.1000614
1727,-0.1849521
1728,-0.2697664
1729,-0.1948971
1730,0.2353891
1731,-0.0624055
1732,-0.2109357
1733,0.0748707
1734,0.0914175
1735,-0.0303363
1736,0.1160402
1737,-0.018132
1738,-0.0327592
1739,0.0079201
1740,-0.0231622
1741,-0.0355598
1742,-0.0249091
1743,-0.0291395
1744,-0.0237822
1745,0.0316962
1746,-0.0636615
1747,0.0737566
1748,-0.0174571
1749,-0.0593287
1750,0.0593963
1751,-0.0087609
1752,-0.0101048
1753,0.0195582
1754,-0.0209381
1755,-0.0193616
1756,-0.0183403
1757,-0.0055306
1758,-0.0275894
1759,0.0022841
1760,-0.3366363
1761,-0.1252361
1762,-0.0024074
1763,-0.0403074
1764,-0.0497536
1765,-0.2968933
1766,0.0162102
1767,-0.0231622
1768,0.1656199
1769,0.137903
1770,-0.1885556
1771,-0.0881418
1772,-0.2839382
1773,-0.0487891
1774,-0.0513049
1775,-0.0135087
1776,0.279729
1777,-0.1275987
1778,-0.0727767
1779,-0.0463369
1780,0.0459015
1781,0.5184206
1782,-0.0856224
1783,0.0015201
1784,0.0707759
1785,-0.0360465
1786,0.3047682
1787,0.1298307
1788,-0.0454272
1789,-0.1100145
1790,0.1475535
1791,-0.0177142
1792,0.0085987
1793,-0.1486986
1794,-0.0433002
1795,0.0195582
1796,-0.0504235
1797,0.3233424
1798,-0.3925647
1799,-0.138491
1800,0.0619011
1801,-0.0060998
1802,-0.0699005
1803,0.296905
1804,-0.1991092
1805,0.0146795
1806,0.0428316
1807,-0.0564888
1808,-0.1956798
1809,-0.0442572
1810,-0.0567611
1811,0.1036992
1812,-0.2808279
1813,0.1600452
1814,-0.0192431
1815,-0.0881452
1816,0.0049103
1817,-0.0490837
1818,-0.0511681
1819,-0.0339322
1820,-0.1381041
1821,-0.093253
1822,-0.1699137
1823,-0.1422365
1824,-0.0395505
1825,0.0069712
1826,0.0152772
1827,-0.0695367
1828,-0.0209381
1829,-0.3833066
1830,-0.0598873
1831,-0.0856728
1832,-0.1027883
1833,0.0358664
1834,-0.0721985
1835,0.0473257
1836,-0.0327592
1837,-0.0423402
1838,-0.2939664
1839,0.3056486
1840,-0.2235486
1841,0.0109933
1842,-0.0175052
1843,-0.0786143
1844,-0.3563887
1845,-0.1126098
1846,-0.005746
1847,0.1943497
1848,-0.0517543
1849,-0.0988564
1850,0.0178243
1851,-0.0613145
1852,-0.1462235
1853,-0.0477956
1854,-0.1046285
1855,-0.3818262
1856,-0.0673724
1857,-0.0279867
1858,-0.1002949
1859,-0.0344155
1860,-0.0002449
1861,-0.0631595
1862,-0.364998
1863,-0.0088613
1864,-0.0101048
1865,0.2427676
1866,-0.132881
1867,0.2401603
1868,-0.0675591
1869,-0.0199172
1870,0.0616636
1871,-0.1161244
1872,0.0078592
1873,-0.0327592
1874,-0.0195607
1875,-0.013743
1876,0.4372156
1877,0.0124234
1878,-0.0589096
1879,-0.0802428
1880,-0.0306341
1881,-0.0231622
1882,-0.0727145
1883,-0.0041343
1884,0.0354588
1885,0.0099399
1886,-0.3199791
1887,-0.095123
1888,-0.2880164
1889,-0.0231622
1890,-0.0702319
1891,-0.0759686
1892,-0.3110826
1893,-0.0630468
1894,-0.0056224
1895,-0.1636454
1896,-0.282699
1897,-0.0286739
1898,-0.0209381
1899,-0.1403458
1900,-0.1373078
1901,-0.0256205
1902,0.0443292
1903,-0.0938349
1904,-0.1351335
1905,0.3113179
1906,-0.0209381
1907,-0.0287999
1908,-0.1183539
1909,0.0420648
1910,-0.0079878
1911,-0.0180975
1912,0.0134263
1913,-0.0723373
1914,-0.119582
1915,-0.0562681
1916,0.2542456
1917,0.3439754
1918,0.2842359
1919,-0.1123431
1920,-0.0355133
1921,0.0756717
1922,-0.0378867
1923,0.2485743
1924,-0.0287346
1925,-0.2778631
1926,-0.0209381
1927,-0.0101048
1928,-0.0835418
1929,0.2401954
1930,-0.0333252
1931,-0.1565279
1932,-0.0280747
1933,-0.0227462
1934,-0.0513108
1935,-0.0805654
1936,-0.0310684
1937,-0.3033068
1938,-0.0894941
1939,-0.0510831
1940,-0.0231622
1941,-0.0567611
1942,0.0064644
1943,-0.005576
1944,0.0128817
1945,-0.0701791
1946,-0.0120069
1947,0.2848355
1948,-0.0198102
1949,-0.0474887
1950,0.0355456
1951,0.1897752
1952,-0.0374977
1953,0.1286866
1954,-0.0393679
1955,-0.0508475
1956,0.2264885
1957,-0.0296136
1958,0.1167867
1959,-0.1272473
1960,0.37424
1961,-0.0234521
1962,0.0932406
1963,0.0811298
1964,0.0350379
1965,0.2753227
1966,-0.1861946
1967,-0.2565369
1968,0.174805
1969,0.0022841
1970,-0.1896886
1971,0.0094436
1972,-0.1016112
1973,-0.0205103
1974,-0.0231622
1975,-0.0288764
1976,0.3109048
1977,0.0665806
1978,-0.384743
1979,-0.036172
1980,0.1706209
1981,0.0740465
1982,0.3027526
1983,-0.0367253
1984,0.0152772
1985,-0.0327592
1986,0.344002
1987,-0.0375282
1988,-0.0729221
1989,-0.064782
1990,-0.0085371
1991,-0.0313235
1992,-0.3463925
1993,-0.3755021
1994,-0.0553951
1995,0.2767967
1996,0.0077011
1997,-0.0880046
1998,0.1754605
1999,0.0082893
2000,0.1984595
2001,-0.1025979
2002,0.0557969
2003,-0.0768895
2004,-0.1883679
2005,-0.1374431
2006,0.1797527
2007,0.0668362
2008,-0.4883876
2009,-0.1040475
2010,-0.168793
2011,-0.1325946
2012,-0.0259418
2013,0.0726321
2014,-0.0329665
2015,-0.0870824
2016,0.0207637
2017,-0.0179968
2018,-0.0209381
2019,0.3224291
2020,0.1226403
2021,-0.3083155
2022,-0.1158731
2023,0.0836471
2024,-0.1265202
2025,-0.0327592
2026,-0.0281725
2027,-0.0336103
2028,0.0297768
2029,-0.1530606
2030,-0.0692646
2031,-0.1018671
2032,-0.0980685
2033,-0.0131962
2034,0.0198073
2035,0.2765148
2036,-0.0247981
2037,-0.0306585
2038,-0.0998666
2039,-0.0888856
2040,0.0251543
2041,0.0701657
2042,0.0296475
2043,0.0487759
2044,-0.045924
2045,0.2338839
2046,-0.0215016
2047,-0.2682321
2048,-0.0430618
2049,0.0005373
2050,0.0924007
2051,-0.2935847
2052,-0.1230456
2053,0.1273329
2054,-0.2867571
2055,-0.0463369
2056,0.1360832
2057,-0.0352678
2058,-0.037675
2059,-0.0232583
2060,-0.0257674
2061,0.3345267
2062,0.027662
2063,0.2031075
2064,-0.0214743
2065,0.3231609
2066,-0.0034528
2067,-0.0430099
2068,0.1919052
2069,0.4303649
2070,-0.0101048
2071,-0.0188714
2072,-0.2242834
2073,-0.0099437
2074,-0.0399514
2075,0.3149247
2076,-0.1516627
2077,-0.1561319
2078,-0.0273468
2079,-0.0926473
2080,-0.0442547
2081,-0.2953766
2082,-0.0231622
2083,-0.0880752
2084,0.221893
2085,-0.0877952
2086,0.2417128
2087,-0.1673341
2088,-0.064501
2089,-0.1396933
2090,-0.0019638
2091,-0.0226032
2092,0.126839
2093,-0.0741586
2094,-0.0840601
2095,-0.0606148
2096,-0.0242962
2097,-0.0323344
2098,-0.095675
2099,-0.0155055
2100,-0.0327592
2101,-0.0810087
2102,-0.1017161
2103,-0.0953736
2104,-0.1066335
2105,-0.0282272
2106,0.0208999
2107,-0.0231622
2108,0.0107295
2109,0.0999002
2110,-0.1207488
2111,0.072752
2112,0.060679
2113,-0.0288967
2114,-0.0515481
2115,0.234068
2116,0.0389737
2117,0.3239778
2118,-0.161956
2119,-0.3116875
2120,-0.0970002
2121,-0.0105345
2122,0.2777371
2123,0.0135729
2124,-0.1292612
2125,-0.0167961
2126,-0.0032458
2127,-0.0544608
2128,-0.277682
2129,-0.0614222
2130,-0.0562548
2131,-0.0055854
2132,0.0091487
2133,-0.3041732
2134,-0.1984188
2135,-0.0723349
2136,-0.0755472
2137,-0.1147454
2138,-0.0415575
2139,-0.0443899
2140,-0.365156
2141,-0.049464
2142,-0.0674386
2143,0.1636978
2144,0.0074537
2145,-0.3781987
2146,-0.0110474
2147,0.0600575
2148,0.0068572
2149,-0.0851911
2150,-0.1394579
2151,-0.0667165
2152,-0.2784031
2153,0.0060464
2154,0.1982159
2155,-0.2148629
2156,0.2871786
2157,-0.0623526
2158,-0.2804808
2159,0.0982773
2160,0.390024
2161,0.0247458
2162,-0.0290111
2163,-0.1685924
2164,-0.2212259
2165,-0.1467751
2166,-0.0911203
2167,0.0780875
2168,0.3321991
2169,0.5070932
2170,0.2610962
2171,-0.0342652
2172,-0.080704
2173,0.0232414
2174,-0.0238479
2175,-0.0418538
2176,0.0560109
2177,0.0128817
2178,-0.0454272
2179,-0.3084378
2180,-0.0296136
2181,0.0305007
2182,-0.0508631
2183,-0.0212326
2184,-0.2891715
2185,-0.0327592
2186,0.0128817
2187,-0.0837312
2188,-0.0090853
2189,-0.0142916
2190,0.0070127
2191,0.0022841
2192,-0.0047784
2193,-0.01583
2194,-0.01583
2195,-0.014019
2196,-0.0800623
2197,-0.0101048
2198,-0.1041392
2199,-0.0953935
2200,-0.0483309
2201,-0.2973889
2202,-0.0786984
2203,-0.2415003
2204,-0.385903
2205,-0.100615
2206,-0.4993374
2207,-0.3258015
2208,0.1668328
2209,-0.0430724
2210,-0.3777967
2211,-0.0677771
2212,-0.0429999
2213,-0.0401253
2214,-0.3144826
2215,-0.0316482
2216,0.307352
2217,-0.1231206
2218,-0.1368645
2219,0.0823447
2220,0.3051883
2221,-0.0513108
2222,-0.384288
2223,-0.0613145
2224,0.2191518
2225,-0.0858102
2226,-0.0229101
2227,-0.3658213
2228,-0.0304492
2229,0.1921557
2230,0.2369943
2231,-0.2066947
2232,-0.0249211
2233,0.3272536
2234,-0.1134582
2235,-0.3352012
2236,0.1954762
2237,0.0950283
2238,-0.0567611
2239,-0.0080089
2240,-0.3565303
2241,-0.2152542
2242,-0.0764606
2243,-0.0950169
2244,0.0890805
2245,-0.0820609
2246,-0.1556375
2247,-0.1920359
2248,0.0044114
2249,-0.3346464
2250,-0.1413003
2251,0.0653538
2252,-0.0452246
2253,-0.2902043
2254,-0.0471652
2255,0.3207954
2256,-0.0184662
2257,0.2341357
2258,-0.085341
2259,-0.182142
2260,0.0125789
2261,-0.1202607
2262,-0.0100591
2263,0.0202327
2264,0.2248091
2265,-0.1238716
2266,-0.0776078
2267,0.0182191
2268,0.0792186
2269,-0.348859
2270,0.0927802
2271,-0.0209381
2272,-0.0231434
2273,-0.068569
2274,0.0338715
2275,-0.0231622
2276,-0.3872044
2277,0.2304663
2278,-0.0730114
2279,-0.007467
2280,0.2867328
2281,-0.1785007
2282,0.0290446
2283,-0.3062958
2284,0.2971246
2285,-0.1354428
2286,-0.063152
2287,-0.025127
2288,0.0289172
2289,-0.313874
2290,0.2498948
2291,-0.0387626
2292,-0.3879853
2293,0.1798575
2294,0.0301845
2295,-0.061021
2296,-0.2296741
2297,-0.06611
2298,-0.3176813
2299,-0.0231622
2300,-0.068285
2301,0.3112768
2302,-0.2463914
2303,-0.3359857
2304,-0.0679424
2305,-0.0627937
2306,-0.0785525
2307,-0.0001039
2308,-0.0327592
2309,0.2253565
2310,-0.0132391
2311,0.3100739
2312,-0.0149473
2313,-0.0760311
2314,0.0580675
2315,-0.1153227
2316,-0.0484329
2317,0.1835527
2318,-0.0554297
2319,-0.0827118
2320,0.0022841
2321,-0.0454272
2322,-0.2268423
2323,-0.0488668
2324,-0.0264098
2325,-0.2936156
2326,-0.0084586
2327,-0.0344368
2328,-0.0664654
2329,-0.0260346
2330,-0.3147692
2331,-0.0330254
2332,-0.128376
2333,-0.302041
2334,-0.0971706
2335,0.0102951
2336,-0.0797819
2337,0.0182191
2338,0.3593111
2339,-0.0428259
2340,-0.0399161
2341,-0.0327592
2342,-0.0101048
2343,0.2550716
2344,0.1372947
2345,0.2495055
2346,0.0513348
2347,-0.0898498
2348,0.3713959
2349,-0.1563975
2350,0.3785653
2351,-0.0613145
2352,-0.4926133
2353,-0.0154341
2354,0.045404
2355,-0.0518184
2356,-0.0732829
2357,-0.0348758
2358,-0.0731424
2359,0.3072572
2360,-0.0895508
2361,0.3392532
2362,-0.2740449
2363,0.0546109
2364,-0.0055306
2365,0.2384785
2366,-0.1250438
2367,0.3307578
2368,-0.0209381
2369,-0.0332608
2370,-0.0336191
2371,-0.0618974
2372,-0.0441122
2373,-0.0589123
2374,-0.0227577
2375,-0.2532038
2376,-0.0231622
2377,-0.2173718
2378,-0.0642326
2379,0.0079201
2380,-0.0816657
2381,-0.059402
2382,-0.1215315
2383,-0.0056973
2384,-0.0101048
2385,0.0607437
2386,-0.0805689
2387,0.1757598
2388,-0.121436
2389,0.0131103
2390,0.290626
2391,-0.0087382
2392,-0.0210697
2393,-0.3852611
2394,-0.1217071
2395,-0.0713813
2396,-0.5428988
2397,-0.0034355
2398,-0.1307957
2399,-0.0981005
2400,-0.0470848
2401,-0.0543924
2402,-0.0852877
2403,-0.378837
2404,0.2245332
2405,-0.0018879
2406,-0.0077827
2407,-0.1456833
2408,0.3164639
2409,-0.095233
2410,0.26391
2411,0.1050428
2412,-0.1276648
2413,-0.0279186
2414,0.338639
2415,-0.0756895
2416,-0.2741193
2417,0.3081005
2418,-0.1880582
2419,-0.0614896
2420,-0.2774401
2421,-0.3754533
2422,0.0114575
2423,-0.200891
2424,0.0032305
2425,-0.0866295
2426,0.4473275
2427,-0.0852394
2428,0.046323
2429,0.02525
2430,-0.1608258
2431,-0.0909033
2432,0.2358416
2433,0.4324598
2434,-0.0591368
2435,0.1386157
2436,0.20124
2437,-0.0950648
2438,-0.0605476
2439,-0.0428456
2440,0.0269644
2441,-0.0478261
2442,-0.2457134
2443,-0.1240064
2444,-0.0188138
2445,0.0001939
2446,0.0193149
2447,-0.0080455
2448,-0.1157009
2449,-0.0563262
2450,0.1279803
2451,0.0103791
2452,-0.0327592
2453,-0.103804
2454,0.0139019
2455,-0.185496
2456,-0.1405992
2457,-0.283121
2458,-0.0209381
2459,-0.0327592
2460,-0.1029859
2461,-0.3943835
2462,-0.0615155
2463,-0.3676451
2464,0.0443025
2465,0.4602142
2466,-0.0056696
2467,0.3175105
2468,-0.1456831
2469,0.2696248
2470,0.3099912
2471,-0.3031921
2472,-0.0677046
2473,0.3763028
2474,-0.2972392
2475,-0.1414259
2476,0.0458278
2477,-0.0642041
2478,-0.2263224
2479,-0.1437834
2480,0.2651749
2481,-0.0847114
2482,-0.2242058
2483,-0.0189283
2484,-0.0080436
2485,-0.4670987
2486,0.1692054
2487,-0.1413559
2488,0.0564342
2489,-0.0147693
2490,-0.0273468
2491,-0.0724106
2492,0.0870266
2493,-0.0290239
2494,-0.0594995
2495,-0.0199397
2496,0.32327
2497,-0.01583
2498,0.3002031
2499,-0.0570558
2500,0.3036911
2501,0.3059911
2502,-0.0527043
2503,0.0714508
2504,-0.1103488
2505,0.0206702
2506,-0.0175052
2507,-0.2903114
2508,0.2897734
2509,0.1601135
2510,-0.3318545
2511,-0.2914794
2512,-0.0961679
2513,0.0049457
2514,0.0215221
2515,0.0777997
2516,-0.0710621
2517,-0.3016973
2518,-0.1463092
2519,-0.2897548
2520,-0.1356636
2521,0.1164681
2522,0.0452103
2523,-0.0797987
2524,0.3488384
2525,-0.0351019
2526,-0.0364814
2527,-0.0227291
2528,-0.0830801
2529,0.1433596
2530,-0.0314841
2531,-0.0864109
2532,-0.0044021
2533,0.0173577
2534,-0.1304528
2535,-0.0581635
2536,-0.0613145
2537,-0.06679
2538,0.2190165
2539,0.3237556
2540,-0.0327592
2541,-0.1056257
2542,-0.3211574
2543,-0.0600461
2544,0.2499326
2545,-0.3439354
2546,-0.0319949
2547,0.3071814
2548,-0.0463369
2549,0.0372685
2550,0.2304394
2551,0.2570368
2552,-0.1603989
2553,-0.1817119
2554,-0.1108748
2555,-0.1310761
2556,-0.2829051
2557,-0.0374977
2558,-0.1994076
2559,0.1385128
2560,0.2020601
2561,0.2213576
2562,0.206663
2563,-0.2285286
2564,0.333941
2565,-0.1290899
2566,-0.0704993
2567,-0.0447088
2568,-0.2730427
2569,-0.0324027
2570,-0.0150002
2571,-0.4229987
2572,-0.1029539
2573,-0.0309089
2574,-0.3291802
2575,-0.20146
2576,-0.1384216
2577,-0.1497041
2578,0.2294435
2579,0.2437931
2580,0.4767799
2581,0.194229
2582,0.1627295
2583,-0.0330555
2584,-0.0275065
2585,-0.1221385
2586,-0.0568019
2587,0.391966
2588,-0.1747913
2589,0.1228181
2590,0.2615839
2591,-0.0231622
2592,-0.0090853
2593,-0.2587938
2594,-0.006717
2595,-0.3084702
2596,0.1903479
2597,0.1117182
2598,-0.3166176
2599,0.3668229
2600,-0.0568297
2601,-0.0729883
2602,0.3075924
2603,-0.1289316
2604,-0.037054
2605,-0.065959
2606,-0.2751458
2607,-0.0810484
2608,0.1662101
2609,-0.1253871
2610,0.4913877
2611,0.1638521
2612,-0.2803283
2613,-0.0327592
2614,-0.0175052
2615,-0.5052597
2616,0.0223158
2617,0.0182191
2618,0.0088559
2619,0.0128817
2620,0.0330402
2621,-0.0385584
2622,0.2444313
2623,-0.0023092
2624,-0.0208261
2625,-0.0608217
2626,-0.0231622
2627,-0.01583
2628,-0.0418875
2629,0.0007099
2630,-0.0178464
2631,-0.0209381
2632,0.0154462
2633,-0.0142916
2634,-0.0209381
2635,-0.022389
2636,0.0195582
2637,0.0032305
2638,-0.0031972
2639,-0.0468686
2640,-0.0105031
2641,-0.3214764
2642,-0.3223093
2643,-0.0856065
2644,0.3126595
2645,0.1396804
2646,-0.0905073
2647,0.2371691
2648,-0.0326862
2649,-0.0769167
2650,0.0656888
2651,-0.05091
2652,-0.0579596
2653,-0.0960488
2654,-0.1196406
2655,-0.2921557
2656,-0.321042
2657,-0.0541824
2658,-0.30453
2659,-0.1294916
2660,0.2583163
2661,-0.3547151
2662,0.1051584
2663,-0.0816712
2664,-0.074876
2665,0.1216919
2666,0.0001452
2667,-0.0401253
2668,-0.0897426
2669,0.2907164
2670,-0.0268831
2671,0.0489762
2672,-0.3639316
2673,0.3085245
2674,0.1999374
2675,-0.0716343
2676,0.1171837
2677,-0.2852769
2678,-0.0320548
2679,0.0257704
2680,-0.0104919
2681,-0.1369027
2682,0.2884509
2683,0.3946925
2684,0.0506183
2685,-0.0638372
2686,0.3131083
2687,0.0186726
2688,0.3271452
2689,-0.0438309
2690,-0.2514426
2691,-0.0370811
2692,-0.11387
2693,-0.397502
2694,-0.2631201
2695,-0.0723223
2696,-0.0741466
2697,-0.0094044
2698,-0.0085335
2699,0.1724753
2700,0.1670567
2701,0.0182191
2702,0.0039569
2703,-0.3504699
2704,0.1338585
2705,0.171288
2706,0.0877913
2707,0.0019991
2708,-0.018489
2709,-0.3028107
2710,-0.3166214
2711,-0.0270871
2712,-0.0713401
2713,-0.0385584
2714,0.2940085
2715,-0.0653577
2716,-0.0688584
2717,-0.0299969
2718,-0.0209381
2719,-0.0420375
2720,-0.1901175
2721,0.1566577
2722,-0.0151315
2723,-0.116791
2724,-0.0469889
2725,-0.0877987
2726,0.3188434
2727,-0.0182602
2728,0.3226344
2729,0.1746275
2730,0.1760768
2731,-0.2645233
2732,0.2602931
2733,-0.0238074
2734,-0.3751159
2735,-0.2452925
2736,-0.0012816
2737,-0.0839295
2738,-0.0558679
2739,-0.1590339
2740,0.2964696
2741,-0.1206874
2742,-0.1259239
2743,-0.0274283
2744,0.0069065
2745,-0.2552003
2746,-0.2617465
2747,0.0319341
2748,-0.0292603
2749,-0.0401253
2750,-0.0036049
2751,-0.0541411
2752,0.2362454
2753,0.1282072
2754,-0.0031803
2755,-0.0308506
2756,-0.0314714
2757,-0.0987382
2758,0.2354683
2759,-0.0616042
2760,-0.0405584
2761,-0.0790304
2762,-0.0680529
2763,-0.1122784
2764,0.3603384
2765,-0.2099984
2766,0.0117484
2767,-0.3451556
2768,-0.2608453
2769,-0.1339671
2770,0.2254977
2771,0.2047905
2772,-0.0106267
2773,-0.0397866
2774,0.250496
2775,0.1912142
2776,-0.2266891
2777,-0.1195558
2778,0.1574238
2779,-0.1587626
2780,-0.2944246
2781,-0.3664446
2782,0.4534698
2783,-0.1212431
2784,-0.3159404
2785,0.0303415
2786,-0.0103369
2787,-0.0846693
2788,-0.4554558
2789,-0.2686458
2790,0.0861646
2791,0.2138079
2792,-0.1163578
2793,0.2096249
2794,-0.0241822
2795,0.2194352
2796,-0.3423672
2797,-0.2387837
2798,-0.2065274
2799,0.1703902
2800,0.0427575
2801,-0.3734819
2802,0.0250312
2803,-0.0910831
2804,-0.0909322
2805,-0.1438004
2806,0.1590279
2807,-0.0605059
2808,-0.0151315
2809,0.166463
2810,0.2527047
2811,-0.2810859
2812,-0.0249731
2813,-0.0728637
2814,-0.0066425
2815,-0.0694747
2816,-0.0982821
2817,0.0328481
2818,0.1869753
2819,-0.0631934
2820,-0.1152992
2821,-0.3680833
2822,-0.0476839
2823,-0.0518109
2824,-0.0549447
2825,-0.0299969
2826,0.1977413
2827,-0.078197
2828,-0.0009758
2829,-0.0540359
2830,0.2831433
2831,0.3382811
2832,0.3288603
2833,-0.352901
2834,0.0724055
2835,-0.1232535
2836,0.2336748
2837,-0.0227149
2838,-0.0949192
2839,-0.1230649
2840,-0.2425946
2841,-0.1284039
2842,0.0488905
2843,-0.0233573
2844,-0.0560055
2845,-0.0218809
2846,0.1657323
2847,-0.3772436
2848,0.3040255
2849,-0.0151315
2850,0.0020815
2851,0.3726657
2852,0.3398921
2853,-0.1893041
2854,-0.1090036
2855,-0.0682247
2856,-0.0244315
2857,-0.1755453
2858,-0.0043423
2859,0.009626
2860,0.3297437
2861,-0.3824662
2862,-0.3480727
2863,-0.2965714
2864,-0.0728936
2865,-0.0444068
2866,-0.0757695
2867,-0.0401253
2868,-0.2786304
2869,0.0723853
2870,0.2368489
2871,0.2950025
2872,-0.1753369
2873,-0.3965276
2874,-0.1097286
2875,-0.0858181
2876,0.0467384
2877,-0.2414642
2878,0.1289547
2879,0.1116329
2880,0.262446
2881,-0.0638933
2882,-0.3504206
2883,0.0046695
2884,0.036761
2885,-0.1502281
2886,0.0529124
2887,-0.0684886
2888,-0.315991
2889,0.3310674
2890,-0.0642939
2891,-0.3739423
2892,-0.0321489
2893,-0.1466634
2894,0.1464993
2895,-0.2491683
2896,-0.1001035
2897,-0.0468359
2898,-0.0697422
2899,-0.0699708
2900,-0.0790302
2901,-0.2759584
2902,0.0097211
2903,-0.17242
2904,-0.0072701
2905,-0.0200926
2906,-0.1059132
2907,-0.0209381
2908,-0.0214873
2909,-0.1046573
2910,-0.0147547
2911,-0.0327592
2912,-0.0231622
2913,0.0421782
2914,-0.3017298
2915,-0.1105088
2916,0.1934303
2917,-0.0463357
2918,-0.1229151
2919,-0.0157471
2920,-0.0800591
2921,-0.2203826
2922,0.0640535
2923,-0.0758929
2924,-0.2286403
2925,-0.1527106
2926,-0.1626468
2927,-0.0953005
2928,-0.0401701
2929,-0.0977852
2930,-0.1912069
2931,0.173837
2932,-0.1221462
2933,-0.0389137
2934,-0.0132539
2935,0.0636891
2936,-0.2585534
2937,-0.2932528
2938,-0.005576
2939,-0.0427791
2940,-0.0296136
2941,-0.0587913
2942,-0.0704396
2943,-0.1559139
2944,-0.3376116
2945,-0.0596324
2946,-0.3983468
2947,-0.0450112
2948,-0.16759
2949,-0.028301
2950,-0.1037597
2951,-0.2168365
2952,0.1946829
2953,-0.0274445
2954,-0.3003779
2955,-0.0598188
2956,0.0887816
2957,-0.0103143
2958,-0.0632237
2959,-0.0306664
2960,0.0079201
2961,-0.064357
2962,-0.3743718
2963,0.0067335
2964,-0.0960529
2965,-0.3470879
2966,0.1483321
2967,-0.0435077
2968,-0.0301397
2969,-0.087569
2970,-0.0429527
2971,-0.1086637
2972,-0.3202099
2973,0.3712433
2974,-0.1298631
2975,0.0045694
2976,-0.0606678
2977,-0.0217898
2978,-0.272011
2979,-0.0284986
2980,0.3047059
2981,-0.0254174
2982,-0.2844794
2983,-0.5257758
2984,-0.395871
2985,-0.1291659
2986,-0.1549781
2987,0.0731234
2988,-0.0229162
2989,-0.0811953
2990,-0.0397322
2991,-0.067699
2992,-0.073889
2993,0.0154701
2994,-0.3264188
2995,-0.3494523
2996,-0.0899734
2997,-0.1305888
2998,-0.3098129
2999,0.1379499
3000,0.2875371
3001,-0.0592426
3002,-0.0673686
3003,-0.0995866
3004,-0.0959789
3005,-0.0822886
3006,-0.1194918
3007,-0.027494
3008,-0.2147266
3009,-0.0882868
3010,0.0212921
3011,-0.0304397
3012,0.0093104
3013,-0.5086806
3014,-0.2913187
3015,0.1572513
3016,-0.2607353
3017,-0.0282457
3018,-0.0101048
3019,-0.332516
3020,0.3569916
3021,-0.112076
3022,-0.0930229
3023,-0.0293962
3024,-0.0968815
3025,-0.1458673
3026,0.3015664
3027,0.1568155
3028,0.3188595
3029,-0.1080233
3030,-0.3331793
3031,-0.0505075
3032,0.3903861
3033,-0.0060243
3034,-0.0263036
3035,-0.0694845
3036,-0.0791691
3037,-0.2897162
3038,-0.0658357
3039,-0.0231622
3040,-0.0016431
3041,-0.0989712
3042,0.1395448
3043,-0.1918681
3044,0.0801217
3045,-0.1192551
3046,-0.2892513
3047,0.1435909
3048,-0.3341524
3049,-0.3488567
3050,-0.1966476
3051,0.4555286
3052,0.3168903
3053,0.1150057
3054,0.3067228
3055,-0.146833
3056,-0.1810252
3057,-0.1050224
3058,0.3176662
3059,0.2348324
3060,-0.1496776
3061,-0.0329149
3062,-0.003911
3063,0.3849339
3064,0.0502828
3065,-0.0217999
3066,0.0128817
3067,-0.0209381
3068,-0.0231622
3069,-0.0323829
3070,-0.0296136
3071,-0.3927244
3072,0.337121
3073,-0.0540359
3074,-0.2891327
3075,-0.0339372
3076,-0.0442656
3077,-0.0399846
3078,-0.1145077
3079,-0.0140185
3080,-0.3612105
3081,-0.0055306
3082,-0.0672198
3083,-0.0473963
3084,-0.0122577
3085,0.0195582
3086,0.0022841
3087,-0.0209381
3088,0.0032305
3089,-0.0209381
3090,-0.01583
3091,-0.0175052
3092,-0.0101048
3093,-0.0212746
3094,0.0195582
3095,0.2036903
3096,0.1895412
3097,-0.0162697
3098,-0.2910013
3099,-0.0111218
3100,0.1654137
3101,0.0062856
3102,0.3051488
3103,-0.3531294
3104,-0.3708122
3105,0.4878552
3106,-0.2597711
3107,-0.0546833
3108,0.289251
3109,-0.0337313
3110,-0.1764657
3111,-0.006684
3112,-0.0893278
3113,0.1723784
3114,-0.0231622
3115,0.0022841
3116,-0.5165384
3117,0.4097115
3118,-0.0488259
3119,-0.0089389
3120,-0.0572564
3121,0.0121435
3122,-0.1020003
3123,0.2282355
3124,-0.0208838
3125,-0.2678579
3126,0.2343084
3127,0.0535985
3128,0.0128817
3129,-0.0577725
3130,-0.0224961
3131,-0.0642
3132,-0.055561
3133,0.0457781
3134,-0.0377138
3135,0.2287927
3136,-0.0461459
3137,0.0022841
3138,0.3200806
3139,0.0016544
3140,-0.1160619
3141,-0.0362724
3142,0.0198424
3143,0.2301579
3144,-0.0362724
3145,-0.1371364
3146,0.3341613
3147,-0.0783877
3148,-0.0209381
3149,-0.0017848
3150,-0.1985904
3151,0.1023943
3152,0.0066852
3153,-0.0518641
3154,-0.2955088
3155,0.0079201
3156,0.0134664
3157,0.0328481
3158,-0.2257315
3159,-0.1559149
3160,-0.0414225
3161,0.0128817
3162,-0.127921
3163,-0.0056973
3164,-0.2602749
3165,-0.0151315
3166,-0.1358085
3167,-0.11912
3168,-0.0961236
3169,-0.335807
3170,0.0089276
3171,0.0946425
3172,-0.0231622
3173,-0.0016598
3174,-0.0341566
3175,0.0111867
3176,0.3181623
3177,-0.0747997
3178,-0.0172742
3179,-0.000018
3180,-0.0516643
3181,-0.0231622
3182,-0.0297652
3183,-0.0231622
3184,0.0061394
3185,0.0293749
3186,-0.1618163
3187,-0.0441122
3188,0.0195582
3189,-0.0385584
3190,0.2424229
3191,-0.0015268
3192,-0.0468359
3193,-0.1386374
3194,0.0226645
3195,-0.0198848
3196,-0.0391342
3197,-0.0296136
3198,0.0027864
3199,-0.0055306
3200,-0.3830954
3201,-0.0128876
3202,0.0104972
3203,0.2484574
3204,0.0264862
3205,-0.0259878
3206,0.1124024
3207,-0.0151315
3208,-0.0172742
3209,-0.0508886
3210,-0.0592932
3211,-0.0296136
3212,0.0086005
3213,-0.0740705
3214,-0.0401253
3215,-0.0296798
3216,-0.0375567
3217,-0.0768895
3218,-0.043964
3219,-0.0209381
3220,-0.0270542
3221,0.3193494
3222,-0.0209381
3223,-0.0613145
3224,-0.3047657
3225,-0.2724724
3226,-0.0988696
3227,0.0128817
3228,0.1092092
3229,0.2900327
3230,-0.2815132
3231,-0.0452246
3232,-0.2892002
3233,0.0923581
3234,-0.0641993
3235,-0.250219
3236,-0.0231622
3237,-0.0849812
3238,-0.0596989
3239,-0.1129181
3240,-0.0560451
3241,-0.0765127
3242,-0.0610008
3243,0.0223158
3244,-0.0531276
3245,-0.0480964
3246,0.0188734
3247,-0.0552316
3248,-0.0628596
3249,-0.0498209
3250,-0.0677515
3251,-0.0296136
3252,0.0032305
3253,-0.0075944
3254,0.0267558
3255,-0.0209381
3256,-0.0296136
3257,0.0137372
3258,-0.0513108
3259,-0.0217047
3260,-0.0273468
3261,-0.0193354
3262,-0.0549443
3263,0.0077435
3264,0.0141395
3265,-0.1011033
3266,-0.0209381
3267,-0.0219423
3268,-0.2945224
3269,-0.0628148
3270,0.0195582
3271,-0.0602692
3272,-0.0187828
3273,0.0702317
3274,-0.0468428
3275,-0.0655539
3276,-0.0578227
3277,-0.0489528
3278,-0.3027216
3279,-0.1042749
3280,-0.1844929
3281,-0.0664642
3282,0.0345362
3283,-0.0742048
3284,-0.0075868
3285,0.2457997
3286,-0.0279079
3287,0.0297911
3288,0.0179803
3289,-0.0014455
3290,-0.0567611
3291,-0.0209381
3292,-0.0185
3293,-0.0296136
3294,0.0545017
3295,0.3452187
3296,0.086077
3297,0.0088559
3298,-0.0388371
3299,-0.0211094
3300,-0.0954658
3301,0.0022841
3302,-0.0552908
3303,-0.0462766
3304,-0.0448562
3305,-0.0469854
3306,-0.0039214
3307,-0.0157113
3308,-0.2913844
3309,-0.3909325
3310,-0.2415514
3311,0.0692543
3312,-0.0733047
3313,-0.0392627
3314,-0.0401253
3315,-0.0952333
3316,-0.0228627
3317,-0.283099
3318,-0.0699467
3319,-0.0687967
3320,-0.018026
3321,-0.0709853
3322,-0.2818134
3323,0.1910817
3324,-0.0078568
3325,0.1081593
3326,-0.0193354
3327,-0.0401253
3328,-0.0418875
3329,-0.0209381
3330,-0.0347011
3331,-0.0567611
3332,-0.3814378
3333,0.0103791
3334,-0.0010202
3335,0.0195582
3336,-0.0231622
3337,-0.0055495
3338,0.2404315
3339,-0.124725
3340,-0.1606035
3341,-0.0003934
3342,-0.0439009
3343,-0.0209381
3344,0.1492871
3345,0.0102362
3346,-0.0537099
3347,-0.0384061
3348,-0.2842361
3349,-0.0086203
3350,0.0195253
3351,-0.0231622
3352,-0.0567611
3353,-0.0463621
3354,-0.1009747
3355,0.0417221
3356,-0.0231622
3357,-0.3480695
3358,0.1958058
3359,-0.1107241
3360,-0.0189283
3361,-0.0518265
3362,-0.0254313
3363,-0.0014455
3364,-0.0008891
3365,-0.2856489
3366,-0.1112357
3367,-0.0687948
3368,-0.0351118
3369,-0.0783232
3370,-0.0414119
3371,-0.2024684
3372,-0.2602577
3373,-0.0468822
3374,0.02895
3375,-0.0231622
3376,-0.0699841
3377,-0.0157063
3378,-0.0202717
3379,0.0310487
3380,-0.1442646
3381,-0.0577611
3382,-0.0421764
3383,-0.0242359
3384,-0.0375567
3385,-0.0176253
3386,-0.004365
3387,-0.0498209
3388,-0.0441122
3389,-0.0231622
3390,0.0401358
3391,-0.0673842
3392,-0.0296136
3393,0.0966778
3394,-0.0524409
3395,-0.0461917
3396,-0.0209381
3397,0.0179803
3398,-0.0090399
3399,-0.0531276
3400,-0.0592593
3401,-0.0147644
3402,0.0351955
3403,0.0726755
3404,-0.0468428
3405,0.0573653
3406,-0.2105604
3407,0.3015047
3408,-0.0457983
3409,-0.0899104
3410,-0.0134406
3411,0.0617206
3412,0.1300885
3413,-0.0278389
3414,0.0097054
3415,-0.041611
3416,-0.0818153
3417,0.2465501
3418,-0.0239345
3419,-0.01583
3420,-0.3086768
3421,-0.0400434
3422,-0.0557023
3423,0.0227278
3424,-0.1285913
3425,-0.0989468
3426,-0.0209381
3427,-0.0753804
3428,0.075739
3429,0.343803
3430,-0.2935821
3431,-0.0368054
3432,0.0082443
3433,-0.0809506
3434,0.3673598
3435,0.1318646
3436,-0.0209381
3437,-0.0151121
3438,-0.0128334
3439,-0.1215604
3440,0.1077124
3441,-0.0240726
3442,0.0407765
3443,-0.034607
3444,-0.2929802
3445,-0.0275741
3446,-0.0234608
3447,0.3333254
3448,-0.0424327
3449,-0.0418875
3450,-0.0012016
3451,-0.0795213
3452,0.1276875
3453,0.0103791
3454,-0.0090853
3455,-0.0530881
3456,0.1935961
3457,-0.029333
3458,0.0114901
3459,-0.091803
3460,-0.1104844
3461,-0.308175
3462,-0.2777874
3463,-0.0262247
3464,-0.0327592
3465,-0.1376004
3466,0.3081951
3467,-0.005576
3468,0.2400491
3469,-0.0284494
3470,-0.0632843
3471,0.289553
3472,-0.041922
3473,-0.0641159
3474,-0.066185
3475,-0.1756674
3476,0.0092958
3477,-0.0009758
3478,-0.0056224
3479,0.0032305
3480,-0.0400558
3481,0.0223158
3482,0.0441969
3483,-0.0151315
3484,-0.0479677
3485,0.0212681
3486,-0.0481148
3487,-0.0337533
3488,-0.013082
3489,-0.01583
3490,-0.0209381
3491,-0.013271
3492,0.0067779
3493,-0.0886448
3494,-0.038841
3495,-0.0323829
3496,-0.0316457
3497,-0.0144554
3498,-0.0526558
3499,-0.038841
3500,-0.0229873
3501,-0.0401253
3502,-0.0231622
3503,-0.0782455
3504,-0.0463369
3505,-0.0362724
3506,0.0498821
3507,-0.0551614
3508,-0.0528863
3509,-0.1110369
3510,0.1216262
3511,0.3198263
3512,-0.1035054
3513,0.1909211
3514,-0.1448277
3515,0.0686348
3516,-0.1136337
3517,0.0128817
3518,-0.0120456
3519,0.3283954
3520,-0.0326062
3521,-0.0266461
3522,0.5157842
3523,0.0403914
3524,-0.1430988
3525,-0.3001082
3526,0.2843928
3527,0.043158
3528,0.2240205
3529,-0.0059757
3530,-0.0467625
3531,0.0383217
3532,-0.3446371
3533,0.0738133
3534,0.4549874
3535,-0.0019954
3536,-0.2768535
3537,0.1333922
3538,-0.0722836
3539,0.3903493
3540,-0.0784837
3541,0.2577862
3542,-0.0463369
3543,0.0733058
3544,0.2658039
3545,0.3327804
3546,-0.1064324
3547,-0.0191963
3548,-0.1638249
3549,0.325786
3550,-0.0231622
3551,-0.0600084
3552,0.2949572
3553,0.0128817
3554,0.0110412
3555,0.2632671
3556,-0.1048582
3557,0.0494139
3558,-0.0695367
3559,-0.1527831
3560,0.2901187
3561,0.3104151
3562,0.00847
3563,-0.0666403
3564,-0.0057358
3565,-0.0281923
3566,-0.1604358
3567,0.0140067
3568,0.2503422
3569,-0.0898852
3570,-0.0416583
3571,-0.069374
3572,-0.0446152
3573,-0.0209381
3574,-0.0227291
3575,-0.031983
3576,0.1771695
3577,-0.1366773
3578,-0.2977034
3579,0.0730443
3580,-0.0835954
3581,-0.2895513
3582,0.4442633
3583,-0.2395733
3584,-0.258625
3585,-0.159447
3586,0.0052061
3587,-0.0283101
3588,-0.0122488
3589,-0.0841035
3590,-0.1178838
3591,0.2643114
3592,-0.2011466
3593,-0.1645956
3594,-0.3382655
3595,-0.0311864
3596,-0.0172742
3597,-0.0950137
3598,0.1631154
3599,-0.075478
3600,-0.1374255
3601,-0.1598396
3602,-0.0427626
3603,-0.0412942
3604,-0.063736
3605,-0.04054
3606,0.0019373
3607,-0.0078896
3608,0.0009241
3609,-0.1027501
3610,-0.2750308
3611,-0.1352891
3612,-0.0943999
3613,0.1826472
3614,-0.0290609
3615,-0.041448
3616,-0.0385584
3617,-0.0441122
3618,-0.1124082
3619,-0.1498799
3620,0.0419207
3621,-0.026769
3622,-0.0125967
3623,0.0239096
3624,0.3529558
3625,-0.0189283
3626,-0.119807
3627,-0.0208768
3628,0.1520898
3629,-0.0327592
3630,-0.2007561
3631,-0.0578333
3632,-0.0404702
3633,-0.0336103
3634,0.210396
3635,-0.1177435
3636,-0.0388221
3637,-0.0231622
3638,-0.0060998
3639,-0.2969179
3640,-0.2182724
3641,0.2822993
3642,0.0127327
3643,-0.2902714
3644,0.0600274
3645,-0.3233814
3646,0.1545786
3647,-0.3569817
3648,0.3982562
3649,0.3190606
3650,0.0147296
3651,-0.0271978
3652,0.100051
3653,-0.0342276
3654,-0.0677222
3655,-0.0922777
3656,-0.1276378
3657,-0.1255977
3658,0.39505
3659,-0.0099555
3660,-0.0275835
3661,0.2168397
3662,-0.1505738
3663,-0.0429999
3664,-0.0209381
3665,-0.007467
3666,-0.0318734
3667,-0.3773046
3668,-0.1572221
3669,-0.0209381
3670,-0.1110095
3671,-0.0441122
3672,-0.0641485
3673,-0.0401253
3674,0.0004915
3675,-0.0172742
3676,0.001117
3677,0.0863901
3678,-0.2943223
3679,0.0015402
3680,0.1906084
3681,-0.0311864
3682,-0.0015157
3683,-0.0786627
3684,0.159804
3685,0.2810444
3686,0.0355298
3687,0.0378888
3688,-0.0953392
3689,-0.0990634
3690,-0.0779319
3691,-0.1372613
3692,-0.3177413
3693,0.0033404
3694,-0.2218692
3695,-0.0199251
3696,-0.0097562
3697,-0.4635533
3698,-0.2904027
3699,-0.0810759
3700,-0.1994596
3701,0.2843421
3702,0.0429939
3703,0.0103791
3704,0.0120617
3705,-0.3045243
3706,0.1266517
3707,-0.0936281
3708,-0.1235888
3709,-0.2519626
3710,-0.0893478
3711,0.0127577
3712,-0.0754511
3713,-0.0755272
3714,0.0060693
3715,0.036773
3716,-0.0540974
3717,-0.0037499
3718,-0.1162455
3719,-0.1197022
3720,-0.1007148
3721,0.007005
3722,-0.1522329
3723,0.0934531
3724,0.3236212
3725,0.0152772
3726,-0.0140735
3727,-0.3038113
3728,0.1454992
3729,0.0443778
3730,-0.0209381
3731,-0.4999056
3732,-0.1031366
3733,-0.2546455
3734,-0.1279115
3735,-0.4383919
3736,-0.1471616
3737,-0.2815049
3738,-0.391691
3739,-0.1253181
3740,-0.0922263
3741,-0.2143002
3742,0.3561964
3743,-0.0981892
3744,-0.0687202
3745,0.2852026
3746,-0.3322459
3747,-0.0487381
3748,-0.0510225
3749,0.200599
3750,0.0432475
3751,-0.0221306
3752,0.0257704
3753,0.0666299
3754,-0.0342276
3755,0.0044441
3756,0.0128817
3757,-0.0327592
3758,-0.2045366
3759,0.2879617
3760,0.0207637
3761,-0.0342276
3762,-0.1717107
3763,-0.0619358
3764,-0.0796253
3765,-0.091821
3766,0.0946872
3767,-0.0560798
3768,-0.0665691
3769,0.2904403
3770,0.2421657
3771,-0.390822
3772,-0.0436868
3773,0.0170317
3774,0.0208381
3775,-0.3040333
3776,-0.3627438
3777,-0.0687916
3778,-0.1787582
3779,-0.2817283
3780,0.1144215
3781,0.0541166
3782,-0.0566488
3783,-0.3143922
3784,-0.1297984
3785,-0.2561661
3786,-0.3468457
3787,-0.1693436
3788,0.0103791
3789,0.0195582
3790,-0.0418349
3791,0.1733832
3792,-0.0333726
3793,-0.059092
3794,-0.06738
3795,-0.0532311
3796,-0.1179242
3797,-0.0370948
3798,-0.2874397
3799,0.2876177
3800,-0.0578085
3801,-0.064819
3802,-0.0441122
3803,-0.266186
3804,-0.0079499
3805,-0.4073756
3806,-0.1533756
3807,-0.1090758
3808,-0.1498081
3809,-0.1092341
3810,-0.0376517
3811,-0.0498213
3812,0.1824048
3813,-0.3979315
3814,-0.0128763
3815,-0.2648478
3816,-0.1937693
3817,-0.0582984
3818,-0.3395792
3819,-0.031507
3820,-0.1621869
3821,0.1621472
3822,0.1132836
3823,-0.04074
3824,-0.0569022
3825,-0.1189362
3826,-0.1971399
3827,0.0069059
3828,-0.2990371
3829,-0.4878247
3830,-0.2092608
3831,-0.0209381
3832,-0.0943661
3833,-0.0267009
3834,0.3078497
3835,-0.0330041
3836,-0.1298878
3837,-0.0502265
3838,-0.0788646
3839,0.3428437
3840,-0.0362724
3841,-0.122731
3842,-0.2885586
3843,-0.094894
3844,-0.0311864
3845,-0.0625238
3846,-0.0823043
3847,0.1068806
3848,-0.2983212
3849,-0.0883506
3850,0.2440538
3851,-0.3556349
3852,0.0195582
3853,-0.2035646
3854,-0.0179444
3855,-0.4283349
3856,-0.0021395
3857,-0.0942578
3858,-0.0228026
3859,0.1729706
3860,0.122446
3861,-0.0695967
3862,0.1902042
3863,-0.1360738
3864,-0.3337025
3865,-0.0191102
3866,0.2773677
3867,-0.2925648
3868,0.0795683
3869,-0.1133069
3870,0.1597756
3871,-0.0753428
3872,0.2959738
3873,-0.0210733
3874,-0.0055306
3875,0.1455323
3876,0.2911573
3877,-0.4074273
3878,-0.0551688
3879,0.2838658
3880,-0.3491643
3881,-0.0801151
3882,0.2690718
3883,-0.0293672
3884,-0.0907929
3885,-0.3021863
3886,-0.0700469
3887,-0.0972783
3888,0.0388936
3889,0.2780613
3890,-0.5034557
3891,-0.1167444
3892,0.2506638
3893,0.1180186
3894,-0.3047169
3895,0.2474075
3896,-0.001408
3897,-0.2160189
3898,0.0289522
3899,-0.0759889
3900,-0.0129484
3901,-0.3253762
3902,-0.055807
3903,-0.3266256
3904,-0.1068255
3905,-0.0838657
3906,0.2348599
3907,-0.0650056
3908,0.1521365
3909,0.3079778
3910,0.2785743
3911,-0.3927448
3912,-0.0929106
3913,-0.0662992
3914,-0.2137394
3915,-0.2259292
3916,-0.1603806
3917,-0.0518109
3918,-0.0103512
3919,-0.3542923
3920,-0.0363961
3921,-0.0327592
3922,-0.0001227
3923,-0.0189283
3924,-0.0512227
3925,-0.0055306
3926,-0.0257082
3927,-0.0327592
3928,-0.005576
3929,-0.0296136
3930,-0.0231622
3931,-0.0152167
3932,0.0128372
3933,-0.046588
3934,0.0288147
3935,0.0066852
3936,-0.0142916
3937,-0.0195096
3938,0.0039569
3939,-0.0151315
3940,-0.0270221
3941,-0.0175052
3942,-0.0245028
3943,0.4611717
3944,-0.3162824
3945,-0.0803756
3946,-0.0965055
3947,0.007934
3948,0.0030264
3949,-0.1431511
3950,-0.0551747
3951,-0.0675704
3952,0.3686189
3953,-0.0527945
3954,0.011878
3955,0.1527276
3956,-0.3150921
3957,0.2481093
3958,-0.0649205
3959,0.1732119
3960,-0.1227837
3961,-0.151915
3962,-0.0732463
3963,-0.0055306
3964,0.1292997
3965,-0.0209381
3966,0.3300697
3967,-0.0902502
3968,-0.0678976
3969,-0.1075094
3970,-0.2885818
3971,-0.0030362
3972,0.4609747
3973,-0.0835507
3974,0.2211637
3975,0.0559262
3976,-0.0670605
3977,-0.0055495
3978,0.1279179
3979,0.1685297
3980,-0.2908365
3981,0.0183854
3982,0.1398922
3983,0.183065
3984,-0.0535259
3985,-0.0695367
3986,-0.0610875
3987,-0.3398443
3988,-0.0728066
3989,0.0598593
3990,-0.2975449
3991,-0.0892614
3992,-0.0964646
3993,-0.3279769
3994,-0.0385584
3995,-0.3650342
3996,-0.0272995
3997,-0.326754
3998,-0.0996612
3999,-0.1108418
4000,-0.1058727
4001,-0.0155823
4002,-0.033632
4003,-0.0985617
4004,0.000257
4005,-0.0125399
4006,0.0032305
4007,-0.084889
4008,0.4016482
4009,-0.0375567
4010,0.0022841
4011,-0.0212437
4012,-0.3004489
4013,-0.0397951
4014,-0.3712466
4015,0.0052981
4016,-0.0193067
4017,-0.0040032
4018,-0.0406051
4019,-0.0441122
4020,-0.1639275
4021,-0.1471357
4022,-0.0567611
4023,-0.0418875
4024,-0.3080885
4025,-0.3658343
4026,0.1817644
4027,-0.0402844
4028,-0.0227291
4029,0.4224684
4030,-0.1083043
4031,-0.0263729
4032,-0.0898446
4033,-0.0425091
4034,-0.0983189
4035,0.3201064
4036,-0.1249278
4037,-0.0311864
4038,0.0427377
4039,-0.2601877
4040,-0.4013651
4041,0.0131125
4042,-0.0635109
4043,-0.0475251
4044,-0.0457498
4045,-0.0613145
4046,-0.078042
4047,-0.0161658
4048,-0.3023975
4049,0.0411368
4050,-0.059739
4051,-0.207525
4052,0.2464114
4053,-0.0955628
4054,-0.3609871
4055,0.2646741
4056,-0.3002808
4057,-0.113957
4058,-0.0864546
4059,0.3140697
4060,0.0180858
4061,-0.0349763
4062,-0.0695367
4063,0.0051009
4064,-0.0129066
4065,0.0088559
4066,-0.2989646
4067,-0.0804804
4068,-0.0509084
4069,0.0103791
4070,-0.0814923
4071,0.0226022
4072,-0.1069027
4073,-0.2339445
4074,0.3025121
4075,-0.1070027
4076,-0.0817359
4077,-0.0835272
4078,-0.0112144
4079,-0.0191166
4080,0.2765335
4081,-0.0231622
4082,0.1327134
4083,-0.036507
4084,0.0067847
4085,-0.0569921
4086,-0.0813933
4087,0.1020722
4088,-0.0256025
4089,-0.0003761
4090,-0.0904755
4091,-0.1371328
4092,-0.0045444
4093,0.3101679
4094,-0.0626831
4095,0.2395863
4096,-0.0998862
4097,-0.0539154
4098,-0.0344214
4099,0.2927772
4100,-0.0400473
4101,0.0199488
4102,-0.0907979
4103,-0.0541468
4104,-0.0540416
4105,-0.0746057
4106,-0.0242324
4107,0.025107
4108,-0.1210519
4109,-0.3872513
4110,-0.0634413
4111,0.0060464
4112,0.2877725
4113,-0.1674936
4114,-0.0333252
4115,0.0128817
4116,0.0500458
4117,-0.3766453
4118,-0.0359064
4119,-0.0999518
4120,-0.0296136
4121,-0.0185
4122,-0.0296136
4123,-0.0000788
4124,-0.0209381
4125,0.0060491
4126,-0.0380148
4127,0.0238637
4128,-0.0914152
4129,0.3253264
4130,-0.0784257
4131,0.0515965
4132,-0.0362724
4133,-0.1098675
4134,0.0253064
4135,-0.0746661
4136,0.0317319
4137,-0.0042125
4138,-0.0071321
4139,-0.0568577
4140,-0.1599015
4141,-0.0777359
4142,-0.0656382
4143,-0.0201872
4144,-0.1456809
4145,-0.3201092
4146,-0.0331604
4147,0.3064093
4148,-0.0203556
4149,-0.067836
4150,-0.1336115
4151,-0.0608667
4152,0.0152772
4153,0.0154462
4154,0.3396812
4155,0.356581
4156,-0.0810717
4157,-0.3771397
4158,-0.0428253
4159,-0.048746
4160,0.0227278
4161,-0.0662658
4162,-0.0477675
4163,0.104992
4164,-0.0425503
4165,0.0128817
4166,0.0103791
4167,0.0649738
4168,-0.3901159
4169,-0.0292722
4170,0.0101605
4171,-0.0147644
4172,0.0801277
4173,-0.0159908
4174,-0.055427
4175,-0.1527584
4176,-0.2383999
4177,-0.2965394
4178,-0.0801307
4179,0.476444
4180,0.1243656
4181,-0.3379292
4182,-0.3253182
4183,-0.075817
4184,-0.0263421
4185,-0.2058656
4186,-0.2874021
4187,-0.0051801
4188,-0.3416851
4189,0.0321166
4190,-0.2339135
4191,0.0045694
4192,-0.0101048
4193,-0.020298
4194,0.1834352
4195,0.0297763
4196,-0.0209381
4197,-0.0327907
4198,-0.0647344
4199,-0.1063308
4200,-0.1862213
4201,-0.0733047
4202,-0.0583766
4203,-0.0567611
4204,-0.0273468
4205,-0.0413675
4206,0.033851
4207,-0.0311864
4208,-0.0129066
4209,-0.0449813
4210,-0.1024524
4211,-0.1804714
4212,-0.0714612
4213,0.0246346
4214,0.0899892
4215,-0.3366353
4216,0.2930694
4217,0.367685
4218,-0.0007759
4219,0.3618495
4220,-0.0163372
4221,0.3446705
4222,-0.0415472
4223,-0.3758033
4224,-0.0566602
4225,-0.0892169
4226,0.2670219
4227,-0.0419451
4228,-0.0002187
4229,-0.0195442
4230,-0.0486402
4231,-0.0023504
4232,-0.2187542
4233,-0.0521583
4234,-0.2245523
4235,0.0110001
4236,0.3058702
4237,-0.0592915
4238,-0.0472537
4239,-0.0578123
4240,-0.0065058
4241,-0.298507
4242,-0.0090399
4243,0.0003965
4244,-0.0270007
4245,-0.1775773
4246,-0.1032967
4247,-0.2742877
4248,0.2415383
4249,0.0498398
4250,-0.0231622
4251,-0.0209381
4252,0.1146483
4253,-0.3497522
4254,-0.2218463
4255,-0.0863987
4256,-0.0267883
4257,-0.0718969
4258,-0.391973
4259,-0.0556899
4260,-0.0090399
4261,-0.1454909
4262,-0.1205122
4263,0.4448431
4264,0.0015021
4265,-0.0314883
4266,0.035723
4267,-0.0803332
4268,0.0031032
4269,-0.389956
4270,-0.021179
4271,-0.0685247
4272,0.0005221
4273,0.1097002
4274,-0.2202232
4275,-0.0582023
4276,0.2422071
4277,-0.038841
4278,-0.0019638
4279,0.3597483
4280,-0.0587913
4281,-0.0488259
4282,0.3295671
4283,-0.0313351
4284,-0.3094621
4285,-0.0505266
4286,-0.0296136
4287,0.0479105
4288,-0.1729978
4289,0.3879463
4290,-0.1006696
4291,0.3099432
4292,-0.0273468
4293,-0.0132539
4294,-0.0536786
4295,-0.1613497
4296,-0.247864
4297,0.0412783
4298,-0.4835919
4299,-0.0697471
4300,0.1610388
4301,-0.2140823
4302,-0.0050613
4303,-0.0537087
4304,0.0091458
4305,-0.0590776
4306,0.3518937
4307,0.0288027
4308,0.1178037
4309,-0.0227626
4310,-0.4007203
4311,-0.0778047
4312,-0.1758229
4313,-0.0284447
4314,0.0045694
4315,-0.0893248
4316,0.3434959
4317,-0.0947701
4318,-0.0441122
4319,-0.0528769
4320,-0.1540207
4321,-0.0893321
4322,-0.2873486
4323,0.1704843
4324,-0.0119411
4325,0.1074717
4326,-0.0465676
4327,-0.2866433
4328,-0.0313023
4329,0.0254104
4330,-0.0087701
4331,0.381094
4332,-0.0328165
4333,-0.3819929
4334,-0.0048044
4335,-0.3779851
4336,-0.2609448
4337,-0.0832005
4338,0.3596987
4339,-0.1528931
4340,0.3170992
4341,0.3293947
4342,0.3313124
4343,-0.0142588
4344,-0.1028113
4345,-0.1288279
4346,-0.4391238
4347,-0.2394906
4348,-0.0606259
4349,-0.0643347
4350,-0.3681477
4351,-0.0561072
4352,-0.1660844
4353,0.0098748
4354,0.1473222
4355,-0.0623002
4356,-0.0033964
4357,0.0109965
4358,-0.1031093
4359,-0.0041343
4360,-0.0542604
4361,0.0112702
4362,0.0914522
4363,-0.0231622
4364,-0.0327592
4365,-0.0395798
4366,-0.0428253
4367,-0.0655539
4368,-0.0327592
4369,-0.0201734
4370,-0.0401253
4371,0.0223158
4372,-0.3946924
4373,-0.0733047
4374,-0.0146885
4375,-0.0090853
4376,0.0101605
4377,-0.0103512
4378,0.0022841
4379,-0.0230784
4380,-0.0209381
4381,-0.0257854
4382,-0.026489
4383,-0.0477023
4384,-0.0550778
4385,-0.0036337
4386,0.3129394
4387,0.2934647
4388,0.2337229
4389,-0.0311864
4390,0.0433046
4391,-0.0624751
4392,-0.1687458
4393,-0.0291395
4394,0.2912386
4395,-0.3421174
4396,0.0912083
4397,-0.0018118
4398,-0.3443697
4399,0.1599864
4400,-0.3445504
4401,0.0128817
4402,-0.0026821
4403,-0.3004489
4404,0.3118744
4405,-0.180418
4406,-0.077745
4407,0.3231936
4408,-0.218825
4409,-0.0884483
4410,0.1345755
4411,0.0065554
4412,0.131266
4413,-0.0271708
4414,-0.2949582
4415,0.0128817
4416,-0.036638
4417,0.216724
4418,0.3106078
4419,-0.0515738
4420,-0.0444566
4421,0.1369926
4422,-0.0589568
4423,-0.0231622
4424,-0.0151315
4425,-0.0435302
4426,-0.0875221
4427,0.2193904
4428,-0.4263694
4429,0.2940501
4430,0.2003937
4431,0.053008
4432,0.3554935
4433,-0.0409815
4434,-0.2088424
4435,-0.27354
4436,0.1709577
4437,0.0079019
4438,-0.0333919
4439,-0.0527724
4440,0.136074
4441,-0.145662
4442,-0.2636449
4443,-0.1021642
4444,0.1117889
4445,0.0034153
4446,-0.0219526
4447,-0.409417
4448,-0.0209381
4449,-0.3955824
4450,-0.4501815
4451,0.1433722
4452,-0.2835081
4453,0.0330655
4454,0.3003852
4455,-0.0749209
4456,-0.0401253
4457,-0.1769741
4458,0.0195582
4459,0.0066648
4460,-0.0733047
4461,-0.1052653
4462,-0.0265676
4463,-0.0231622
4464,0.068108
4465,-0.0778713
4466,-0.0666093
4467,-0.0782313
4468,-0.0713227
4469,0.0154462
4470,-0.0637557
4471,0.3193381
4472,-0.095882
4473,-0.1716175
4474,0.2100344
4475,-0.0030164
4476,-0.3207066
4477,-0.1004384
4478,0.0716352
4479,0.4133062
4480,0.3172413
4481,-0.2495557
4482,-0.0843861
4483,-0.1025971
4484,0.0148083
4485,-0.1900404
4486,-0.1236316
4487,0.0011558
4488,-0.4269549
4489,0.0450646
4490,-0.0223004
4491,-0.3079055
4492,-0.2077788
4493,-0.1211487
4494,-0.3101638
4495,-0.1144219
4496,0.0189704
4497,-0.249143
4498,0.3377081
4499,-0.0260854
4500,0.2722527
4501,-0.125761
4502,-0.0849801
4503,0.0709482
4504,-0.0875824
4505,0.0701335
4506,-0.0225039
4507,0.0100691
4508,0.1346754
4509,-0.0573486
4510,0.0625531
4511,-0.2889839
4512,-0.0101048
4513,-0.1333638
4514,-0.4452325
4515,-0.3490826
4516,-0.0071072
4517,-0.3677886
4518,-0.0909211
4519,-0.0838468
4520,-0.0320657
4521,-0.1134112
4522,-0.1383033
4523,0.0196026
4524,0.5042894
4525,-0.0310499
4526,0.5613928
4527,-0.3230603
4528,-0.3765327
4529,0.2956169
4530,-0.2754353
4531,-0.089156
4532,0.0068658
4533,-0.0495675
4534,-0.0151315
4535,-0.0990212
4536,0.4537675
4537,0.127312
4538,-0.0640256
4539,0.3174845
4540,-0.0954339
4541,0.0335784
4542,0.1355589
4543,-0.0800065
4544,-0.2531351
4545,0.2887111
4546,-0.2998106
4547,0.0356747
4548,-0.3671347
4549,-0.0551655
4550,-0.0739243
4551,-0.0660307
4552,-0.2866357
4553,-0.0291484
4554,0.3870092
4555,-0.4024046
4556,0.0066852
4557,-0.1295451
4558,0.557454
4559,0.3163145
4560,-0.3083818
4561,-0.1078035
4562,-0.0109082
4563,-0.1197689
4564,-0.3753841
4565,0.0039416
4566,-0.0120792
4567,0.2403615
4568,-0.0552355
4569,0.2373544
4570,-0.0293174
4571,-0.0691737
4572,-0.1030681
4573,0.3123567
4574,0.3712521
4575,0.1718896
4576,0.3016326
4577,-0.0327592
4578,-0.0055959
4579,-0.0679
4580,-0.0396344
4581,0.2999913
4582,-0.0238724
4583,0.1541578
4584,0.2142986
4585,0.1562701
4586,0.4292069
4587,0.011338
4588,0.1902572
4589,-0.0353882
4590,-0.3879505
4591,0.0930599
4592,-0.3461348
4593,-0.3452739
4594,-0.0369531
4595,0.2926804
4596,-0.1329782
4597,0.36288
4598,0.0123847
4599,-0.0055495
4600,-0.0295663
4601,0.1736781
4602,-0.2418783
4603,-0.0366786
4604,0.1336535
4605,-0.3834556
4606,-0.1015355
4607,-0.0326727
4608,0.2672743
4609,-0.063372
4610,0.0599902
4611,-0.0571091
4612,-0.2183099
4613,-0.2195505
4614,-0.3023418
4615,0.272194
4616,-0.1651275
4617,-0.2919014
4618,0.3015188
4619,-0.332798
4620,0.2079564
4621,0.0075152
4622,-0.0078228
4623,0.1989117
4624,-0.1717191
4625,0.5769593
4626,-0.1562613
4627,-0.035492
4628,-0.2811456
4629,0.1749274
4630,-0.2401382
4631,0.4088675
4632,-0.090489
4633,0.1363698
4634,-0.0873196
4635,-0.3348254
4636,-0.2048967
4637,0.3348561
4638,0.2308355
4639,-0.2993154
4640,-0.1826112
4641,0.1510223
4642,-0.0936721
4643,-0.0090399
4644,-0.0709065
4645,-0.1101597
4646,-0.3118536
4647,-0.055658
4648,-0.1088462
4649,-0.2868672
4650,-0.0866779
4651,-0.0667202
4652,-0.1024408
4653,-0.0077762
4654,-0.1278347
4655,0.0332568
4656,-0.0442656
4657,-0.0025486
4658,-0.0655539
4659,-0.0771687
4660,-0.0404269
4661,0.3027578
4662,-0.0549443
4663,-0.0850204
4664,-0.0198102
4665,-0.0151315
4666,-0.0476839
4667,-0.1340803
4668,-0.0949628
4669,0.0428649
4670,0.2612076
4671,0.2800884
4672,-0.2496154
4673,-0.3442829
4674,-0.0319071
4675,-0.3681071
4676,-0.3584228
4677,0.101583
4678,-0.0326362
4679,-0.1109116
4680,0.0272055
4681,-0.037202
4682,0.5051339
4683,-0.2067223
4684,0.3396035
4685,0.0940586
4686,-0.1058767
4687,-0.0599646
4688,-0.0516878
4689,0.2507251
4690,-0.112707
4691,0.0707176
4692,-0.3007684
4693,-0.04138
4694,0.4799465
4695,0.1536109
4696,-0.0013952
4697,0.4630765
4698,0.0025478
4699,0.3487448
4700,-0.0143978
4701,0.0368015
4702,-0.1468578
4703,0.4722401
4704,0.0513296
4705,0.2057024
4706,-0.1621758
4707,0.1422144
4708,-0.0002315
4709,-0.1472882
4710,0.3000776
4711,-0.1788914
4712,0.0032305
4713,-0.1182771
4714,0.2396824
4715,-0.0859523
4716,-0.1019235
4717,-0.3178923
4718,0.2347899
4719,-0.1290983
4720,-0.18024
4721,0.111695
4722,-0.0893718
4723,0.1364534
4724,0.291847
4725,-0.5203233
4726,0.1857852
4727,0.3915386
4728,-0.0438958
4729,-0.0102051
4730,0.0831469
4731,-0.0208535
4732,0.1119564
4733,-0.076109
4734,-0.2931774
4735,-0.1349042
4736,-0.1562021
4737,0.3438769
4738,0.1579853
4739,-0.0600477
4740,0.0117203
4741,0.182598
4742,0.0000677
4743,-0.0574519
4744,0.0149711
4745,-0.009075
4746,-0.0395806
4747,-0.2241845
4748,-0.1082443
4749,-0.0113161
4750,0.0261729
4751,-0.0549807
4752,0.0104972
4753,0.0423067
4754,-0.0209381
4755,-0.2303555
4756,0.0201157
4757,-0.0794419
4758,-0.1748321
4759,0.109879
4760,0.2051173
4761,-0.249036
4762,0.246232
4763,-0.5440617
4764,-0.0209381
4765,-0.5235693
4766,-0.0241736
4767,-0.2952132
4768,-0.1240452
4769,-0.2847824
4770,-0.3575315
4771,0.2893363
4772,0.2203517
4773,0.047575
4774,-0.4546707
4775,-0.0377925
4776,0.0005417
4777,0.1068773
4778,0.0882859
4779,-0.0254598
4780,-0.110373
4781,0.3250737
4782,0.1097532
4783,-0.2736486
4784,0.4905042
4785,-0.0249334
4786,0.0297222
4787,-0.0761342
4788,-0.0400516
4789,-0.0917599
4790,-0.3330513
4791,0.1811274
4792,-0.0698519
4793,0.1952726
4794,-0.397374
4795,0.0826675
4796,0.2792835
4797,0.0323804
4798,-0.0132539
4799,-0.282163
4800,-0.3127534
4801,-0.4057983
4802,0.133596
4803,0.5222776
4804,-0.1002529
4805,-0.0619003
4806,-0.5363571
4807,0.1544352
4808,-0.1479135
4809,0.231322
4810,-0.3384928
4811,-0.0733047
4812,-0.0757669
4813,0.1918418
4814,0.1266702
4815,0.1282715
4816,-0.0014988
4817,-0.3899476
4818,-0.0923836
4819,0.0039569
4820,-0.0475284
4821,0.0482922
4822,0.0214795
4823,0.0318266
4824,0.017923
4825,-0.3933573
4826,-0.1287169
4827,-0.0593487
4828,0.0128817
4829,-0.0181882
4830,-0.0776663
4831,0.0102591
4832,-0.0913903
4833,0.0029225
4834,-0.0172742
4835,0.0615539
4836,0.003873
4837,-0.0031618
4838,-0.0090853
4839,-0.0101048
4840,0.0038752
4841,-0.0055306
4842,-0.0142916
4843,0.0022841
4844,-0.0209381
4845,-0.0361079
4846,-0.0045161
4847,-0.0074741
4848,-0.0209381
4849,-0.0983916
4850,0.321018
4851,0.070397
4852,0.1433575
4853,-0.2581585
4854,0.2956476
4855,-0.0847626
4856,-0.2878396
4857,-0.0311037
4858,-0.1134515
4859,-0.0745635
4860,0.2143715
4861,-0.0401253
4862,0.1724557
4863,-0.1155692
4864,0.1887496
4865,0.0438179
4866,0.0276811
4867,-0.2429306
4868,0.0312488
4869,0.0737002
4870,-0.1536319
4871,-0.0172742
4872,-0.2654179
4873,-0.0347011
4874,-0.0530529
4875,-0.0296136
4876,-0.0327592
4877,-0.0531276
4878,-0.0172742
4879,0.0003183
4880,-0.112729
4881,-0.0634708
4882,-0.1050469
4883,-0.0169659
4884,-0.0231622
4885,-0.2906317
4886,-0.032751
4887,-0.06817
4888,-0.0276071
4889,-0.0613145
4890,-0.0375282
4891,0.0888173
4892,-0.0533079
4893,-0.0209381
4894,-0.0909352
4895,-0.0666406
4896,-0.1101611
4897,0.0698413
4898,-0.0209381
4899,-0.0854026
4900,-0.0680509
4901,-0.1609995
4902,-0.0284718
4903,-0.0753545
4904,-0.052858
4905,-0.1132093
4906,-0.1788228
4907,0.0283969
4908,-0.0538989
4909,-0.3129975
4910,-0.0209381
4911,0.3151437
4912,0.0045297
4913,-0.0401253
4914,-0.0358913
4915,-0.1128959
4916,-0.1195545
4917,0.0605657
4918,0.0034718
4919,0.009456
4920,-0.0172742
4921,-0.0970952
4922,-0.0327592
4923,0.0140828
4924,-0.0231622
4925,-0.0055495
4926,-0.0804092
4927,0.1067979
4928,-0.0209381
4929,-0.0231622
4930,-0.0803157
4931,-0.0498213
4932,0.0540786
4933,0.0179803
4934,-0.0385584
4935,0.1254675
4936,0.145383
4937,0.0206702
4938,-0.0463369
4939,-0.3785894
4940,-0.0445526
4941,-0.0231622
4942,-0.0457099
4943,0.0165158
4944,0.0662484
4945,-0.0146905
4946,-0.0177256
4947,-0.284215
4948,-0.0362724
4949,-0.0198102
4950,-0.0162118
4951,-0.3070057
4952,-0.0210032
4953,-0.1356585
4954,-0.044423
4955,-0.0574057
4956,-0.0390027
4957,-0.1446116
4958,-0.3774058
4959,-0.0723087
4960,-0.0729145
4961,-0.0296136
4962,-0.0296136
4963,-0.0056224
4964,0.3463821
4965,-0.0914153
4966,0.0150406
4967,-0.0103512
4968,0.027662
4969,-0.0901914
4970,-0.0527268
4971,-0.0327592
4972,-0.0419414
4973,0.164308
4974,0.0352726
4975,-0.039311
4976,-0.0816399
4977,-0.0398947
4978,0.0196968
4979,-0.158161
4980,-0.0181882
4981,-0.0572778
4982,0.0287197
4983,-0.2155607
4984,-0.0347664
4985,-0.1025576
4986,-0.1498192
4987,0.3493474
4988,-0.0418875
4989,-0.094508
4990,-0.060161
4991,0.0267805
4992,-0.0063958
4993,-0.0296136
4994,-0.0231622
4995,-0.2971534
4996,-0.1387182
4997,-0.0488254
4998,-0.2876776
4999,-0.0978947
5000,-0.0531276
5001,-0.1197957
5002,-0.0429999
5003,0.0257704
5004,-0.0107558
5005,-0.014619
5006,-0.0200363
5007,-0.0452246
5008,-0.0710185
5009,0.0893599
5010,-0.0056224
5011,-0.0263363
5012,-0.0418875
5013,-0.0231622
5014,-0.0209381
5015,-0.0231622
5016,-0.0531276
5017,-0.0209381
5018,-0.0189283
5019,-0.0206801
5020,-0.287427
5021,-0.0726037
5022,-0.1400244
5023,0.2491822
5024,0.0082111
5025,-0.0362724
5026,0.0251543
5027,-0.0009758
5028,-0.2825359
5029,-0.0430618
5030,-0.087769
5031,-0.0495625
5032,-0.0203556
5033,-0.137541
5034,-0.0579502
5035,-0.0716563
5036,-0.0631469
5037,-0.0622989
5038,-0.2307163
5039,-0.038841
5040,-0.0014455
5041,0.0942918
5042,-0.0244315
5043,0.0103791
5044,-0.3152716
5045,-0.0562606
5046,-0.0354327
5047,-0.0329193
5048,-0.0391759
5049,0.0049458
5050,0.0443441
5051,-0.1278347
5052,-0.0287126
5053,-0.0311864
5054,0.0495714
5055,-0.0292905
5056,0.0009874
5057,-0.0367802
5058,-0.0296136
5059,-0.0055495
5060,-0.0338086
5061,-0.0790339
5062,0.3115869
5063,-0.0768331
5064,-0.1332346
5065,-0.0570262
5066,-0.4241555
5067,-0.0479802
5068,-0.0090399
5069,-0.2564546
5070,-0.0689404
5071,-0.0441122
5072,0.1652928
5073,-0.0412806
5074,-0.1762292
5075,-0.0836028
5076,-0.3263265
5077,0.1576666
5078,-0.269307
5079,0.0337597
5080,-0.135952
5081,-0.0154012
5082,-0.0375567
5083,-0.0333252
5084,-0.0442656
5085,-0.0375567
5086,-0.0531276
5087,-0.0231622
5088,-0.0299969
5089,-0.0231622
5090,0.0145098
5091,-0.0423402
5092,-0.0528024
5093,-0.0327592
5094,-0.0327592
5095,-0.0198102
5096,0.0419874
5097,-0.0682113
5098,-0.0401253
5099,-0.0712977
5100,-0.0598291
5101,0.0123177
5102,-0.0418875
5103,0.1161811
5104,-0.0209381
5105,0.0087823
5106,-0.1226831
5107,-0.2949769
5108,-0.0437407
5109,0.0217643
5110,0.0128817
5111,-0.0643259
5112,-0.005144
5113,-0.0695367
5114,-0.0187404
5115,-0.0209381
5116,0.0088559
5117,0.0223158
5118,0.0117355
5119,-0.0965726
5120,0.0160208
5121,-0.2022139
5122,0.0179803
5123,0.0103931
5124,-0.0454272
5125,-0.3913566
5126,-0.0470742
5127,-0.0212123
5128,-0.0649948
5129,-0.5114556
5130,-0.1107289
5131,-0.0418875
5132,-0.0390607
5133,-0.0679649
5134,-0.087239
5135,-0.0357057
5136,-0.1657793
5137,-0.0145964
5138,-0.0129066
5139,0.0635264
5140,0.3152692
5141,0.0605657
5142,-0.1007845
5143,-0.038841
5144,0.0866694
5145,-0.136313
5146,-0.3902686
5147,-0.0729244
5148,-0.0794094
5149,0.2289932
5150,-0.3021764
5151,0.0348332
5152,-0.0375282
5153,0.0022841
5154,-0.2045366
5155,-0.0518109
5156,-0.0107405
5157,-0.0209381
5158,-0.0512821
5159,-0.0296136
5160,-0.0411674
5161,-0.0172742
5162,-0.0327592
5163,-0.0454019
5164,0.0524832
5165,-0.0386599
5166,0.06289
5167,-0.0209381
5168,-0.0617537
5169,-0.0496623
5170,0.002095
5171,-0.0380604
5172,-0.0554323
5173,-0.1323526
5174,0.3564483
5175,-0.0210733
5176,0.0128817
5177,0.2315716
5178,-0.3354987
5179,0.3103881
5180,-0.0269536
5181,-0.094279
5182,0.083498
5183,-0.0441122
5184,-0.1657185
5185,-0.0477507
5186,-0.1105416
5187,-0.1597701
5188,-0.0231622
5189,-0.071193
5190,-0.0883393
5191,-0.0721936
5192,-0.2855486
5193,0.0591696
5194,-0.4064985
5195,-0.0669697
5196,0.3202457
5197,0.2558346
5198,0.0213529
5199,-0.1291638
5200,0.0462275
5201,-0.0211117
5202,-0.0485307
5203,0.2986147
5204,-0.0129259
5205,-0.0129066
5206,-0.0935491
5207,0.0022841
5208,-0.0636817
5209,-0.0666066
5210,-0.0878903
5211,-0.0828525
5212,-0.0484842
5213,-0.042346
5214,-0.0311864
5215,-0.0198102
5216,-0.0161616
5217,0.1172307
5218,0.1326977
5219,0.0130698
5220,-0.0485211
5221,-0.058264
5222,-0.0337819
5223,0.3012318
5224,-0.0978946
5225,-0.0209381
5226,-0.0443035
5227,-0.0231622
5228,-0.0209381
5229,-0.0205301
5230,-0.0323829
5231,-0.0231622
5232,-0.0733047
5233,-0.0401253
5234,-0.0408358
5235,-0.030011
5236,-0.0209381
5237,-0.0231622
5238,-0.0295663
5239,-0.0132539
5240,0.0937645
5241,-0.0204225
5242,-0.0189222
5243,0.1238133
5244,-0.0471597
5245,-0.3324337
5246,-0.0231622
5247,0.3132013
5248,-0.0568973
5249,-0.0585417
5250,-0.3924157
5251,-0.07397
5252,-0.0595625
5253,-0.0484161
5254,-0.0568644
5255,0.1169109
5256,-0.3836089
5257,-0.0611704
5258,-0.0311864
5259,-0.052901
5260,-0.1106358
5261,-0.0819114
5262,-0.309627
5263,-0.1044297
5264,-0.0639802
5265,-0.2479364
5266,0.0714776
5267,0.0006082
5268,-0.3241754
5269,-0.080316
5270,-0.0889232
5271,-0.0575583
5272,-0.1423774
5273,-0.0353399
5274,-0.1673175
5275,-0.0863973
5276,-0.1283904
5277,-0.1562672
5278,0.2073436
5279,-0.0955722
5280,-0.0142916
5281,-0.0370069
5282,-0.1813496
5283,-0.0487793
5284,-0.0299969
5285,-0.1089813
5286,-0.1441014
5287,-0.1135842
5288,-0.0926791
5289,-0.0703116
5290,-0.1100717
5291,-0.0437286
5292,-0.1407134
5293,-0.1018308
5294,-0.1678079
5295,-0.492972
5296,0.0978335
5297,-0.080021
5298,-0.0017962
5299,0.3833562
5300,-0.1445669
5301,0.0126896
5302,-0.0142916
5303,-0.0518892
5304,0.2565263
5305,-0.0616339
5306,-0.0756666
5307,0.3187343
5308,-0.0557984
5309,0.047161
5310,0.0376576
5311,-0.0056973
5312,-0.0357513
5313,0.0472515
5314,-0.0126944
5315,-0.2931844
5316,-0.3300556
5317,0.1970189
5318,0.0161759
5319,-0.0468359
5320,0.0668329
5321,0.1449925
5322,0.20935
5323,0.0146795
5324,-0.0101048
5325,-0.2882087
5326,0.45805
5327,-0.0117119
5328,-0.0757908
5329,-0.2324614
5330,-0.1762183
5331,-0.0887751
5332,0.3515749
5333,0.0104918
5334,0.3024496
5335,-0.1351928
5336,0.2667887
5337,-0.0544066
5338,0.0567902
5339,0.0155575
5340,-0.0061644
5341,0.2511081
5342,-0.3896531
5343,-0.3751529
5344,-0.3716856
5345,0.0128817
5346,0.0022841
5347,-0.0673363
5348,-0.263111
5349,-0.3026807
5350,-0.2860674
5351,-0.0683775
5352,-0.0122108
5353,-0.0375282
5354,-0.037078
5355,-0.0297652
5356,-0.0790357
5357,0.0179803
5358,-0.145372
5359,-0.0209381
5360,0.2946026
5361,-0.0442656
5362,-0.149976
5363,0.0493152
5364,0.1752349
5365,-0.1582025
5366,0.3099058
5367,-0.0404473
5368,-0.0016267
5369,-0.0478309
5370,0.0169005
5371,-0.1418889
5372,-0.1020003
5373,-0.1360841
5374,-0.2718621
5375,-0.0271162
5376,-0.0421232
5377,-0.0429999
5378,-0.1360063
5379,-0.2220027
5380,-0.043333
5381,-0.0432648
5382,0.2440506
5383,-0.0275968
5384,0.1442724
5385,0.2162056
5386,-0.0540515
5387,0.3106615
5388,0.1868714
5389,0.0128817
5390,-0.0526294
5391,0.220151
5392,-0.3117026
5393,0.2263188
5394,-0.0025052
5395,-0.1074732
5396,-0.0117053
5397,-0.2484747
5398,-0.052145
5399,0.2401753
5400,0.1972915
5401,-0.0550374
5402,0.3160886
5403,-0.1222976
5404,0.0826159
5405,-0.268628
5406,-0.1917961
5407,-0.3694625
5408,-0.395859
5409,0.2163789
5410,0.2721725
5411,-0.2944228
5412,-0.0428039
5413,-0.1047636
5414,-0.0431076
5415,-0.0560823
5416,-0.2741526
5417,-0.0237836
5418,-0.0025486
5419,-0.0172742
5420,-0.0254313
5421,-0.0452246
5422,-0.3183895
5423,0.0029266
5424,-0.4013816
5425,-0.0327592
5426,-0.0209381
5427,-0.2847045
5428,-0.0485075
5429,0.0500992
5430,-0.0776845
5431,0.3372206
5432,0.0192512
5433,0.0208669
5434,0.0291095
5435,0.0356139
5436,-0.0747588
5437,0.0223158
5438,0.3024355
5439,-0.0762764
5440,-0.122422
5441,0.2355877
5442,0.0022841
5443,0.3456173
5444,-0.1137528
5445,-0.3931347
5446,-0.0869948
5447,0.0633713
5448,-0.1129139
5449,0.3129751
5450,-0.06467
5451,-0.2410138
5452,0.3096551
5453,-0.2893525
5454,0.0039569
5455,-0.3789806
5456,0.349021
5457,-0.3899538
5458,0.143175
5459,-0.009192
5460,-0.046264
5461,-0.207429
5462,-0.0277626
5463,-0.0838657
5464,-0.0862318
5465,0.0128817
5466,-0.1138464
5467,-0.0502581
5468,-0.3513481
5469,-0.0242462
5470,-0.3892554
5471,0.1004224
5472,-0.0543236
5473,-0.128794
5474,0.5075893
5475,-0.0356858
5476,-0.0303363
5477,-0.0498315
5478,0.4273664
5479,0.2607174
5480,-0.0684961
5481,-0.0989649
5482,-0.2293831
5483,-0.2856603
5484,-0.1636308
5485,-0.055512
5486,-0.0489887
5487,0.2835857
5488,0.3631641
5489,-0.0397386
5490,0.3088785
5491,-0.2370354
5492,-0.0704953
5493,0.1626896
5494,0.0401188
5495,0.0285597
5496,0.1573561
5497,-0.0172742
5498,0.0017523
5499,-0.1016929
5500,-0.1295492
5501,-0.1391421
5502,0.008169
5503,-0.0102833
5504,-0.3237388
5505,0.0834186
5506,0.0115794
5507,-0.0231622
5508,-0.0128876
5509,-0.0401253
5510,-0.0803587
5511,-0.0323829
5512,-0.0034355
5513,-0.0646656
5514,0.0033413
5515,0.0722463
5516,-0.1052711
5517,-0.0520578
5518,-0.0384697
5519,0.0149875
5520,0.1893493
5521,0.0149097
5522,0.3186454
5523,-0.0453394
5524,-0.0669697
5525,-0.132353
5526,-0.0429968
5527,-0.050736
5528,-0.0973169
5529,0.3749424
5530,-0.2359034
5531,-0.0667599
5532,-0.280402
5533,-0.0432288
5534,0.0182351
5535,0.0871148
5536,0.2949812
5537,0.2986288
5538,-0.147894
5539,0.1930866
5540,-0.012694
5541,-0.0826234
5542,0.3827593
5543,-0.168043
5544,-0.3882369
5545,0.0683957
5546,-0.0501812
5547,0.0555447
5548,-0.0720944
5549,-0.0972468
5550,-0.0091082
5551,-0.0037082
5552,-0.0039766
5553,-0.2650302
5554,-0.14631
5555,-0.0274319
5556,-0.0581271
5557,-0.1370159
5558,-0.3104942
5559,-0.0345649
5560,-0.0380243
5561,0.1091167
5562,-0.22203
5563,-0.0683702
5564,-0.1712534
5565,-0.3980721
5566,0.1352037
5567,0.1701854
5568,-0.0598669
5569,-0.1598979
5570,0.1310781
5571,0.0262729
5572,0.0845305
5573,0.307033
5574,0.2009289
5575,0.1740117
5576,-0.0884789
5577,-0.2433654
5578,-0.0924824
5579,0.3247049
5580,0.010955
5581,0.0195582
5582,-0.2844777
5583,-0.3062227
5584,0.301112
5585,-0.2999228
5586,-0.1120267
5587,0.0027245
5588,-0.0503171
5589,-0.097035
5590,-0.0859305
5591,0.0470404
5592,0.3305184
5593,-0.1250151
5594,-0.0650853
5595,-0.0035122
5596,-0.0090399
5597,-0.0874609
5598,-0.0111297
5599,0.008966
5600,0.1065374
5601,0.1797854
5602,-0.0296136
5603,-0.0101048
5604,-0.3291236
5605,-0.063182
5606,0.3904923
5607,0.0506242
5608,-0.1036483
5609,0.1304753
5610,-0.385062
5611,0.0927372
5612,-0.1256352
5613,0.2480284
5614,-0.0790142
5615,-0.4105931
5616,0.2380419
5617,0.3264836
5618,0.4129622
5619,0.2347724
5620,0.1591666
5621,-0.3590865
5622,-0.110734
5623,-0.0053408
5624,-0.0401253
5625,-0.0773429
5626,-0.0030315
5627,-0.0203336
5628,-0.0758927
5629,-0.1964528
5630,-0.1212418
5631,-0.0315108
5632,0.1404581
5633,-0.3742433
5634,0.0243005
5635,-0.1067832
5636,-0.2898637
5637,0.4712233
5638,-0.0539516
5639,-0.0692207
5640,0.093492
5641,0.3056901
5642,-0.2534539
5643,0.2790169
5644,-0.2490596
5645,0.5131353
5646,-0.0677536
5647,-0.0096317
5648,-0.1258981
5649,0.2851982
5650,-0.0820023
5651,-0.0591256
5652,-0.1537937
5653,-0.0467386
5654,0.1864243
5655,-0.1009754
5656,-0.0692742
5657,0.0486856
5658,-0.0738707
5659,0.4382049
5660,0.0144219
5661,-0.2141206
5662,-0.0390022
5663,0.1560171
5664,-0.1253916
5665,-0.3827685
5666,-0.2282747
5667,-0.0689083
5668,-0.0358913
5669,0.0195582
5670,0.2678867
5671,-0.0624812
5672,-0.0454987
5673,0.0068572
5674,-0.0231622
5675,-0.1048582
5676,0.1561909
5677,0.0516083
5678,0.0103791
5679,-0.0231622
5680,-0.0401253
5681,-0.0042224
5682,-0.0519786
5683,-0.0401253
5684,0.0068572
5685,-0.0486546
5686,-0.0414655
5687,-0.0454457
5688,-0.0425091
5689,0.0103791
5690,-0.0613516
5691,-0.0153037
5692,-0.0227291
5693,-0.0131916
5694,0.0022841
5695,-0.0101048
5696,0.0038752
5697,-0.0151315
5698,-0.0251645
5699,0.0445837
5700,0.0068948
5701,0.0195582
5702,-0.0804568
5703,-0.3524025
5704,-0.0523253
5705,-0.0824944
5706,-0.1465824
5707,-0.1052361
5708,0.1115045
5709,-0.0652652
5710,-0.014018
5711,0.0337737
5712,0.1896802
5713,0.3053554
5714,0.0231849
5715,0.0681887
5716,-0.0948933
5717,-0.0512328
5718,-0.0868725
5719,-0.2777225
5720,-0.3611244
5721,-0.3170814
5722,-0.0327592
5723,0.0025326
5724,-0.5087856
5725,-0.0434383
5726,0.1942212
5727,-0.0535565
5728,-0.1172147
5729,-0.0388605
5730,-0.0943894
5731,-0.2736822
5732,0.2363329
5733,-0.1691598
5734,-0.2999663
5735,-0.0795359
5736,-0.1199158
5737,-0.1316795
5738,0.0439398
5739,-0.2967321
5740,0.0156335
5741,-0.0376444
5742,-0.0997947
5743,0.3595875
5744,0.0103791
5745,-0.0128509
5746,-0.0421019
5747,-0.056049
5748,-0.3176402
5749,-0.1099527
5750,-0.082013
5751,-0.0231622
5752,-0.2854939
5753,-0.4490926
5754,0.1988499
5755,0.2537992
5756,-0.0725385
5757,-0.123976
5758,-0.0152203
5759,-0.3825404
5760,-0.0421019
5761,0.3172929
5762,-0.0711252
5763,-0.1461685
5764,0.1772
5765,-0.0674363
5766,-0.0401359
5767,0.4025046
5768,-0.1239857
5769,-0.0030353
5770,-0.0231622
5771,-0.0203556
5772,-0.0056224
5773,-0.0136217
5774,0.0276951
5775,-0.140695
5776,-0.0603615
5777,-0.0231622
5778,-0.0382835
5779,-0.0249709
5780,0.0257704
5781,0.2786257
5782,0.225323
5783,-0.3157553
5784,0.0045694
5785,0.0052981
5786,0.3667444
5787,-0.0875474
5788,-0.0129066
5789,0.3025131
5790,-0.0195607
5791,-0.4050176
5792,-0.3574695
5793,-0.0441122
5794,0.0637993
5795,-0.0612529
5796,-0.0698125
5797,-0.0056224
5798,-0.0559931
5799,-0.1374912
5800,-0.0480485
5801,0.0063183
5802,-0.3327309
5803,-0.0931227
5804,0.2894862
5805,-0.0463969
5806,-0.0345404
5807,0.1713805
5808,-0.1935211
5809,0.2495077
5810,-0.0418875
5811,-0.0244315
5812,0.0145098
5813,-0.0714074
5814,-0.119803
5815,0.0223158
5816,0.0128817
5817,-0.0566593
5818,0.3036099
5819,0.0146795
5820,-0.0750901
5821,-0.0357525
5822,-0.0596989
5823,-0.3364783
5824,-0.0580658
5825,0.0276734
5826,-0.0209756
5827,-0.1288667
5828,-0.0274544
5829,-0.0532567
5830,-0.0657041
5831,0.2046978
5832,0.3252264
5833,0.3706555
5834,0.2971526
5835,-0.0490699
5836,-0.0798991
5837,0.0392283
5838,0.3597761
5839,-0.0278063
5840,0.3418928
5841,-0.0296136
5842,0.3170531
5843,-0.0327592
5844,-0.0460671
5845,-0.3445059
5846,-0.0470441
5847,0.0038435
5848,-0.0200424
5849,0.1589541
5850,-0.1007299
5851,-0.0688063
5852,0.3923836
5853,-0.3078467
5854,-0.0071244
5855,0.0034845
5856,-0.0708488
5857,-0.0685751
5858,-0.0648543
5859,0.1373101
5860,-0.1004995
5861,-0.077991
5862,-0.0655539
5863,0.322012
5864,-0.0442547
5865,-0.1514395
5866,0.2998896
5867,-0.0079674
5868,-0.0055306
5869,-0.0882973
5870,-0.1507977
5871,-0.0980592
5872,-0.0861715
5873,-0.0172121
5874,0.2963536
5875,-0.0149473
5876,-0.0145658
5877,0.0293749
5878,-0.0209825
5879,0.0064919
5880,-0.2898409
5881,-0.0292001
5882,-0.0270631
5883,-0.0170582
5884,-0.2856533
5885,-0.000184
5886,-0.0790533
5887,-0.0047975
5888,0.2837196
5889,-0.1324998
5890,0.0534445
5891,-0.2703434
5892,0.0429041
5893,-0.0926503
5894,0.4092533
5895,-0.0209381
5896,-0.2858147
5897,-0.0441063
5898,-0.3706535
5899,-0.0378668
5900,0.0474851
5901,-0.0726054
5902,-0.3255215
5903,-0.0351118
5904,0.0610393
5905,-0.4138111
5906,-0.0882932
5907,-0.0231622
5908,0.0036877
5909,-0.2790344
5910,-0.0299664
5911,-0.1173505
5912,-0.0377341
5913,-0.0393145
5914,-0.0880781
5915,-0.2805794
5916,-0.0440804
5917,-0.0826961
5918,0.3226141
5919,0.032988
5920,-0.0228195
5921,-0.0449385
5922,-0.0118268
5923,-0.0790304
5924,-0.1155211
5925,-0.0371384
5926,-0.1135722
5927,-0.0489265
5928,-0.0048518
5929,-0.0766469
5930,-0.0695447
5931,0.1933613
5932,0.2166932
5933,-0.0618776
5934,-0.3712968
5935,-0.0546675
5936,0.0355451
5937,-0.2810525
5938,-0.2592117
5939,0.1123088
5940,-0.0432388
5941,-0.1163108
5942,0.1697368
5943,-0.0946233
5944,0.1626553
5945,-0.2456473
5946,0.2401889
5947,-0.0596361
5948,-0.0151315
5949,-0.0596599
5950,0.0373566
5951,-0.0434227
5952,-0.0296136
5953,-0.0978337
5954,0.0087316
5955,-0.078084
5956,0.0192869
5957,-0.0231622
5958,-0.0222036
5959,-0.0531276
5960,-0.0296136
5961,-0.0198099
5962,-0.0836156
5963,-0.0409541
5964,-0.091324
5965,-0.2901037
5966,-0.1378626
5967,-0.1038511
5968,-0.0494324
5969,-0.0556527
5970,-0.3682212
5971,-0.35039
5972,-0.0491767
5973,0.2970842
5974,0.1387299
5975,-0.1504277
5976,-0.0673338
5977,0.0086634
5978,-0.014755
5979,-0.1109393
5980,0.2258953
5981,-0.0161911
5982,-0.1462056
5983,-0.1223968
5984,0.0331707
5985,-0.2062253
5986,-0.3715065
5987,-0.0626109
5988,0.0103791
5989,-0.0070248
5990,0.0027864
5991,-0.1168524
5992,0.041159
5993,0.0207668
5994,0.333891
5995,-0.062957
5996,-0.0823217
5997,-0.0231622
5998,-0.30678
5999,-0.3055594
6000,0.1180735
6001,-0.0429999
6002,-0.0270466
6003,0.2064757
6004,-0.2512215
6005,-0.1029742
6006,-0.0228476
6007,0.1779745
6008,-0.1091895
6009,-0.0703425
6010,0.2378002
6011,0.0057361
6012,-0.0353666
6013,0.2032521
6014,-0.0616198
6015,-0.0524739
6016,-0.2786481
6017,0.053406
6018,-0.0594307
6019,-0.3846429
6020,-0.1850049
6021,-0.0569443
6022,-0.0182636
6023,0.2760204
6024,0.2699432
6025,-0.3095618
6026,0.1202395
6027,0.1178181
6028,-0.0823142
6029,-0.2283543
6030,-0.1781036
6031,-0.1020713
6032,0.3300992
6033,-0.1053632
6034,-0.3077891
6035,-0.0488259
6036,-0.0129819
6037,-0.0668022
6038,-0.0624066
6039,-0.0567949
6040,-0.031506
6041,-0.0617422
6042,0.0994718
6043,0.4051381
6044,-0.3179508
6045,0.2983575
6046,-0.0820461
6047,-0.0402844
6048,0.0076597
6049,0.0268526
6050,0.0698703
6051,-0.047494
6052,-0.2498494
6053,0.0295751
6054,-0.0706236
6055,0.1815568
6056,-0.0472984
6057,0.0432141
6058,-0.0276201
6059,0.3058095
6060,0.17108
6061,0.130282
6062,-0.3069158
6063,-0.1179766
6064,0.1574578
6065,-0.0923669
6066,-0.0799077
6067,-0.3010278
6068,-0.056007
6069,-0.0568562
6070,-0.0219526
6071,-0.0363336
6072,0.3602213
6073,0.0990517
6074,-0.3048297
6075,-0.3839966
6076,0.3054841
6077,-0.107339
6078,0.0568525
6079,0.0465065
6080,0.001409
6081,0.2764329
6082,-0.0413485
6083,-0.1183004
6084,-0.1233164
6085,-0.1031208
6086,-0.1496108
6087,0.0036765
6088,-0.0394229
6089,-0.0242579
6090,0.2299588
6091,0.3208329
6092,0.2247043
6093,-0.0632752
6094,0.3097673
6095,-0.3945923
6096,-0.0483964
6097,-0.1166284
6098,-0.2839674
6099,-0.2793131
6100,-0.0401253
6101,-0.1599722
6102,-0.0125967
6103,0.348219
6104,-0.0327592
6105,-0.4466159
6106,-0.068672
6107,-0.057096
6108,-0.0181044
6109,0.3383417
6110,-0.1134446
6111,-0.146966
6112,-0.0767062
6113,-0.0512394
6114,-0.0311864
6115,-0.0679724
6116,0.0024765
6117,-0.1355958
6118,0.0134501
6119,-0.0400395
6120,-0.0142916
6121,0.0022841
6122,-0.0103512
6123,0.0086329
6124,-0.01583
6125,-0.0090853
6126,0.0128817
6127,-0.0101048
6128,-0.0101048
6129,0.0017319
6130,0.009588
6131,0.4846957
6132,-0.0782036
6133,-0.0521938
6134,-0.0341271
6135,0.0748248
6136,0.0993718
6137,-0.1102052
6138,-0.1132261
6139,-0.0439384
6140,-0.0537528
6141,0.0430067
6142,-0.0679099
6143,-0.0699005
6144,-0.0538409
6145,-0.2849729
6146,-0.0140382
6147,-0.0101914
6148,-0.0070058
6149,-0.0251349
6150,-0.0101048
6151,0.1971881
6152,0.0355299
6153,-0.0994171
6154,-0.0256391
6155,-0.0942009
6156,-0.0518109
6157,-0.3879393
6158,-0.1664247
6159,-0.0994019
6160,-0.0937574
6161,0.4354713
6162,0.2547626
6163,-0.0078489
6164,-0.1722131
6165,-0.1360215
6166,-0.0647021
6167,0.0100878
6168,0.089109
6169,-0.0468257
6170,-0.1220398
6171,-0.004389
6172,-0.0142916
6173,-0.036717
6174,-0.3645391
6175,0.1647033
6176,0.0150906
6177,-0.0605152
6178,-0.2581072
6179,-0.0956619
6180,-0.0366346
6181,-0.0255773
6182,0.1580059
6183,-0.0971495
6184,-0.0255083
6185,-0.1691003
6186,-0.3646329
6187,0.2373252
6188,-0.1685968
6189,-0.089038
6190,0.2177161
6191,-0.1473728
6192,-0.04414
6193,-0.0733047
6194,-0.0826244
6195,0.0032305
6196,-0.0020347
6197,0.0310377
6198,-0.1673292
6199,0.0195582
6200,0.0255357
6201,-0.0152065
6202,-0.0616374
6203,-0.0716072
6204,-0.0349388
6205,-0.0651475
6206,0.0098182
6207,0.010054
6208,-0.0463369
6209,-0.0410005
6210,-0.0262247
6211,-0.0981601
6212,-0.3822497
6213,-0.0656085
6214,-0.2779211
6215,-0.2940926
6216,-0.041053
6217,-0.2708533
6218,-0.3355227
6219,-0.1336457
6220,-0.0959458
6221,0.0126522
6222,-0.2141899
6223,0.3096933
6224,0.3825163
6225,-0.0121548
6226,-0.0285958
6227,-0.0193116
6228,-0.0351802
6229,-0.0167103
6230,0.2215584
6231,-0.1032621
6232,0.0940071
6233,0.0145098
6234,0.0022841
6235,-0.0366281
6236,-0.1791392
6237,-0.1416973
6238,-0.0837722
6239,-0.0300541
6240,0.0003821
6241,-0.0582871
6242,-0.086403
6243,-0.2039594
6244,0.1258788
6245,-0.1889091
6246,-0.003661
6247,0.2468198
6248,-0.0889181
6249,0.0781352
6250,-0.0107863
6251,-0.0662851
6252,0.4446012
6253,-0.0275741
6254,-0.0183403
6255,-0.3005371
6256,-0.0735667
6257,-0.2895695
6258,-0.3087488
6259,-0.0833735
6260,-0.0625131
6261,0.0229736
6262,0.3017681
6263,0.0128817
6264,0.0046446
6265,-0.043964
6266,0.0372893
6267,0.0738702
6268,0.3180727
6269,0.2495438
6270,-0.0568247
6271,-0.0661975
6272,-0.1079023
6273,0.1850476
6274,-0.3962736
6275,0.0066852
6276,0.0802814
6277,0.2006969
6278,0.2217789
6279,-0.0023607
6280,-0.336877
6281,-0.0862881
6282,-0.4078637
6283,-0.2909761
6284,-0.0980685
6285,-0.117737
6286,0.007486
6287,-0.4383689
6288,-0.2779886
6289,0.3166863
6290,-0.0868668
6291,-0.0570476
6292,-0.0851687
6293,-0.198667
6294,-0.0044475
6295,0.1027455
6296,-0.0937986
6297,-0.0105466
6298,-0.3121987
6299,-0.0208749
6300,-0.0803157
6301,-0.1338387
6302,0.0007743
6303,-0.0463369
6304,-0.0984932
6305,0.1092802
6306,0.0195582
6307,-0.0743631
6308,-0.0272995
6309,0.0605531
6310,-0.0105998
6311,0.1976981
6312,-0.0276437
6313,-0.0285954
6314,-0.1367509
6315,-0.0138968
6316,-0.0410625
6317,-0.0401253
6318,-0.0624066
6319,0.1368497
6320,0.3393106
6321,0.1336574
6322,-0.0542258
6323,0.0086996
6324,-0.0249362
6325,-0.0327592
6326,-0.0814873
6327,-0.0158535
6328,0.290817
6329,-0.0464992
6330,-0.075793
6331,0.2793034
6332,-0.3174337
6333,0.0808382
6334,-0.3264384
6335,0.0366887
6336,-0.1814551
6337,0.0031305
6338,0.321313
6339,-0.1328147
6340,-0.0498797
6341,-0.3079422
6342,-0.0413967
6343,0.1399107
6344,-0.0692807
6345,-0.0002324
6346,-0.0185
6347,-0.3523471
6348,0.0008076
6349,0.0245881
6350,-0.0112184
6351,-0.1683156
6352,-0.0518411
6353,0.0206702
6354,-0.0466798
6355,-0.0493345
6356,-0.0376536
6357,-0.0508159
6358,-0.2635655
6359,-0.3589256
6360,0.0301567
6361,-0.2403426
6362,-0.0990909
6363,0.0088929
6364,-0.1502199
6365,-0.2273883
6366,0.373123
6367,0.2124014
6368,-0.0476438
6369,-0.0244315
6370,0.2707929
6371,0.4956136
6372,-0.0044652
6373,-0.0276609
6374,0.2445506
6375,0.4610431
6376,-0.3631558
6377,-0.0003761
6378,0.1016257
6379,-0.0320409
6380,0.3123455
6381,-0.0613145
6382,0.0569687
6383,0.0324487
6384,-0.086361
6385,-0.0358913
6386,-0.0327592
6387,-0.0934596
6388,-0.035488
6389,0.0025808
6390,-0.0231622
6391,-0.0655539
6392,-0.0231622
6393,-0.0325817
6394,0.0732775
6395,-0.0330663
6396,-0.0441122
6397,-0.0231622
6398,-0.0209381
6399,-0.0784391
6400,-0.3080354
6401,0.0901475
6402,0.024679
6403,-0.0078825
6404,-0.0702539
6405,-0.1678258
6406,-0.0552105
6407,0.1825923
6408,-0.2870219
6409,-0.1050153
6410,-0.3348558
6411,0.053799
6412,-0.0233228
6413,-0.06691
6414,-0.1452542
6415,-0.0355353
6416,-0.039478
6417,0.0872168
6418,-0.1359556
6419,-0.0209381
6420,0.0809251
6421,-0.0997643
6422,-0.311189
6423,0.1684321
6424,-0.0706112
6425,0.3024989
6426,0.3518086
6427,-0.0036497
6428,-0.1409416
6429,0.0929613
6430,-0.1050198
6431,-0.0926126
6432,-0.0582078
6433,-0.2853742
6434,0.0207637
6435,-0.1557666
6436,0.2768705
6437,-0.0554877
6438,0.3660992
6439,-0.1140134
6440,-0.0401253
6441,0.0098696
6442,0.4823001
6443,-0.5022383
6444,-0.1096474
6445,-0.0222603
6446,-0.1055004
6447,-0.0127866
6448,0.1200032
6449,0.0003213
6450,-0.1410667
6451,-0.1019652
6452,0.2188678
6453,0.0934043
6454,0.0155869
6455,-0.1461424
6456,-0.0660391
6457,-0.0885336
6458,-0.509597
6459,-0.0879064
6460,-0.2084651
6461,-0.2297153
6462,-0.0675726
6463,-0.0324313
6464,-0.4115422
6465,-0.0108067
6466,0.2537715
6467,-0.0327592
6468,0.0735716
6469,-0.3882611
6470,-0.2853372
6471,0.0025722
6472,-0.016743
6473,0.2421464
6474,-0.0463969
6475,-0.2584418
6476,0.0128817
6477,0.4693546
6478,-0.0733735
6479,-0.0692103
6480,0.0165158
6481,0.2597571
6482,0.1007104
6483,-0.0712868
6484,-0.0231622
6485,0.2238112
6486,0.1783152
6487,0.0250397
6488,-0.092771
6489,-0.1125059
6490,-0.3525383
6491,-0.02444
6492,-0.1099916
6493,-0.068425
6494,0.1470144
6495,0.1713161
6496,0.3490942
6497,-0.0675636
6498,-0.3366148
6499,0.0022038
6500,0.2229836
6501,-0.0169912
6502,-0.1051822
6503,-0.1316121
6504,-0.1993965
6505,0.0154462
6506,-0.1161797
6507,-0.090932
6508,-0.3905281
6509,-0.1109327
6510,0.0749803
6511,-0.0742416
6512,0.3116355
6513,0.0187676
6514,-0.0529998
6515,-0.1358631
6516,0.3719866
6517,-0.344628
6518,-0.1230433
6519,-0.2613038
6520,0.1492746
6521,0.0379987
6522,0.2491511
6523,-0.2635822
6524,-0.0507063
6525,-0.0454272
6526,0.0027839
6527,0.3047888
6528,-0.3198441
6529,0.4164257
6530,-0.0629276
6531,-0.1381346
6532,-0.0246588
6533,-0.0472304
6534,-0.0637309
6535,-0.0296136
6536,0.0937849
6537,0.3165798
6538,-0.2757182
6539,-0.038841
6540,-0.3888608
6541,0.2239283
6542,0.0421699
6543,-0.0887297
6544,-0.0920463
6545,-0.3019794
6546,-0.2769189
6547,0.0182191
6548,-0.2772121
6549,-0.0986072
6550,-0.0260854
6551,0.1306402
6552,0.0640363
6553,-0.1201754
6554,-0.0193116
6555,-0.0231622
6556,0.0082111
6557,-0.0257255
6558,-0.0367253
6559,0.0761955
6560,-0.0614995
6561,-0.0719933
6562,-0.016533
6563,-0.0209381
6564,-0.0009758
6565,0.0022841
6566,-0.0101048
6567,-0.0209381
6568,0.0032305
6569,-0.0204415
6570,-0.0452561
6571,-0.0209381
6572,-0.342569
6573,-0.1469787
6574,-0.0097364
6575,-0.0632642
6576,-0.0568258
6577,-0.1539594
6578,0.2393223
6579,-0.0209381
6580,0.2773868
6581,-0.1053219
6582,-0.1241094
6583,-0.0216339
6584,-0.4116806
6585,-0.0296136
6586,0.0408675
6587,-0.1086244
6588,-0.2989318
6589,0.4935599
6590,-0.1941162
6591,-0.0091539
6592,0.0167529
6593,-0.0410562
6594,-0.2138021
6595,-0.0501679
6596,-0.0567611
6597,-0.0264194
6598,-0.383851
6599,-0.2931642
6600,-0.2383689
6601,-0.0342787
6602,-0.0090656
6603,-0.2870273
6604,-0.0518109
6605,-0.0114904
6606,-0.0037643
6607,-0.0799926
6608,-0.1850719
6609,-0.0742057
6610,-0.0948459
6611,0.2793765
6612,-0.0518109
6613,0.0066852
6614,-0.0868815
6615,0.5039501
6616,0.2976974
6617,-0.2587704
6618,-0.0998531
6619,-0.071193
6620,-0.2868672
6621,0.326862
6622,0.0232167
6623,-0.2575451
6624,0.0117355
6625,0.277397
6626,-0.0838657
6627,0.0443337
6628,0.0381593
6629,-0.075357
6630,0.1206702
6631,0.2708043
6632,-0.2703082
6633,-0.0868034
6634,-0.0735952
6635,-0.0101048
6636,-0.0236828
6637,-0.1167507
6638,-0.0341585
6639,-0.300364
6640,-0.031081
6641,-0.0636142
6642,-0.000922
6643,-0.0019528
6644,-0.0454268
6645,-0.0584159
6646,0.2486498
6647,0.0368038
6648,-0.0536351
6649,-0.1451595
6650,-0.1056335
6651,0.1333177
6652,-0.0597142
6653,0.1381079
6654,-0.0012427
6655,-0.1479146
6656,0.1252451
6657,0.2881827
6658,-0.0854012
6659,-0.0398114
6660,-0.0541476
6661,-0.0393724
6662,-0.0892091
6663,-0.0513254
6664,-0.2336721
6665,0.3397018
6666,0.081666
6667,-0.4047752
6668,-0.0486757
6669,0.3030328
6670,0.2380337
6671,-0.0192051
6672,-0.303888
6673,-0.0676071
6674,-0.0911795
6675,-0.0291395
6676,-0.1395281
6677,0.4240981
6678,-0.0733047
6679,-0.0445537
6680,-0.1268665
6681,-0.0285987
6682,0.3122895
6683,-0.0805694
6684,-0.0613145
6685,0.2314346
6686,-0.1030128
6687,-0.0078489
6688,-0.2247067
6689,0.0223158
6690,0.0672845
6691,-0.071193
6692,-0.3016772
6693,-0.0808636
6694,-0.1681439
6695,-0.0055306
6696,-0.2449618
6697,0.3749589
6698,-0.1196058
6699,-0.2788064
6700,0.3553615
6701,-0.1062063
6702,-0.0411312
6703,-0.1142125
6704,-0.0441122
6705,-0.0099293
6706,-0.1335972
6707,-0.0334668
6708,-0.1310798
6709,0.4546995
6710,0.306295
6711,0.3305758
6712,-0.009824
6713,-0.1561691
6714,-0.1736806
6715,-0.2457654
6716,-0.01583
6717,0.0032305
6718,-0.0700936
6719,0.4813546
6720,-0.0208636
6721,-0.0797226
6722,0.3199095
6723,-0.1136767
6724,-0.0853032
6725,0.0035556
6726,0.0896662
6727,-0.4134591
6728,-0.0631008
6729,-0.1628011
6730,-0.0429999
6731,0.0092129
6732,-0.1144725
6733,-0.0151325
6734,-0.0832976
6735,-0.0998689
6736,-0.0324359
6737,-0.3326768
6738,0.3449396
6739,0.1070636
6740,-0.3758083
6741,-0.0564964
6742,-0.0401253
6743,-0.016743
6744,-0.038841
6745,-0.038841
6746,-0.0296136
6747,-0.0476419
6748,-0.0609227
6749,-0.031679
6750,-0.0669596
6751,0.0077435
6752,-0.0231622
6753,-0.0255074
6754,-0.0327592
6755,-0.0092455
6756,0.0195582
6757,-0.0311864
6758,-0.2795762
6759,-0.089439
6760,0.2046505
6761,-0.1419416
6762,-0.0687766
6763,-0.0974437
6764,-0.010124
6765,-0.055923
6766,0.0717612
6767,-0.0529272
6768,0.2158979
6769,-0.035975
6770,-0.3988324
6771,-0.1614936
6772,-0.366085
6773,-0.0316466
6774,0.2021406
6775,-0.1399351
6776,0.0111615
6777,-0.0231622
6778,-0.0100138
6779,0.0743049
6780,-0.2940711
6781,0.022953
6782,-0.0231622
6783,-0.0811021
6784,-0.0346369
6785,-0.1096783
6786,-0.0296136
6787,-0.2758628
6788,0.010126
6789,-0.0136376
6790,-0.0660121
6791,-0.0443864
6792,0.0143828
6793,-0.0362724
6794,0.3343634
6795,-0.0397761
6796,-0.1208644
6797,-0.1232577
6798,0.088299
6799,-0.0270185
6800,-0.3277707
6801,-0.0637241
6802,0.0645402
6803,0.3713459
6804,0.1067427
6805,0.3338906
6806,0.0055718
6807,-0.0001614
6808,0.0424949
6809,-0.0829571
6810,0.0157297
6811,-0.014548
6812,0.3881288
6813,0.0157266
6814,0.2870434
6815,0.1967466
6816,-0.100126
6817,-0.305949
6818,-0.2966805
6819,-0.0226204
6820,-0.0176046
6821,0.0875199
6822,-0.1046344
6823,-0.096928
6824,-0.3774283
6825,-0.0553231
6826,0.2336822
6827,0.0287197
6828,-0.0180273
6829,0.0103791
6830,-0.0429527
6831,-0.0463369
6832,0.041722
6833,-0.0231622
6834,-0.0914153
6835,-0.0742048
6836,-0.0179283
6837,0.0278334
6838,-0.0710014
6839,0.0766178
6840,-0.3370723
6841,-0.033013
6842,0.0121851
6843,-0.066936
6844,-0.0463369
6845,0.2817084
6846,-0.0643354
6847,-0.0914153
6848,-0.1424817
6849,-0.0366103
6850,-0.0580841
6851,0.0544321
6852,-0.0296323
6853,0.1919414
6854,0.0146795
6855,0.0364213
6856,0.2216377
6857,-0.1275524
6858,-0.1016003
6859,-0.1059842
6860,-0.042029
6861,-0.1658895
6862,0.0504041
6863,-0.3318637
6864,0.0104002
6865,-0.0566879
6866,-0.2909437
6867,-0.3817664
6868,-0.0541702
6869,-0.0151315
6870,-0.0160771
6871,-0.0679448
6872,0.0188224
6873,0.0039569
6874,0.0257443
6875,-0.0360353
6876,-0.0846231
6877,-0.0420396
6878,0.0240294
6879,-0.1619069
6880,0.1070979
6881,-0.0091832
6882,-0.304828
6883,0.2245566
6884,-0.0633
6885,0.3261077
6886,-0.0231622
6887,-0.1383293
6888,-0.0498209
6889,-0.1153998
6890,-0.0655287
6891,-0.2656283
6892,0.126948
6893,0.0619567
6894,-0.0594953
6895,-0.1069423
6896,-0.0178232
6897,-0.2667296
6898,0.2003063
6899,-0.0401253
6900,0.0177833
6901,-0.0231622
6902,0.1000979
6903,-0.1426662
6904,-0.0316184
6905,-0.1384088
6906,0.0163853
6907,-0.0794059
6908,0.2595707
6909,0.0010478
6910,-0.016054
6911,-0.0329766
6912,-0.4002101
6913,-0.0501149
6914,-0.0161403
6915,0.0051092
6916,-0.0687948
6917,-0.0943925
6918,-0.2332426
6919,0.0109947
6920,-0.0367042
6921,-0.0357759
6922,0.2813337
6923,-0.2779457
6924,-0.1223177
6925,-0.4790497
6926,0.0801195
6927,0.0213094
6928,-0.2700938
6929,-0.0583956
6930,-0.0300526
6931,-0.0173872
6932,-0.1273746
6933,0.3447688
6934,-0.4798076
6935,0.0476173
6936,0.2910424
6937,-0.1828796
6938,-0.0906014
6939,-0.0054176
6940,0.1008789
6941,0.2349463
6942,0.2672654
6943,0.0244501
6944,0.1171893
6945,-0.1234125
6946,-0.1087401
6947,0.0320899
6948,-0.1066577
6949,-0.005362
6950,-0.0683322
6951,-0.0106493
6952,-0.0567389
6953,-0.1306336
6954,-0.1415158
6955,-0.038841
6956,0.0022841
6957,-0.0635566
6958,-0.355354
6959,0.223412
6960,-0.1274935
6961,0.3078458
6962,0.1774684
6963,-0.0682174
6964,0.0525827
6965,-0.0947279
6966,-0.0490987
6967,-0.0167454
6968,-0.0184303
6969,-0.0672934
6970,0.0681448
6971,-0.0792835
6972,0.3463231
6973,-0.0390624
6974,-0.3929665
6975,0.0561445
6976,0.296473
6977,-0.014019
6978,0.2916387
6979,0.0022841
6980,-0.067273
6981,-0.0209381
6982,-0.0385584
6983,-0.0836028
6984,-0.0231622
6985,-0.0612726
6986,-0.0214011
6987,-0.0231622
6988,-0.0209381
6989,-0.0872646
6990,-0.0463369
6991,-0.0037265
6992,-0.0101048
6993,-0.022389
6994,0.0022841
6995,0.0195582
6996,-0.01583
6997,-0.0718558
6998,-0.0951283
6999,-0.0678962
7000,-0.0966969
7001,0.0267806
7002,-0.2848864
7003,-0.1236117
7004,-0.0095216
7005,-0.0327592
7006,-0.065593
7007,-0.0175328
7008,-0.0034355
7009,-0.1095334
7010,-0.0655539
7011,-0.0522192
7012,-0.0518109
7013,-0.1546767
7014,0.0113391
7015,-0.2244905
7016,0.0254349
7017,-0.0702319
7018,-0.0209381
7019,0.3448663
7020,0.0241472
7021,-0.3000765
7022,-0.3616979
7023,0.0351788
7024,-0.3004843
7025,-0.0997925
7026,-0.0358644
7027,-0.107911
7028,0.3034909
7029,0.2082365
7030,0.1120487
7031,0.1085856
7032,-0.0984698
7033,0.0403261
7034,-0.0056506
7035,-0.4876518
7036,-0.1812702
7037,-0.1156024
7038,-0.0783291
7039,-0.0124336
7040,0.0157865
7041,-0.1043853
7042,-0.175207
7043,0.011704
7044,-0.0719323
7045,0.0420933
7046,0.1641833
7047,-0.007617
7048,-0.2554966
7049,0.1491821
7050,-0.3950794
7051,0.4269701
7052,-0.3989727
7053,0.3139229
7054,0.2718308
7055,-0.2235842
7056,-0.0613209
7057,-0.1135526
7058,-0.0493117
7059,-0.0710009
7060,-0.0401253
7061,0.0022841
7062,-0.289481
7063,0.0134533
7064,0.0819092
7065,0.3125738
7066,-0.082306
7067,0.0217341
7068,-0.144546
7069,0.0920292
7070,-0.0723246
7071,-0.0955048
7072,0.0150688
7073,0.2174607
7074,-0.0502588
7075,-0.1075278
7076,0.0555676
7077,-0.388007
7078,-0.0442547
7079,-0.0692675
7080,-0.0704887
7081,0.2246054
7082,-0.0296136
7083,-0.086437
7084,0.0700571
7085,-0.0585417
7086,-0.1591348
7087,-0.3066416
7088,-0.029461
7089,-0.1199522
7090,-0.3896083
7091,-0.1555543
7092,-0.0100011
7093,-0.0826926
7094,-0.1696188
7095,-0.0453786
7096,-0.1052834
7097,0.0549177
7098,0.0447031
7099,-0.1487898
7100,0.146711
7101,-0.1519025
7102,-0.142532
7103,-0.0404315
7104,-0.121926
7105,0.4335812
7106,0.0606053
7107,0.2637265
7108,-0.065778
7109,-0.0393273
7110,-0.1344505
7111,-0.0942061
7112,-0.047234
7113,-0.3325114
7114,0.0085237
7115,-0.2003473
7116,-0.0107372
7117,-0.3308725
7118,-0.1247912
7119,-0.1414236
7120,-0.0887114
7121,-0.3237921
7122,0.3053297
7123,-0.1463628
7124,-0.0001039
7125,-0.0060998
7126,-0.3496045
7127,0.0928939
7128,-0.3121913
7129,0.2080648
7130,-0.2392717
7131,0.2733398
7132,-0.1172728
7133,0.2856026
7134,-0.0364254
7135,0.2412644
7136,0.266376
7137,-0.1207651
7138,-0.0046558
7139,-0.0758351
7140,0.3075816
7141,-0.3613847
7142,-0.039842
7143,0.4236345
7144,0.2587259
7145,0.1487878
7146,-0.014019
7147,-0.4166559
7148,0.4926346
7149,-0.0883174
7150,-0.2025607
7151,-0.1394286
7152,-0.3666386
7153,-0.2653742
7154,-0.1697094
7155,-0.0631484
7156,-0.1256513
7157,-0.1207864
7158,-0.1318809
7159,-0.184003
7160,-0.1182467
7161,-0.092358
7162,0.1862872
7163,-0.3672836
7164,-0.366258
7165,-0.3058475
7166,-0.0807177
7167,-0.0845957
7168,-0.3037323
7169,-0.0697362
7170,0.0369125
7171,-0.0594843
7172,-0.0016806
7173,0.2018553
7174,-0.1179034
7175,-0.0544934
7176,-0.056503
7177,0.1613459
7178,-0.0329901
7179,0.0544199
7180,-0.0187313
7181,-0.1278851
7182,-0.0106171
7183,0.0084187
7184,-0.2377869
7185,-0.1075875
7186,-0.0724328
7187,-0.0516333
7188,0.0060491
7189,0.002121
7190,-0.047445
7191,-0.0327075
7192,0.0195929
7193,0.1511549
7194,-0.1921066
7195,-0.3157201
7196,-0.4079022
7197,-0.1071296
7198,0.1491543
7199,0.1339592
7200,-0.2629682
7201,-0.1572993
7202,-0.2488443
7203,-0.2472018
7204,-0.2415575
7205,0.1476256
7206,-0.1826692
7207,-0.2036599
7208,0.13139
7209,-0.0198102
7210,-0.0111093
7211,-0.0209381
7212,0.4562112
7213,-0.1267332
7214,-0.3858562
7215,-0.0628033
7216,0.032442
7217,-0.1030331
7218,0.2161731
7219,0.3323415
7220,-0.2448348
7221,0.0388644
7222,-0.2688953
7223,-0.0129066
7224,-0.0471683
7225,-0.0229697
7226,-0.1706339
7227,0.1660748
7228,0.0286721
7229,0.3129444
7230,0.2804787
7231,-0.3929272
7232,-0.0205511
7233,-0.3062181
7234,0.1868581
7235,-0.3291594
7236,-0.3194014
7237,-0.0722758
7238,-0.369122
7239,-0.4601032
7240,0.2894147
7241,-0.1094372
7242,0.2458608
7243,-0.1281004
7244,-0.2986254
7245,-0.1259274
7246,-0.3588827
7247,0.0951818
7248,-0.2764509
7249,0.2166537
7250,0.3720111
7251,-0.1718675
7252,-0.1767574
7253,-0.0163218
7254,0.0022841
7255,0.0074747
7256,-0.2506279
7257,-0.0764254
7258,-0.034581
7259,-0.0325754
7260,-0.0062344
7261,-0.0671453
7262,-0.0721912
7263,-0.0231622
7264,-0.0518704
7265,-0.2926429
7266,0.0145523
7267,-0.0327592
7268,0.1292495
7269,-0.0292171
7270,-0.0248002
7271,-0.0262677
7272,0.2414802
7273,0.3273684
7274,-0.1296852
7275,-0.0198102
7276,-0.0230784
7277,-0.044527
7278,0.2914375
7279,-0.1833548
7280,0.1974883
7281,-0.0438272
7282,-0.2587386
7283,0.2186691
7284,-0.0288226
7285,-0.2785471
7286,0.4311276
7287,0.2046413
7288,0.3035965
7289,0.0443232
7290,0.3487353
7291,-0.0582334
7292,0.2917564
7293,-0.3375811
7294,0.1762051
7295,-0.2700054
7296,0.3160195
7297,-0.1236447
7298,0.0189306
7299,-0.1449613
7300,-0.2937624
7301,-0.3001613
7302,-0.0984218
7303,0.2943477
7304,-0.0941785
7305,-0.0344996
7306,-0.1716709
7307,-0.0334698
7308,-0.318171
7309,-0.2662069
7310,-0.1864675
7311,-0.0836156
7312,-0.1596051
7313,0.0110913
7314,-0.0722255
7315,0.3426409
7316,-0.3341244
7317,0.3497291
7318,-0.1663472
7319,-0.0231622
7320,-0.0055306
7321,0.0062407
7322,-0.4242813
7323,-0.1469736
7324,-0.0797124
7325,0.2283938
7326,0.1738512
7327,-0.0510706
7328,0.1851303
7329,-0.053034
7330,0.2507822
7331,-0.0724757
7332,-0.1324047
7333,-0.0235786
7334,-0.1190324
7335,0.3096053
7336,-0.4050723
7337,0.2290846
7338,-0.0509413
7339,0.1522185
7340,0.1763821
7341,-0.0805018
7342,-0.0142916
7343,-0.306435
7344,-0.2317778
7345,0.0651743
7346,0.2692614
7347,-0.1524712
7348,0.0597532
7349,-0.1489103
7350,0.0194207
7351,-0.0327592
7352,-0.4214185
7353,0.1747728
7354,0.348994
7355,-0.0808637
7356,-0.3636272
7357,-0.0888756
7358,-0.1781021
7359,0.073155
7360,-0.3022822
7361,-0.0530643
7362,0.1917118
7363,-0.0463369
7364,-0.2010635
7365,0.4609905
7366,-0.2002314
7367,0.0190098
7368,-0.0894645
7369,-0.2332009
7370,-0.1127421
7371,0.2659875
7372,0.096925
7373,0.0257871
7374,-0.1010156
7375,-0.4573406
7376,-0.0628366
7377,0.2811261
7378,-0.1360132
7379,-0.2973201
7380,-0.0692008
7381,-0.045985
7382,-0.049546
7383,0.1199113
7384,0.130912
7385,-0.0116358
7386,-0.3913918
7387,0.0949652
7388,0.284102
7389,-0.1541995
7390,-0.1230751
7391,0.3488852
7392,0.0186155
7393,-0.11246
7394,-0.0249686
7395,-0.0814241
7396,-0.4164487
7397,-0.3330096
7398,-0.048487
7399,0.3836444
7400,0.3031675
7401,-0.0564136
7402,-0.0730917
7403,-0.1543899
7404,-0.1555875
7405,-0.2529655
7406,0.1996884
7407,-0.0411494
7408,-0.1514491
7409,0.1628873
7410,-0.3492077
7411,-0.2565591
7412,-0.3600033
7413,-0.1503754
7414,-0.2849523
7415,-0.4896382
7416,-0.0274689
7417,-0.0070058
7418,-0.0234032
7419,0.1578658
7420,-0.195245
7421,-0.1022011
7422,-0.3421952
7423,-0.037404
7424,-0.2907048
7425,-0.4585406
7426,0.2732105
7427,0.0463214
7428,0.0034153
7429,-0.0724625
7430,0.2518619
7431,-0.1872309
7432,-0.0335316
7433,-0.0528419
7434,0.0207637
7435,0.0200604
7436,-0.0479802
7437,0.0066458
7438,0.0008166
7439,-0.0055495
7440,0.0325277
7441,0.3539683
7442,0.0717739
7443,-0.0433921
7444,-0.1052125
7445,-0.0488779
7446,-0.1490105
7447,-0.1079185
7448,-0.0299969
7449,0.1200808
7450,-0.0644258
7451,0.008955
7452,0.0154462
7453,0.0013511
7454,-0.0209381
7455,0.0032305
7456,-0.0142139
7457,-0.014019
7458,-0.0419858
7459,-0.0251645
7460,-0.0096392
7461,-0.0235254
7462,-0.045428
7463,0.0432317
7464,0.1994701
7465,0.034348
7466,-0.0998977
7467,0.1720552
7468,-0.3112662
7469,-0.3200053
7470,-0.0750467
7471,-0.2504738
7472,-0.0339674
7473,-0.2401473
7474,-0.0486363
7475,-0.3479864
7476,-0.2896823
7477,0.4097457
7478,-0.1237506
7479,-0.1739152
7480,-0.4314422
7481,-0.1221547
7482,-0.0202151
7483,-0.3569343
7484,0.1292899
7485,-0.3817833
7486,-0.3711105
7487,-0.0868925
7488,-0.0536804
7489,0.0859069
7490,-0.0928131
7491,0.1183459
7492,-0.1947782
7493,0.1645109
7494,0.0145485
7495,-0.2896904
7496,-0.2674423
7497,-0.1548549
7498,-0.1251932
7499,-0.0918296
7500,-0.2442318
7501,-0.1346892
7502,-0.3719584
7503,-0.0393127
7504,0.0128817
7505,-0.2970251
7506,-0.2766097
7507,-0.2314513
7508,-0.04101
7509,-0.3168989
7510,-0.2412211
7511,-0.0473488
7512,-0.0890507
7513,-0.2327832
7514,-0.1109287
7515,-0.1677903
7516,-0.1190573
7517,-0.0117718
7518,0.0233851
7519,0.1603319
7520,-0.4192436
7521,-0.1477358
7522,0.32356
7523,0.0254304
7524,-0.0051046
7525,-0.003862
7526,0.0121832
7527,-0.126941
7528,-0.1439471
7529,-0.0837059
7530,-0.0106819
7531,-0.0238052
7532,0.023267
7533,-0.0294037
7534,-0.0452114
7535,-0.0401253
7536,-0.0070207
7537,0.0098581
7538,-0.2957295
7539,-0.13827
7540,-0.0084462
7541,-0.0346359
7542,-0.1054875
7543,-0.2250617
7544,-0.1233283
7545,-0.2295052
7546,0.0257704
7547,-0.0172742
7548,-0.0942834
7549,-0.0379386
7550,0.2873555
7551,-0.1726355
7552,-0.0446484
7553,0.0901424
7554,0.064456
7555,-0.053937
7556,-0.0267126
7557,-0.1828951
7558,-0.0206912
7559,-0.1446789
7560,-0.0755472
7561,0.3504529
7562,-0.0943913
7563,-0.0874376
7564,0.0511279
7565,-0.2512078
7566,-0.244267
7567,0.1309593
7568,-0.0007876
7569,-0.0179384
7570,0.0175238
7571,0.3849669
7572,-0.0984112
7573,0.3376229
7574,-0.3034615
7575,0.2183656
7576,-0.0508219
7577,-0.0538828
7578,-0.1498405
7579,0.3172994
7580,0.3419515
7581,-0.1350705
7582,0.0521611
7583,-0.0122527
7584,0.1979552
7585,-0.4836159
7586,-0.0867666
7587,-0.2930091
7588,-0.37225
7589,0.2957833
7590,-0.0934076
7591,-0.0085371
7592,0.1694675
7593,0.1800605
7594,0.0405875
7595,-0.0576586
7596,-0.0340224
7597,-0.0878755
7598,0.0547246
7599,0.1338442
7600,-0.189911
7601,-0.0751051
7602,0.2538427
7603,0.1353512
7604,-0.1699913
7605,-0.1058893
7606,0.0415384
7607,-0.0713301
7608,-0.0707405
7609,-0.1930201
7610,-0.3011035
7611,0.2792038
7612,0.0179803
7613,-0.0151315
7614,-0.1319698
7615,0.1740464
7616,-0.0033092
7617,0.0147019
7618,-0.3496801
7619,0.1215248
7620,-0.2854095
7621,-0.0974599
7622,0.228085
7623,0.2020504
7624,0.3471376
7625,-0.1816599
7626,-0.3271972
7627,-0.1604012
7628,0.0124083
7629,-0.087785
7630,0.2641141
7631,-0.2885594
7632,0.0237142
7633,0.1495651
7634,-0.0809855
7635,-0.0219526
7636,-0.1004535
7637,0.1400131
7638,-0.2877803
7639,-0.3917096
7640,-0.0581185
7641,0.2476403
7642,-0.0700873
7643,-0.0508159
7644,-0.0362443
7645,-0.0563568
7646,-0.0172742
7647,-0.1048603
7648,-0.0865922
7649,-0.1040301
7650,-0.0015682
7651,-0.0550899
7652,0.0286269
7653,-0.0895266
7654,0.0302599
7655,-0.0550605
7656,0.0279763
7657,-0.0537916
7658,0.0553438
7659,-0.2384113
7660,0.0128817
7661,-0.1216531
7662,0.2042232
7663,0.1271182
7664,0.0663899
7665,-0.1496295
7666,-0.0949898
7667,-0.2454317
7668,-0.3033869
7669,-0.0884132
7670,0.3142816
7671,-0.0456335
7672,-0.2451109
7673,-0.3068596
7674,-0.0227134
7675,0.5566244
7676,0.3096587
7677,-0.0183663
7678,-0.0189283
7679,-0.0178464
7680,0.1706239
7681,0.2945817
7682,-0.1288308
7683,0.4076732
7684,-0.0934158
7685,-0.1490866
7686,-0.1150505
7687,0.1923648
7688,-0.3837201
7689,-0.3111155
7690,-0.0274283
7691,-0.3423423
7692,0.2977979
7693,-0.0644744
7694,-0.1932398
7695,-0.0806575
7696,-0.1748211
7697,-0.3726186
7698,0.2021564
7699,-0.1310841
7700,-0.0357464
7701,0.0023265
7702,-0.0995719
7703,0.0816386
7704,0.2357378
7705,-0.0402202
7706,0.1891573
7707,0.2347095
7708,-0.289938
7709,0.219445
7710,-0.1711592
7711,0.0139876
7712,0.1808897
7713,0.049027
7714,-0.0182733
7715,-0.1027469
7716,-0.0172725
7717,0.2086787
7718,0.2144034
7719,-0.2758072
7720,-0.1167315
7721,0.2786229
7722,-0.1168341
7723,-0.0312231
7724,-0.180183
7725,-0.1580566
7726,-0.2303693
7727,-0.136994
7728,-0.0327592
7729,-0.01583
7730,-0.0506042
7731,-0.0433168
7732,-0.0295663
7733,-0.0261322
7734,-0.122951
7735,-0.0498209
7736,-0.1697022
7737,0.0241301
7738,-0.118934
7739,-0.0284494
7740,0.3084258
7741,-0.0401253
7742,0.031905
7743,-0.0101048
7744,0.1799398
7745,0.0246827
7746,-0.0908584
7747,-0.3145538
7748,-0.0403606
7749,-0.2915902
7750,0.2976034
7751,0.2937027
7752,0.0664231
7753,-0.2066492
7754,0.0307043
7755,0.3257547
7756,-0.080288
7757,-0.2209595
7758,0.0505551
7759,-0.1111157
7760,-0.1480898
7761,0.5160993
7762,0.3151471
7763,0.2785697
7764,-0.0230948
7765,-0.0106407
7766,-0.2838217
7767,0.2873521
7768,-0.0311628
7769,0.4707958
7770,-0.2477609
7771,-0.3243645
7772,-0.0534486
7773,0.3280365
7774,-0.0419947
7775,-0.2015355
7776,-0.0860294
7777,-0.1784545
7778,-0.076747
7779,-0.0263321
7780,0.2164528
7781,-0.1329916
7782,-0.2498817
7783,-0.2993351
7784,0.3907936
7785,-0.0879414
7786,-0.0567611
7787,0.0139319
7788,0.0197008
7789,0.1349036
7790,-0.1841474
7791,-0.0610365
7792,-0.0908198
7793,0.17673
7794,-0.1362295
7795,-0.0859284
7796,-0.2519661
7797,-0.3215795
7798,-0.3854243
7799,0.4025081
7800,-0.0838657
7801,-0.1017389
7802,0.0018247
7803,0.286519
7804,0.3069167
7805,0.0811219
7806,-0.3855827
7807,0.1390799
7808,0.0207637
7809,-0.0202151
7810,0.0860218
7811,0.2174751
7812,0.3231914
7813,0.0748363
7814,0.1878588
7815,0.2231091
7816,0.299235
7817,0.3529191
7818,-0.0850443
7819,-0.0132356
7820,-0.0106976
7821,-0.0597086
7822,-0.3750666
7823,0.0712317
7824,-0.0733047
7825,0.2057368
7826,-0.232686
7827,-0.3172546
7828,-0.1709323
7829,0.0546822
7830,-0.035488
7831,-0.0827401
7832,-0.1723399
7833,-0.1347231
7834,0.4228718
7835,-0.0104235
7836,0.1480663
7837,-0.0355435
7838,-0.2487626
7839,0.3019334
7840,-0.197403
7841,-0.2131648
7842,0.1099538
7843,-0.2565761
7844,-0.0869053
7845,0.2769168
7846,-0.0332385
7847,-0.1289749
7848,-0.3769111
7849,-0.3268217
7850,-0.0699848
7851,-0.2102939
7852,-0.0594381
7853,-0.072759
7854,-0.0955506
7855,-0.5008058
7856,0.3066033
7857,-0.1369221
7858,0.3341187
7859,0.4462779
7860,0.0301346
7861,0.192961
7862,-0.1405461
7863,0.0093588
7864,-0.106111
7865,-0.3211407
7866,-0.0668341
7867,-0.3075183
7868,-0.105673
7869,-0.172902
7870,0.3548993
7871,-0.1075335
7872,-0.2270845
7873,-0.1765458
7874,0.0555352
7875,-0.0089864
7876,-0.0053889
7877,-0.0320522
7878,-0.0323527
7879,0.3003564
7880,0.0529948
7881,0.3560922
7882,-0.0567538
7883,-0.3443174
7884,-0.0296228
7885,-0.5084558
7886,-0.0044169
7887,0.3481114
7888,-0.0149132
7889,-0.0531619
7890,-0.4956463
7891,-0.0621207
7892,0.1931804
7893,0.1674905
7894,-0.3384586
7895,0.0407262
7896,-0.0038547
7897,-0.0132539
7898,0.3141794
7899,-0.0172913
7900,-0.0441122
7901,0.2495438
7902,-0.0430724
7903,0.3684079
7904,-0.0521399
7905,-0.0075541
7906,-0.0055495
7907,-0.039984
7908,-0.0327592
7909,-0.1016903
7910,-0.2932878
7911,-0.0270199
7912,0.3240227
7913,-0.0865379
7914,-0.0327592
7915,0.0851348
7916,0.1797753
7917,-0.0727459
7918,0.0051092
7919,0.0267633
7920,0.0022841
7921,-0.0132539
7922,-0.0296136
7923,-0.0244315
7924,-0.0209381
7925,0.0032305
7926,-0.0315258
7927,-0.019913
7928,-0.0143533
7929,0.0113627
7930,0.0195582
7931,-0.3922945
7932,-0.0948385
7933,0.0885463
7934,-0.1453156
7935,-0.2947532
7936,0.1723107
7937,-0.1471214
7938,-0.0516643
7939,-0.1062297
7940,0.0119993
7941,-0.0726823
7942,-0.0755302
7943,0.1952373
7944,-0.0466639
7945,-0.3708628
7946,-0.1455905
7947,-0.0059564
7948,-0.1710896
7949,0.5017537
7950,-0.0378686
7951,-0.0613424
7952,-0.1035451
7953,0.0323972
7954,0.3141644
7955,-0.0469608
7956,-0.102547
7957,0.2525957
7958,-0.1278119
7959,-0.3191068
7960,0.0473206
7961,-0.1211026
7962,-0.0059791
7963,-0.0192472
7964,-0.0478524
7965,0.0802209
7966,-0.1039429
7967,-0.0151467
7968,-0.0228713
7969,-0.016535
7970,-0.2054785
7971,-0.2837015
7972,0.0039378
7973,-0.2495953
7974,0.2867656
7975,-0.0726537
7976,-0.3339265
7977,0.4248285
7978,-0.073269
7979,0.1445451
7980,-0.3174912
7981,0.2494894
7982,0.0787717
7983,-0.0609349
7984,-0.2744035
7985,-0.2681892
7986,-0.3542123
7987,-0.3673859
7988,-0.0795953
7989,-0.0219233
7990,-0.3430023
7991,0.1889168
7992,0.2845709
7993,-0.1037773
7994,0.1564701
7995,0.0778261
7996,0.0082111
7997,-0.400216
7998,0.3780264
7999,-0.095994
8000,-0.3773137
8001,-0.016115
8002,-0.0857556
8003,0.2375309
8004,-0.0315245
8005,-0.0655539
8006,-0.0378309
8007,-0.0669836
8008,-0.0327592
8009,-0.0542888
8010,0.2122852
8011,0.2015208
8012,-0.1031041
8013,-0.0913778
8014,-0.1162885
8015,0.1833578
8016,0.3354336
8017,0.1119958
8018,-0.0099483
8019,0.2964691
8020,-0.3057373
8021,-0.0261297
8022,-0.3175717
8023,-0.071854
8024,0.4063595
8025,-0.046861
8026,-0.1427668
8027,-0.0546351
8028,-0.0246899
8029,-0.1068522
8030,-0.0364803
8031,-0.1773993
8032,0.0372175
8033,-0.0351802
8034,-0.0082617
8035,-0.3398358
8036,-0.2899719
8037,0.2944253
8038,-0.0443787
8039,-0.3254931
8040,-0.0749908
8041,-0.0144939
8042,0.0493952
8043,-0.0386265
8044,0.0863953
8045,0.3224232
8046,-0.1878219
8047,0.0061277
8048,-0.1358254
8049,-0.0380817
8050,0.1955858
8051,0.0048404
8052,-0.3622702
8053,0.0003796
8054,0.1591278
8055,0.0038752
8056,-0.3541244
8057,0.4474942
8058,0.4613397
8059,0.2144527
8060,-0.0613464
8061,-0.103495
8062,-0.4493089
8063,0.0536193
8064,-0.0702599
8065,-0.3453787
8066,0.3031128
8067,0.3098918
8068,-0.0128984
8069,0.3732078
8070,0.0205154
8071,-0.3093995
8072,0.0155175
8073,-0.1204834
8074,-0.2412089
8075,0.0502344
8076,-0.0556269
8077,0.0075927
8078,-0.1058311
8079,-0.2684323
8080,-0.2029028
8081,-0.307975
8082,0.0435703
8083,-0.0830299
8084,-0.4016417
8085,0.316628
8086,-0.0311864
8087,-0.2634145
8088,-0.0438239
8089,-0.377738
8090,-0.0355367
8091,-0.2449255
8092,-0.0623526
8093,-0.3465296
8094,-0.0139042
8095,-0.1471094
8096,0.0160126
8097,-0.1462896
8098,-0.0465315
8099,-0.0183403
8100,-0.3160225
8101,-0.0256147
8102,-0.1035815
8103,-0.0534811
8104,-0.0291315
8105,-0.0375567
8106,-0.0726991
8107,-0.0850494
8108,-0.0231622
8109,-0.1275507
8110,-0.3102435
8111,-0.0396507
8112,-0.1100914
8113,-0.0231622
8114,-0.0249709
8115,-0.0407034
8116,-0.0587101
8117,-0.068364
8118,0.0149849
8119,-0.067363
8120,-0.2999156
8121,0.4571262
8122,-0.023373
8123,-0.027652
8124,-0.1062056
8125,-0.1632313
8126,0.2945031
8127,0.0107575
8128,-0.2923963
8129,0.2781197
8130,-0.1166059
8131,-0.0445902
8132,-0.0628472
8133,-0.0586888
8134,-0.363501
8135,0.3096226
8136,0.1576862
8137,0.2110377
8138,-0.098914
8139,-0.0209381
8140,-0.0263313
8141,0.2920677
8142,-0.3429063
8143,-0.11439
8144,-0.0461562
8145,0.1862118
8146,0.092809
8147,-0.0084421
8148,0.0443511
8149,-0.0522759
8150,-0.0868402
8151,0.2666583
8152,-0.0979308
8153,-0.0230466
8154,-0.198314
8155,0.1177629
8156,0.006895
8157,-0.2664784
8158,-0.0016052
8159,-0.1004062
8160,0.0705669
8161,0.0706676
8162,-0.3892468
8163,-0.0872353
8164,-0.1373026
8165,-0.1802385
8166,0.1857281
8167,0.4192498
8168,0.2100515
8169,-0.131441
8170,-0.0226637
8171,0.241794
8172,-0.1900001
8173,0.1942819
8174,0.5138739
8175,0.1035926
8176,-0.0955267
8177,-0.085205
8178,0.0758909
8179,0.1989749
8180,-0.0299969
8181,-0.0575829
8182,0.3463851
8183,-0.1321859
8184,-0.1083588
8185,0.0193413
8186,-0.0299556
8187,-0.0613104
8188,-0.0525633
8189,-0.097094
8190,-0.0613145
8191,-0.2392276
8192,-0.1753934
8193,-0.0115349
8194,-0.049464
8195,-0.1474691
8196,-0.0411535
8197,-0.20046
8198,-0.1134313
8199,-0.0894311
8200,0.4723208
8201,-0.0327592
8202,-0.0209381
8203,-0.1355603
8204,-0.3149142
8205,-0.321763
8206,0.4851648
8207,0.1910108
8208,-0.2250963
8209,0.2369317
8210,-0.2992261
8211,-0.0839868
8212,0.4595113
8213,-0.1623988
8214,0.5498859
8215,-0.2961464
8216,0.3147014
8217,-0.1854855
8218,0.3526927
8219,-0.0205629
8220,-0.2351667
8221,-0.3950448
8222,-0.3057633
8223,-0.0204011
8224,-0.0052782
8225,-0.0724407
8226,-0.2017706
8227,0.2371896
8228,-0.0513557
8229,-0.0828755
8230,-0.2582482
8231,-0.1349579
8232,0.1450604
8233,-0.2840223
8234,-0.3446264
8235,-0.1935489
8236,-0.0852614
8237,-0.0486645
8238,0.1025976
8239,-0.0556183
8240,-0.202938
8241,-0.071858
8242,-0.0893014
8243,-0.1854933
8244,-0.0031199
8245,-0.0327592
8246,0.2450857
8247,-0.1172102
8248,0.2033206
8249,-0.0398393
8250,-0.4089479
8251,0.2297073
8252,0.042248
8253,-0.0128974
8254,-0.0231622
8255,0.456372
8256,-0.0816914
8257,0.2485196
8258,0.0300617
8259,-0.1070236
8260,0.1959168
8261,-0.0663992
8262,-0.079022
8263,-0.0993586
8264,-0.0439471
8265,0.1646433
8266,-0.0226032
8267,-0.3169831
8268,-0.0158055
8269,-0.0462875
8270,-0.1464852
8271,0.2998372
8272,0.0859101
8273,0.3179125
8274,-0.1429029
8275,-0.0219526
8276,-0.2017939
8277,-0.0083428
8278,0.0722246
8279,-0.0551981
8280,-0.2973449
8281,-0.1092783
8282,0.3064242
8283,0.0598107
8284,-0.2743804
8285,-0.1141238
8286,-0.1038354
8287,-0.0203556
8288,-0.0078228
8289,-0.0487317
8290,-0.0186958
8291,-0.338028
8292,-0.071643
8293,0.1647678
8294,-0.0963955
8295,-0.2802278
8296,-0.1470817
8297,0.1063661
8298,-0.297249
8299,-0.0044995
8300,0.1753117
8301,0.3042517
8302,-0.1638635
8303,0.2399658
8304,0.2795763
8305,-0.1596754
8306,0.2824038
8307,-0.0886017
8308,-0.0459169
8309,-0.1082442
8310,-0.01583
8311,-0.3806708
8312,-0.122361
8313,-0.354676
8314,-0.074082
8315,-0.1280191
8316,-0.3813241
8317,-0.1028901
8318,0.1168173
8319,-0.3575257
8320,0.3346382
8321,-0.3914696
8322,0.1803633
8323,-0.121771
8324,0.0512753
8325,-0.0817616
8326,0.312436
8327,-0.0866694
8328,-0.0647053
8329,0.3810031
8330,0.1629212
8331,0.0054718
8332,-0.0237609
8333,0.4420536
8334,-0.5227081
8335,-0.0796896
8336,-0.0262575
8337,0.1417321
8338,-0.1310843
8339,0.2538429
8340,-0.0141049
8341,0.0771124
8342,0.299893
8343,0.0593468
8344,0.4547909
8345,-0.1716589
8346,0.0883085
8347,0.0302538
8348,0.128997
8349,-0.3197225
8350,-0.3198502
8351,-0.1373439
8352,0.4012215
8353,-0.0326989
8354,-0.0016974
8355,-0.1964027
8356,0.0088559
8357,-0.0400958
8358,-0.04032
8359,-0.2840223
8360,0.0103791
8361,-0.0296136
8362,-0.0414245
8363,-0.0463369
8364,-0.0327592
8365,-0.0327592
8366,-0.0231622
8367,-0.0567611
8368,0.000613
8369,-0.0193116
8370,-0.052972
8371,-0.01583
8372,0.0022841
8373,-0.0695636
8374,-0.0090853
8375,-0.0151315
8376,-0.0090853
8377,0.0239069
8378,-0.0101048
8379,0.0022841
8380,-0.0142916
8381,-0.0209138
8382,0.0022841
8383,0.0022841
8384,-0.0402642
8385,0.0139319
8386,-0.1288936
8387,0.3107194
8388,-0.0311595
8389,0.1634215
8390,0.0727834
8391,0.3302608
8392,-0.0732823
8393,-0.079735
8394,-0.1168917
8395,-0.0611917
8396,-0.0883338
8397,-0.069167
8398,-0.3379111
8399,-0.1127136
8400,-0.1480852
8401,-0.3873724
8402,0.3913076
8403,0.0246612
8404,-0.3355025
8405,-0.103762
8406,0.0004796
8407,0.485882
8408,0.0022841
8409,-0.2666824
8410,-0.0402844
8411,-0.0231622
8412,0.0104002
8413,-0.0231622
8414,-0.01583
8415,-0.0402844
8416,0.0039569
8417,-0.0463369
8418,-0.0231622
8419,0.3261152
8420,-0.0984196
8421,-0.0314296
8422,0.0384795
8423,0.0146795
8424,-0.0375567
8425,-0.0327592
8426,-0.0698301
8427,-0.0375567
8428,0.0354433
8429,0.0087402
8430,-0.0987505
8431,-0.0231622
8432,-0.0375567
8433,-0.0056224
8434,-0.0402844
8435,-0.0264052
8436,-0.0099941
8437,-0.0476839
8438,0.0103791
8439,-0.0327592
8440,-0.0441122
8441,0.027404
8442,0.0182191
8443,0.0182191
8444,-0.0296136
8445,0.0257704
8446,0.0104859
8447,-0.0209381
8448,-0.0542638
8449,-0.0469211
8450,-0.0108436
8451,-0.0198102
8452,-0.0107659
8453,-0.0179283
8454,-0.0400958
8455,0.0195582
8456,0.2476714
8457,-0.0306205
8458,-0.0342037
8459,-0.0401253
8460,-0.0558527
8461,-0.1964023
8462,0.1221185
8463,0.0641553
8464,0.0775161
8465,-0.0172742
8466,-0.2840223
8467,-0.0308506
8468,-0.0151315
8469,-0.0209381
8470,-0.0780444
8471,-0.0166389
8472,-0.0485075
8473,-0.0601186
8474,-0.1057402
8475,-0.0055433
8476,-0.0575134
8477,-0.011102
8478,0.0103791
8479,0.0021248
8480,-0.3094989
8481,0.367549
8482,-0.0610906
8483,-0.1256683
8484,0.1911114
8485,-0.0557689
8486,-0.3345947
8487,-0.0022888
8488,-0.0262489
8489,-0.0197798
8490,-0.0170128
8491,0.3164589
8492,0.0022841
8493,-0.0872982
8494,0.0268287
8495,-0.0315283
8496,-0.0193354
8497,-0.0434787
8498,-0.0327592
8499,-0.0375567
8500,-0.0056224
8501,-0.0311864
8502,-0.0374977
8503,-0.0231622
8504,-0.0362724
8505,-0.0826374
8506,-0.0441122
8507,-0.0198102
8508,-0.0402844
8509,-0.0327592
8510,0.088299
8511,-0.0342276
8512,-0.0087852
8513,0.0207637
8514,-0.0055976
8515,-0.0296136
8516,0.0097907
8517,-0.0296136
8518,-0.3716418
8519,-0.0189211
8520,0.0195582
8521,-0.0187828
8522,0.0103791
8523,-0.0281923
8524,0.031387
8525,-0.1756674
8526,-0.0028865
8527,-0.0516469
8528,0.0605657
8529,-0.0327592
8530,-0.006039
8531,0.3316079
8532,-0.0056224
8533,-0.0056523
8534,0.0082111
8535,-0.0385584
8536,-0.0401253
8537,-0.0268088
8538,-0.0650305
8539,-0.0209381
8540,0.0330402
8541,-0.0327592
8542,-0.0231622
8543,-0.0567611
8544,-0.0231622
8545,-0.0231622
8546,-0.0463369
8547,-0.0401253
8548,-0.0056224
8549,0.0223158
8550,0.2222384
8551,-0.3259027
8552,-0.0922004
8553,-0.0518109
8554,-0.0513172
8555,0.1585458
8556,-0.0231622
8557,0.2121181
8558,-0.0536351
8559,-0.0699566
8560,0.0953175
8561,-0.0897446
8562,-0.0231622
8563,0.0007203
8564,0.0044192
8565,-0.2745957
8566,-0.0362724
8567,-0.0231622
8568,0.0022841
8569,0.3537643
8570,-0.1317813
8571,-0.0151315
8572,0.0022841
8573,-0.0576543
8574,-0.0090853
8575,0.0039351
8576,-0.100364
8577,0.0304597
8578,-0.0056973
8579,-0.0090399
8580,0.039872
8581,-0.0055495
8582,-0.0071867
8583,0.0608829
8584,-0.0169107
8585,0.0199131
8586,-0.0537011
8587,0.2942824
8588,-0.0688801
8589,-0.0353399
8590,-0.0327592
8591,-0.0717623
8592,0.1057986
8593,-0.2429321
8594,0.0315678
8595,-0.0655539
8596,-0.0029116
8597,0.0396975
8598,-0.0231622
8599,0.0182191
8600,-0.0250798
8601,-0.0463369
8602,-0.0647083
8603,0.0426559
8604,0.0179803
8605,-0.0385584
8606,0.0803299
8607,0.0128817
8608,0.0128817
8609,-0.0619662
8610,-0.1145993
8611,-0.0567611
8612,0.0128817
8613,0.0274753
8614,0.0605657
8615,-0.0231622
8616,-0.0546261
8617,0.0207637
8618,-0.0209381
8619,0.0206702
8620,-0.0231622
8621,-0.0151315
8622,0.0036116
8623,-0.0231622
8624,-0.0695367
8625,-0.021308
8626,-0.0311864
8627,0.339569
8628,-0.0202151
8629,-0.0273468
8630,-0.1394217
8631,-0.1078447
8632,0.0775161
8633,-0.0904269
8634,-0.0290429
8635,-0.0141388
8636,-0.0903617
8637,0.0293749
8638,-0.0826174
8639,-0.0055495
8640,-0.0597857
8641,-0.0401253
8642,0.0180992
8643,0.0605657
8644,-0.0415027
8645,0.2321732
8646,-0.0409114
8647,0.0082724
8648,-0.1904265
8649,-0.0385584
8650,-0.299772
8651,0.1568973
8652,-0.2898838
8653,-0.0272997
8654,-0.0292596
8655,0.3218482
8656,-0.0669771
8657,-0.0231622
8658,-0.0231622
8659,-0.0016267
8660,-0.0477206
8661,-0.0068193
8662,-0.01583
8663,-0.0476839
8664,-0.0050375
8665,-0.0424343
8666,-0.0425592
8667,-0.0101048
8668,0.1733433
8669,-0.0249709
8670,-0.0270802
8671,-0.0126764
8672,-0.3597028
8673,-0.0072701
8674,-0.0327592
8675,0.039127
8676,-0.038841
8677,0.0261712
8678,-0.0032059
8679,-0.0613145
8680,-0.0567611
8681,-0.1020825
8682,-0.0323829
8683,-0.0385584
8684,-0.0056224
8685,-0.3946924
8686,-0.0198102
8687,0.0761948
8688,-0.0317058
8689,0.0103791
8690,0.0605657
8691,0.0605657
8692,-0.0385584
8693,0.167515
8694,-0.0385584
8695,-0.0055306
8696,0.0195582
8697,-0.0101048
8698,0.2191243
8699,-0.0931526
8700,-0.0013802
8701,-0.0533089
8702,-0.0025486
8703,0.216972
8704,0.0006913
8705,-0.0200475
8706,-0.0209381
8707,-0.0541437
8708,-0.0198406
8709,0.0079201
8710,-0.0495973
8711,-0.0007622
8712,0.0128817
8713,-0.4136654
8714,-0.1019888
8715,-0.1485197
8716,0.0039569
8717,-0.033544
8718,-0.0101048
8719,-0.0142916
8720,-0.0267492
8721,-0.001408
8722,0.0022841
8723,-0.0178464
8724,-0.0111244
8725,-0.0031972
8726,0.0036986
8727,-0.1207086
8728,-0.0441173
8729,-0.0142916
8730,-0.0105894
8731,-0.0227291
8732,-0.0101048
8733,-0.0132539
8734,0.0045276
8735,-0.0037743
8736,-0.0209381
8737,-0.0101048
8738,-0.0161565
8739,-0.0082185
8740,-0.0739107
8741,-0.021561
8742,-0.0278804
8743,-0.0150118
8744,0.0195582
8745,-0.0090853
8746,-0.0090853
8747,-0.0324521
8748,-0.0311757
8749,-0.0037902
8750,-0.0151315
8751,-0.0697478
8752,0.0309092
8753,-0.0193095
8754,-0.0101048
8755,-0.0209381
8756,0.0039569
8757,-0.0025274
8758,-0.0055306
8759,-0.0101048
8760,-0.0476412
8761,-0.0226032
8762,-0.0150118
8763,-0.0055306
8764,0.0195582
8765,0.0125949
8766,0.0032305
8767,0.0013613
8768,-0.0035153
8769,0.0032305
8770,-0.0146427
8771,-0.0431139
8772,-0.0142916
8773,0.0032305
8774,-0.0219072
8775,-0.0052798
8776,-0.0022039
8777,0.0022841
8778,0.0055973
8779,-0.0126285
8780,-0.0090853
8781,-0.0350388
8782,-0.0600762
8783,-0.0037948
8784,-0.0103512
8785,-0.0291005
8786,-0.0041407
8787,-0.0101048
8788,-0.0303363
8789,-0.0055406
8790,-0.0101048
8791,-0.0128509
8792,-0.0255119
8793,-0.0031972
8794,-0.0049102
8795,-0.0108465
8796,-0.0037902
8797,0.0067779
8798,-0.0045227
8799,-0.0142916
8800,0.0139319
8801,-0.0055306
8802,-0.0003761
8803,-0.0220411
8804,-0.0408981
8805,-0.0131916
8806,-0.0052798
8807,-0.0101048
8808,-0.0261805
8809,0.0005373
8810,-0.0209381
8811,-0.0131916
8812,-0.0145949
8813,0.0022841
8814,0.0022841
8815,-0.0209381
8816,-0.0031267
8817,-0.0211902
8818,-0.0161043
8819,-0.014019
8820,-0.0101048
8821,-0.0055306
8822,0.0032305
8823,-0.0143533
8824,-0.0101048
8825,-0.0209381
8826,0.0010478
8827,0.0063254
8828,-0.0286537
8829,0.0039569
8830,-0.0616707
8831,0.0032305
8832,-0.0101048
8833,-0.0055306
8834,0.0022841
8835,-0.0485572
8836,0.0022841
8837,-0.0077383
8838,0.0032305
8839,-0.0031972
8840,-0.011894
8841,-0.0209381
8842,-0.0016267
8843,-0.0269357
8844,-0.0247628
8845,0.0103791
8846,-0.0425732
8847,-0.0115182
8848,-0.0142916
8849,-0.1039645
8850,-0.0178464
8851,0.0064644
8852,0.0029492
8853,-0.0273201
8854,-0.0230219
8855,-0.0156745
8856,-0.0166069
8857,-0.0208699
8858,-0.0103512
8859,-0.0146427
8860,-0.0101048
8861,0.039127
8862,-0.0441173
8863,-0.0151315
8864,-0.032696
8865,0.0127887
8866,0.0195582
8867,0.0126214
8868,-0.0533992
8869,-0.0461844
8870,-0.0074434
8871,-0.020468
8872,-0.0131916
8873,-0.0752988
8874,-0.0308607
8875,-0.0922326
8876,-0.0161565
8877,-0.0142916
8878,-0.0289143
8879,0.0154462
8880,-0.0041407
8881,-0.0218951
8882,-0.0084548
8883,-0.0271479
8884,0.0022841
8885,-0.0204415
8886,-0.0209381
8887,-0.014019
8888,-0.001591
8889,-0.0231622
8890,0.0037598
8891,0.0023126
8892,-0.0180512
8893,-0.0270199
8894,-0.0262132
8895,-0.01583
8896,-0.027525
8897,-0.0202151
8898,0.0005221
8899,-0.0491981
8900,-0.01583
8901,-0.0666345
8902,0.0027246
8903,-0.0055306
8904,0.0066852
8905,-0.0090853
8906,-0.0313223
8907,-0.0624434
8908,-0.0149858
8909,-0.0209599
8910,-0.0101048
8911,0.0070127
8912,-0.0446061
8913,0.0022841
8914,-0.0251645
8915,-0.0101048
8916,0.0051092
8917,-0.0066679
8918,0.0171035
8919,-0.0125401
8920,-0.005858
8921,0.0047772
8922,-0.0173598
8923,0.0409111
8924,-0.0281472
8925,-0.0142916
8926,-0.0041407
8927,0.0087307
8928,-0.0684852
8929,-0.0202365
8930,-0.0262132
8931,-0.0154956
8932,-0.0140141
8933,0.0066852
8934,-0.0015425
8935,-0.0178464
8936,-0.0170607
8937,-0.001801
8938,0.0051092
8939,0.0154462
8940,-0.0144911
8941,-0.014765
8942,0.0154462
8943,-0.02266
8944,-0.0115182
8945,-0.0202151
8946,0.0178072
8947,0.0020815
8948,-0.0057139
8949,-0.01928
8950,-0.0157597
8951,-0.0033347
8952,-0.0209381
8953,0.0029973
8954,-0.0198329
8955,-0.0045227
8956,-0.0032788
8957,-0.0101048
8958,0.0154462
8959,-0.0009758
8960,-0.0021254
8961,0.0166433
8962,0.0079201
8963,-0.0151315
8964,-0.0142916
8965,0.0032305
8966,-0.0167922
8967,-0.029237
8968,-0.0087764
8969,-0.0055306
8970,0.0022841
8971,-0.0209381
8972,-0.139231
8973,-0.0358906
8974,-0.0467498
8975,-0.0697483
8976,-0.0130747
8977,-0.0247207
8978,-0.0171994
8979,-0.0138196
8980,-0.0350368
8981,-0.0760198
8982,-0.1118145
8983,-0.025376
8984,-0.1075768
8985,-0.0476611
8986,-0.0777183
8987,-0.0667634
8988,-0.0523563
8989,-0.0186921
8990,-0.0008024
8991,-0.1351575
8992,-0.0790539
8993,-0.0484526
8994,-0.0142916
8995,0.0195582
8996,0.0205652
8997,0.0128817
8998,-0.0101048
8999,0.0022841
9000,0.0022841
9001,0.0022841
9002,0.0239069
9003,0.0094803
9004,-0.0604821
9005,0.0050562
9006,-0.0161043
9007,-0.0151315
9008,-0.0494596
9009,-0.2369512
9010,-0.101303
9011,0.2257936
9012,0.2196601
9013,0.1826241
9014,-0.1136053
9015,0.0000956
9016,0.3397889
9017,-0.1059505
9018,-0.005526
9019,0.3551764
9020,-0.0259409
9021,-0.054802
9022,-0.0143533
9023,-0.081917
9024,-0.2697761
9025,0.3242502
9026,-0.0899451
9027,-0.1158645
9028,-0.0020468
9029,-0.0977678
9030,0.0961399
9031,-0.1271357
9032,0.0077435
9033,0.2927855
9034,-0.0505647
9035,0.090436
9036,-0.1226096
9037,-0.016743
9038,-0.376733
9039,-0.0847301
9040,-0.1442556
9041,-0.0195814
9042,-0.0628463
9043,-0.2357612
9044,-0.3254916
9045,-0.0373271
9046,-0.1580821
9047,-0.1034515
9048,-0.1369777
9049,0.3113018
9050,-0.0207939
9051,-0.3837273
9052,0.1565297
9053,-0.0457909
9054,-0.1224403
9055,-0.0198102
9056,0.0170766
9057,0.0317039
9058,-0.0069441
9059,-0.2967295
9060,0.0103791
9061,-0.2964974
9062,-0.0192431
9063,0.0103791
9064,-0.086973
9065,-0.0416786
9066,-0.0301235
9067,-0.0924089
9068,-0.0705485
9069,-0.0423402
9070,-0.3450444
9071,-0.2859127
9072,-0.0038884
9073,-0.300028
9074,-0.09344
9075,-0.1328001
9076,0.0282032
9077,-0.0402844
9078,-0.1437379
9079,-0.3278914
9080,-0.2865557
9081,-0.1047205
9082,0.2801828
9083,-0.0041086
9084,-0.096928
9085,-0.1445618
9086,-0.0654392
9087,-0.0323305
9088,-0.0291395
9089,-0.0103512
9090,-0.0509125
9091,0.2876166
9092,-0.0622162
9093,-0.0357057
9094,-0.0401253
9095,-0.2717896
9096,-0.0340514
9097,-0.0147644
9098,-0.0145529
9099,-0.0546721
9100,-0.1515746
9101,-0.2557343
9102,0.3085869
9103,0.5280317
9104,0.2964487
9105,-0.0587168
9106,-0.3063726
9107,-0.0782219
9108,0.000466
9109,-0.0178464
9110,-0.126084
9111,0.2785477
9112,0.3229515
9113,-0.1479479
9114,-0.1611107
9115,-0.1184708
9116,-0.021485
9117,-0.1177081
9118,-0.335046
9119,0.3189073
9120,-0.1210842
9121,-0.287427
9122,-0.2953951
9123,0.3421855
9124,0.2368813
9125,0.1230364
9126,-0.3183169
9127,-0.18319
9128,-0.1314956
9129,0.250453
9130,-0.022389
9131,0.1477968
9132,-0.034204
9133,-0.0025486
9134,-0.0906966
9135,0.3276466
9136,-0.041193
9137,0.41209
9138,-0.2990917
9139,-0.0481604
9140,-0.1543082
9141,-0.2610682
9142,-0.2075335
9143,-0.0154562
9144,-0.049897
9145,-0.2107791
9146,-0.0125526
9147,-0.3699058
9148,-0.3986276
9149,-0.315928
9150,0.0994314
9151,-0.0231622
9152,-0.0226032
9153,-0.1334812
9154,0.285329
9155,-0.0746492
9156,-0.0032343
9157,0.0139313
9158,-0.0091709
9159,-0.0236216
9160,-0.0231622
9161,-0.0538039
9162,-0.0068586
9163,-0.0338458
9164,-0.0055495
9165,0.0580084
9166,-0.0312955
9167,-0.0047537
9168,-0.0975751
9169,0.1896062
9170,-0.2824743
9171,-0.0726008
9172,-0.0400558
9173,-0.0231622
9174,-0.0596324
9175,0.1297082
9176,-0.0632778
9177,0.3074452
9178,-0.2299008
9179,-0.0711959
9180,-0.0353469
9181,-0.0443451
9182,-0.0518184
9183,-0.0436046
9184,0.1446001
9185,0.037596
9186,-0.0003986
9187,-0.1664288
9188,-0.0955553
9189,-0.4956097
9190,-0.4533855
9191,-0.0539356
9192,-0.3938621
9193,-0.0624
9194,-0.0404473
9195,-0.0933906
9196,0.0846335
9197,-0.011434
9198,-0.0550778
9199,-0.0857366
9200,-0.0811355
9201,0.2455476
9202,-0.0326277
9203,-0.1334311
9204,-0.0724288
9205,-0.3643934
9206,0.1781689
9207,-0.0209381
9208,-0.2312678
9209,0.0059873
9210,-0.3202683
9211,0.2283301
9212,0.0415807
9213,0.1803873
9214,-0.5189152
9215,-0.0305642
9216,-0.0151315
9217,-0.0849423
9218,0.2774982
9219,-0.1045197
9220,-0.0812269
9221,-0.0833587
9222,-0.0497134
9223,-0.0275757
9224,-0.1404387
9225,0.2451326
9226,-0.0323513
9227,0.0752788
9228,-0.0294614
9229,-0.0353399
9230,0.0809016
9231,0.1503994
9232,0.4340921
9233,-0.0634438
9234,0.202351
9235,-0.135776
9236,-0.1675288
9237,-0.0180273
9238,0.0075823
9239,-0.086049
9240,-0.1245302
9241,-0.0326026
9242,-0.0031062
9243,-0.058652
9244,-0.057399
9245,-0.0597134
9246,-0.0052473
9247,-0.0207202
9248,0.2371672
9249,-0.0468721
9250,-0.3899301
9251,-0.1049695
9252,-0.0488259
9253,-0.030822
9254,-0.0209559
9255,-0.0440454
9256,-0.0231622
9257,-0.1529026
9258,-0.1814875
9259,-0.0895961
9260,-0.0367889
9261,0.0011916
9262,0.3249895
9263,-0.4869443
9264,-0.3930405
9265,-0.0522192
9266,-0.1307575
9267,-0.2051819
9268,-0.3011956
9269,-0.0443611
9270,-0.0959749
9271,-0.0743417
9272,-0.1098318
9273,-0.2180424
9274,0.2137002
9275,-0.0465112
9276,-0.1043112
9277,-0.0405099
9278,0.0045694
9279,0.3286789
9280,0.0443373
9281,-0.2830371
9282,-0.0504389
9283,0.3598103
9284,0.1355821
9285,-0.3890188
9286,-0.0852423
9287,0.0033914
9288,0.2084408
9289,-0.1712586
9290,-0.3129394
9291,-0.0378668
9292,-0.2597609
9293,-0.0362724
9294,-0.2859351
9295,-0.1049174
9296,-0.2625035
9297,-0.2114215
9298,-0.0519533
9299,0.0092061
9300,-0.0142916
9301,0.0216804
9302,0.1184327
9303,-0.0047034
9304,-0.0478309
9305,-0.0183243
9306,-0.1247752
9307,-0.0377085
9308,0.1683154
9309,-0.0135961
9310,-0.0219641
9311,-0.1529929
9312,0.23706
9313,-0.0401253
9314,-0.2951094
9315,0.1271057
9316,-0.2583592
9317,-0.0452246
9318,-0.137022
9319,0.2301713
9320,-0.0649101
9321,0.0257704
9322,0.0139319
9323,0.0577677
9324,-0.0878331
9325,-0.0899109
9326,-0.0146105
9327,-0.048361
9328,-0.3833711
9329,0.277242
9330,-0.1360468
9331,0.0068572
9332,-0.1373992
9333,-0.2841701
9334,-0.0891221
9335,-0.0272937
9336,-0.0467342
9337,-0.0360845
9338,-0.0493906
9339,-0.1148158
9340,-0.0686437
9341,-0.0622537
9342,-0.029362
9343,-0.0151315
9344,-0.0101048
9345,-0.0721539
9346,-0.1120231
9347,-0.0485136
9348,0.1212823
9349,-0.2182163
9350,-0.1542742
9351,-0.1989004
9352,-0.0847369
9353,-0.0454901
9354,-0.3090326
9355,-0.0978579
9356,-0.1869629
9357,-0.0240331
9358,-0.0071535
9359,-0.1623413
9360,-0.0707637
9361,0.0072502
9362,-0.1157674
9363,-0.0043458
9364,0.279246
9365,0.0121435
9366,0.0022841
9367,-0.4766131
9368,0.1550907
9369,-0.3002839
9370,-0.0378875
9371,0.067689
9372,0.1871013
9373,-0.1365912
9374,-0.2884384
9375,-0.0839136
9376,0.1942309
9377,-0.1289199
9378,-0.1532299
9379,0.310746
9380,0.3453944
9381,-0.2703521
9382,-0.0539083
9383,-0.1285669
9384,0.0131191
9385,-0.2371015
9386,-0.1547285
9387,-0.3175311
9388,-0.3996906
9389,-0.2221483
9390,-0.2505027
9391,-0.0524951
9392,-0.0833385
9393,-0.0431841
9394,0.0638776
9395,-0.0726008
9396,-0.008628
9397,-0.2209387
9398,-0.1833461
9399,-0.129875
9400,0.0355271
9401,0.4265394
9402,0.0048086
9403,0.0878305
9404,0.0028363
9405,0.1258149
9406,-0.1010143
9407,-0.0296136
9408,-0.0151315
9409,-0.0167293
9410,-0.0311864
9411,0.0103791
9412,0.0612784
9413,-0.0264052
9414,-0.0296136
9415,-0.0231622
9416,-0.0375282
9417,-0.0518109
9418,-0.0231622
9419,-0.0302718
9420,-0.0029116
9421,-0.0327592
9422,-0.0982821
9423,-0.0327592
9424,-0.1178995
9425,-0.0179805
9426,-0.0151315
9427,0.0039569
9428,-0.0231622
9429,-0.0101048
9430,-0.0151315
9431,-0.0175052
9432,0.0038752
9433,-0.0412765
9434,0.4352937
9435,-0.0121632
9436,-0.3066567
9437,-0.0398643
9438,0.1047486
9439,-0.074876
9440,0.0116252
9441,-0.1224533
9442,-0.3681191
9443,-0.3842714
9444,-0.0836642
9445,0.2212338
9446,-0.4449799
9447,0.1605543
9448,-0.3912281
9449,0.0447065
9450,-0.0044965
9451,-0.1591675
9452,0.22334
9453,0.0103791
9454,-0.0218951
9455,-0.363773
9456,-0.0209381
9457,0.0022841
9458,-0.0172742


==> resultFiles/kmers_correlation/k_mers_spearman_correlation_p.csv <==
ind,corr
1,0
2,0.0000245
3,0
4,0.0000039
5,0
6,0
7,0
8,0.1014785
9,0.0045595
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0.0805411
24,0
25,0.1378186
26,0.1867861
27,0
28,0
29,0
30,0
31,0
32,0.577452
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0.2678394
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0.5329223
53,0.7463371
54,0
55,0
56,0.0009547
57,0
58,0
59,0
60,0
61,0
62,0.0080998
63,0
64,0.0052443
65,0.2960428
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0.0001168
85,0
86,0.1177531
87,0.4656755
88,0
89,0
90,0.0007917
91,0.0190936
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0.0000002
101,0.0049589
102,0
103,0
104,0.0007707
105,0.0062063
106,0
107,0
108,0.0000472
109,0
110,0.0016513
111,0
112,0
113,0.8802437
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0.0793551
122,0.8172595
123,0
124,0.5758515
125,0
126,0
127,0
128,0
129,0
130,0.4204209
131,0.8181486
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0.0000096
145,0
146,0
147,0
148,0
149,0.7566958
150,0
151,0
152,0
153,0.4627705
154,0
155,0.0021434
156,0
157,0.6614382
158,0
159,0.6174034
160,0
161,0.0000188
162,0.7225421
163,0
164,0
165,0.0000002
166,0.0277012
167,0
168,0
169,0
170,0.0639214
171,0
172,0
173,0
174,0.6573162
175,0
176,0
177,0
178,0
179,0.2654276
180,0
181,0
182,0.0000002
183,0
184,0.0002232
185,0
186,0
187,0.0185344
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0.0004674
196,0.5315499
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0.0829083
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0.4720709
218,0.1080454
219,0
220,0
221,0.0305149
222,0
223,0
224,0
225,0
226,0.0001154
227,0
228,0
229,0
230,0
231,0
232,0.9259508
233,0
234,0
235,0
236,0
237,0
238,0
239,0.0000062
240,0.0759556
241,0
242,0.197875
243,0.7117395
244,0.0000305
245,0.0000001
246,0
247,0.0200691
248,0
249,0
250,0.0000021
251,0
252,0
253,0
254,0.0001796
255,0
256,0.0000001
257,0
258,0
259,0
260,0
261,0.0000262
262,0
263,0
264,0.0000051
265,0
266,0.0794959
267,0
268,0
269,0
270,0
271,0
272,0
273,0.0000001
274,0
275,0.5445942
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0.0026921
284,0.0717439
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0.0000023
297,0.0057838
298,0.9737757
299,0
300,0
301,0
302,0
303,0
304,0
305,0.0000557
306,0.9367284
307,0
308,0
309,0
310,0.0559635
311,0
312,0.0013086
313,0.6808119
314,0
315,0
316,0
317,0
318,0
319,0.0001404
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0.0000016
328,0.0218826
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0.0455609
338,0
339,0
340,0.0000003
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0.5064165
351,0.0000003
352,0
353,0
354,0.072661
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0.000077
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0.1485666
373,0.0011969
374,0
375,0
376,0.004628
377,0.4240407
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0.0074171
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0.0008664
395,0
396,0.1688292
397,0.000767
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0.0016908
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0.0011382
414,0
415,0
416,0.5234405
417,0
418,0
419,0.5606693
420,0.0059313
421,0
422,0.0000006
423,0
424,0.0667743
425,0.012163
426,0.1594873
427,0.0032543
428,0
429,0
430,0.009409
431,0.8140108
432,0.0029289
433,0
434,0
435,0
436,0.0500988
437,0
438,0.1448634
439,0
440,0
441,0.102457
442,0.9123778
443,0.6796245
444,0
445,0.0034922
446,0.8097223
447,0.805254
448,0.9519153
449,0.0471555
450,0.0077793
451,0.6847167
452,0.4977488
453,0.108233
454,0.2680689
455,0.1659037
456,0.2258207
457,0.8116472
458,0
459,0.2230764
460,0
461,0
462,0.0289498
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0.0011925
471,0.0000031
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0.0026661
480,0.8460334
481,0
482,0
483,0.0000004
484,0
485,0
486,0
487,0.0000004
488,0
489,0.0000003
490,0
491,0
492,0.4097966
493,0.0000002
494,0
495,0
496,0
497,0
498,0
499,0
500,0.3524354
501,0.1089993
502,0.352965
503,0.0000039
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0.1174452
512,0.0000257
513,0
514,0
515,0
516,0
517,0
518,0.000002
519,0
520,0
521,0
522,0
523,0.000001
524,0.7864971
525,0
526,0
527,0
528,0.0842339
529,0.879757
530,0.1751719
531,0
532,0.0010036
533,0.019902
534,0
535,0
536,0.0000089
537,0.0089999
538,0.0010808
539,0.3355509
540,0.0000008
541,0.2920228
542,0.0000009
543,0
544,0.0000349
545,0
546,0
547,0
548,0
549,0.0014757
550,0.4369377
551,0
552,0.0000006
553,0.0869252
554,0.437179
555,0
556,0
557,0.2568545
558,0
559,0
560,0
561,0
562,0
563,0
564,0.5698952
565,0
566,0
567,0
568,0.0021209
569,0.0009706
570,0
571,0.026767
572,0
573,0
574,0
575,0
576,0.0069091
577,0
578,0.0005491
579,0.2180417
580,0
581,0
582,0
583,0.1014979
584,0.0000105
585,0
586,0.6801734
587,0
588,0
589,0
590,0.0000082
591,0
592,0
593,0.0000124
594,0
595,0
596,0
597,0.000001
598,0
599,0
600,0
601,0.3050344
602,0
603,0
604,0.2144845
605,0.0608362
606,0.0000026
607,0.0145911
608,0.1185714
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0.3213437
620,0.0116223
621,0.5617611
622,0
623,0
624,0
625,0.3060971
626,0
627,0
628,0
629,0.9429038
630,0.4721183
631,0
632,0
633,0
634,0.4339615
635,0
636,0.0003517
637,0
638,0.0010036
639,0.0899588
640,0.022106
641,0.0001716
642,0.2335015
643,0
644,0.0033739
645,0.0272622
646,0.0000002
647,0
648,0.0162118
649,0.0033952
650,0.0000146
651,0.8526125
652,0
653,0
654,0
655,0
656,0
657,0
658,0
659,0.7518096
660,0
661,0.0000039
662,0
663,0.0145911
664,0
665,0.0005656
666,0
667,0.0050577
668,0
669,0
670,0.0001831
671,0.076023
672,0
673,0.0000005
674,0.5002503
675,0.0319699
676,0
677,0.0558469
678,0.0511645
679,0.0030811
680,0.0001297
681,0
682,0.0572357
683,0.0000001
684,0.0000024
685,0.0001258
686,0
687,0
688,0.0413298
689,0
690,0.4561597
691,0
692,0.2794523
693,0
694,0
695,0
696,0
697,0.0733975
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0.9408744
706,0
707,0.0001467
708,0.0000017
709,0
710,0
711,0
712,0
713,0.0000658
714,0.9420194
715,0
716,0
717,0.0896178
718,0.2495851
719,0.002772
720,0
721,0
722,0
723,0
724,0.1614828
725,0
726,0.0000004
727,0.0009635
728,0.0787224
729,0
730,0.0000416
731,0
732,0
733,0.0256958
734,0.0032515
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0.0357617
743,0.0001706
744,0
745,0
746,0.0000093
747,0
748,0.5899403
749,0
750,0.00004
751,0
752,0
753,0
754,0.4235236
755,0
756,0
757,0
758,0.0000068
759,0
760,0
761,0.062945
762,0
763,0
764,0
765,0
766,0
767,0.0016054
768,0
769,0.0927889
770,0
771,0.7659624
772,0
773,0
774,0
775,0.6125578
776,0.1919429
777,0
778,0
779,0
780,0
781,0
782,0
783,0
784,0
785,0
786,0
787,0.0000009
788,0
789,0.0000022
790,0.0000041
791,0.0011172
792,0.1962455
793,0.0000853
794,0
795,0
796,0
797,0.0842339
798,0.4403824
799,0
800,0
801,0.0005293
802,0.1240887
803,0
804,0
805,0.0307853
806,0
807,0.04975
808,0
809,0.0003643
810,0.0145911
811,0.0015982
812,0.0261826
813,0
814,0.0177107
815,0
816,0.9151778
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0.0000002
826,0.0054196
827,0
828,0.5274166
829,0
830,0
831,0
832,0.0866286
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0.0007981
843,0
844,0
845,0.0007057
846,0
847,0.0000002
848,0
849,0
850,0
851,0.1855268
852,0
853,0
854,0
855,0
856,0
857,0.0000001
858,0
859,0.0005611
860,0.2867471
861,0
862,0
863,0.0000002
864,0.2762951
865,0
866,0
867,0
868,0.4572248
869,0.0051057
870,0
871,0.0543195
872,0
873,0.0016327
874,0
875,0
876,0
877,0
878,0
879,0
880,0
881,0.0145911
882,0.3299077
883,0
884,0
885,0.0000102
886,0.0842339
887,0
888,0.0939847
889,0.0379513
890,0.2548051
891,0.002772
892,0
893,0
894,0.0185977
895,0.007798
896,0.0001035
897,0
898,0.2044492
899,0.0145911
900,0.4513399
901,0.0962088
902,0.8295308
903,0.7511366
904,0.4513399
905,0.0013045
906,0.2593647
907,0.8648177
908,0.1017472
909,0.4982856
910,0.4513399
911,0.0200691
912,0.4513399
913,0.1106412
914,0.1415671
915,0.6801734
916,0
917,0
918,0.0000027
919,0.0746351
920,0.5335789
921,0
922,0
923,0.7139785
924,0.0000001
925,0
926,0.0303596
927,0
928,0
929,0.5172688
930,0
931,0
932,0
933,0
934,0
935,0.0010036
936,0.6366302
937,0
938,0.3369646
939,0.1185714
940,0.8097223
941,0
942,0
943,0
944,0.0001688
945,0
946,0.1150381
947,0
948,0.0000153
949,0.1280255
950,0.0000025
951,0
952,0.000197
953,0
954,0
955,0.8116472
956,0.0026661
957,0.3949274
958,0.1957786
959,0
960,0.0000979
961,0.6912867
962,0.3839835
963,0
964,0.0005491
965,0
966,0
967,0
968,0
969,0.3988684
970,0.0036382
971,0
972,0
973,0
974,0
975,0
976,0.6751675
977,0.000001
978,0
979,0
980,0
981,0
982,0
983,0.0008517
984,0
985,0
986,0.0005491
987,0.0501281
988,0
989,0.0154306
990,0.1185714
991,0
992,0
993,0.8097223
994,0
995,0
996,0
997,0
998,0
999,0.0322686
1000,0.8921784
1001,0
1002,0
1003,0
1004,0.0013752
1005,0.0060653
1006,0
1007,0.3459724
1008,0.0145911
1009,0
1010,0
1011,0.0488478
1012,0
1013,0.014483
1014,0
1015,0.0000015
1016,0.9938191
1017,0
1018,0.0002164
1019,0.4513399
1020,0.215797
1021,0.6299249
1022,0.6503116
1023,0
1024,0.1814185
1025,0
1026,0.6667809
1027,0.6751675
1028,0
1029,0.1007723
1030,0.0001446
1031,0.0000157
1032,0.0000001
1033,0.8648177
1034,0
1035,0
1036,0
1037,0.1636359
1038,0.0000372
1039,0.0000021
1040,0
1041,0.3369646
1042,0.0002443
1043,0
1044,0
1045,0
1046,0
1047,0.1185714
1048,0
1049,0
1050,0
1051,0.0962088
1052,0.5091974
1053,0
1054,0
1055,0
1056,0
1057,0.5480673
1058,0.3058193
1059,0
1060,0.0107402
1061,0.0517125
1062,0
1063,0
1064,0.4391515
1065,0
1066,0.3254695
1067,0.2738666
1068,0
1069,0
1070,0.1834895
1071,0.0017425
1072,0.1466343
1073,0.0001378
1074,0.0195334
1075,0
1076,0.0030796
1077,0.6472337
1078,0.0000251
1079,0.9628536
1080,0.0057216
1081,0.849339
1082,0.0015071
1083,0.6696185
1084,0
1085,0.0842339
1086,0.1821931
1087,0.2238185
1088,0.2548051
1089,0.0006615
1090,0.2380134
1091,0
1092,0
1093,0.000002
1094,0
1095,0
1096,0.2653245
1097,0
1098,0.1397555
1099,0.0000223
1100,0
1101,0
1102,0.0001523
1103,0.7969449
1104,0
1105,0.1415898
1106,0
1107,0
1108,0.1042357
1109,0.158259
1110,0.0000355
1111,0.009383
1112,0.0842339
1113,0.1279201
1114,0
1115,0.9712562
1116,0
1117,0.8354759
1118,0.0061351
1119,0
1120,0
1121,0.0144966
1122,0.9595314
1123,0.1203596
1124,0
1125,0.0066066
1126,0
1127,0
1128,0
1129,0.002861
1130,0
1131,0.0240938
1132,0
1133,0.0005052
1134,0
1135,0
1136,0.0002961
1137,0
1138,0
1139,0
1140,0.1624319
1141,0.0000024
1142,0.9244513
1143,0
1144,0
1145,0
1146,0.0000001
1147,0.0011176
1148,0
1149,0
1150,0
1151,0
1152,0.197875
1153,0.0226519
1154,0
1155,0.4513399
1156,0.1185714
1157,0.0000416
1158,0.002772
1159,0.0006132
1160,0.6791404
1161,0
1162,0.0842339
1163,0.0000015
1164,0
1165,0.0029959
1166,0.3901369
1167,0
1168,0.0043183
1169,0
1170,0
1171,0.6081511
1172,0
1173,0.6523554
1174,0.0000067
1175,0
1176,0
1177,0
1178,0.0098739
1179,0
1180,0.000089
1181,0
1182,0
1183,0.0081465
1184,0.9100501
1185,0
1186,0.0000003
1187,0
1188,0
1189,0
1190,0.0002939
1191,0.0000001
1192,0.0002917
1193,0
1194,0.1751719
1195,0
1196,0.0842339
1197,0.0023428
1198,0.0842339
1199,0.1123512
1200,0.0145911
1201,0.0004267
1202,0.0455202
1203,0.7971619
1204,0.7654107
1205,0
1206,0
1207,0.0835068
1208,0
1209,0.0000002
1210,0
1211,0.018096
1212,0.5754951
1213,0.0000062
1214,0
1215,0.1751719
1216,0.0007578
1217,0
1218,0.0000421
1219,0.013252
1220,0.0000417
1221,0
1222,0
1223,0
1224,0.0000606
1225,0.0842339
1226,0.6669691
1227,0
1228,0.2749735
1229,0.1505232
1230,0
1231,0.0000154
1232,0.0000081
1233,0
1234,0.0217676
1235,0.0001114
1236,0
1237,0.8097223
1238,0.072603
1239,0.0002251
1240,0.2968298
1241,0
1242,0
1243,0.0000061
1244,0
1245,0
1246,0
1247,0.0000003
1248,0
1249,0
1250,0.0066809
1251,0.0547168
1252,0
1253,0
1254,0.0009331
1255,0
1256,0
1257,0.6092759
1258,0
1259,0
1260,0
1261,0
1262,0.6810963
1263,0.0115328
1264,0.0000818
1265,0
1266,0
1267,0.2558459
1268,0.4622312
1269,0
1270,0
1271,0
1272,0.0391897
1273,0
1274,0
1275,0.0166853
1276,0
1277,0.0000002
1278,0
1279,0
1280,0.0024796
1281,0
1282,0
1283,0
1284,0.8648177
1285,0
1286,0
1287,0
1288,0.0675824
1289,0.0000001
1290,0
1291,0
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0.000001
1298,0
1299,0.0000005
1300,0
1301,0.1660202
1302,0
1303,0
1304,0
1305,0.0005491
1306,0.1017472
1307,0.187043
1308,0.0051057
1309,0.0547168
1310,0.0842339
1311,0.0000001
1312,0.0026661
1313,0.0040399
1314,0.1185714
1315,0.1476121
1316,0.6751675
1317,0.4513399
1318,0.4513399
1319,0.7033385
1320,0.4513399
1321,0.197875
1322,0.8648177
1323,0.0224325
1324,0.0044526
1325,0
1326,0.0001114
1327,0.0187181
1328,0.0001114
1329,0
1330,0
1331,0.235604
1332,0.0842339
1333,0
1334,0.0001072
1335,0.0004779
1336,0
1337,0.0842339
1338,0.0022381
1339,0
1340,0.0001266
1341,0.7425655
1342,0.8281927
1343,0.0184383
1344,0
1345,0
1346,0.1790196
1347,0
1348,0.216624
1349,0
1350,0
1351,0.0077636
1352,0.0054947
1353,0
1354,0.0000123
1355,0.7019895
1356,0
1357,0
1358,0
1359,0.0742552
1360,0
1361,0
1362,0
1363,0
1364,0.8069302
1365,0.0017873
1366,0
1367,0
1368,0
1369,0.0006702
1370,0
1371,0
1372,0.0842339
1373,0
1374,0.0000005
1375,0.0000002
1376,0.0001427
1377,0.0000002
1378,0.0044379
1379,0
1380,0.0069182
1381,0
1382,0
1383,0
1384,0.00004
1385,0.8648177
1386,0
1387,0
1388,0
1389,0.8648177
1390,0.6496998
1391,0.3434118
1392,0.7499447
1393,0
1394,0.3369646
1395,0.5832951
1396,0
1397,0
1398,0
1399,0
1400,0.0227698
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0.4513399
1407,0
1408,0
1409,0
1410,0.5104671
1411,0
1412,0
1413,0.002182
1414,0
1415,0.3782078
1416,0.0000001
1417,0.0221191
1418,0.0094742
1419,0.102457
1420,0.0105766
1421,0
1422,0
1423,0
1424,0.0019648
1425,0.0145911
1426,0.4513399
1427,0
1428,0.0000023
1429,0
1430,0
1431,0
1432,0
1433,0
1434,0.0094301
1435,0
1436,0
1437,0
1438,0.0027404
1439,0.5405182
1440,0.0000663
1441,0.0001114
1442,0
1443,0.383987
1444,0
1445,0
1446,0.4513399
1447,0
1448,0
1449,0
1450,0
1451,0
1452,0
1453,0.2812866
1454,0
1455,0.0000007
1456,0
1457,0
1458,0.0000003
1459,0
1460,0
1461,0.002772
1462,0
1463,0.0042272
1464,0
1465,0
1466,0
1467,0
1468,0
1469,0
1470,0
1471,0
1472,0
1473,0
1474,0
1475,0.0000229
1476,0
1477,0
1478,0.0000036
1479,0.1185714
1480,0
1481,0.6273637
1482,0.4612969
1483,0.0000155
1484,0
1485,0.6026041
1486,0
1487,0
1488,0
1489,0.0001325
1490,0
1491,0
1492,0.0272622
1493,0.2274577
1494,0
1495,0
1496,0.3980504
1497,0.0008675
1498,0.5405182
1499,0
1500,0
1501,0.0025628
1502,0
1503,0.0441803
1504,0.0039443
1505,0.0051057
1506,0.2738666
1507,0
1508,0
1509,0.0000018
1510,0
1511,0.0000148
1512,0
1513,0
1514,0.2995631
1515,0
1516,0.0178954
1517,0
1518,0.208661
1519,0
1520,0
1521,0
1522,0.0006619
1523,0
1524,0
1525,0.0000161
1526,0.0001452
1527,0.0000118
1528,0
1529,0
1530,0
1531,0.0512186
1532,0
1533,0
1534,0.002341
1535,0.0685639
1536,0
1537,0.1233604
1538,0.0000039
1539,0.1074301
1540,0
1541,0.6809046
1542,0.2596935
1543,0.0842339
1544,0
1545,0
1546,0
1547,0.024544
1548,0.1017472
1549,0
1550,0
1551,0
1552,0
1553,0
1554,0
1555,0
1556,0
1557,0.0343722
1558,0.0410455
1559,0
1560,0
1561,0.1367903
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0.0000705
1569,0.0553624
1570,0.0904195
1571,0
1572,0
1573,0
1574,0.0842339
1575,0.9426223
1576,0
1577,0.0000006
1578,0.5585293
1579,0.6791404
1580,0.0024458
1581,0.1448634
1582,0.0000042
1583,0.0001448
1584,0.0001114
1585,0
1586,0.0001092
1587,0.0319026
1588,0.5127238
1589,0.0002442
1590,0
1591,0
1592,0.0370715
1593,0.2702394
1594,0
1595,0.0105266
1596,0
1597,0
1598,0.4391515
1599,0
1600,0.0000008
1601,0.0930887
1602,0.0000016
1603,0.0873494
1604,0.0000055
1605,0.7779574
1606,0.3313631
1607,0
1608,0
1609,0.5122636
1610,0.0000009
1611,0.06285
1612,0
1613,0
1614,0.0891188
1615,0.2069501
1616,0.7615942
1617,0.8836311
1618,0.0000073
1619,0.1365656
1620,0
1621,0
1622,0
1623,0.0004631
1624,0
1625,0
1626,0
1627,0.5999156
1628,0
1629,0.0000017
1630,0
1631,0.0391897
1632,0.0000006
1633,0
1634,0.0026461
1635,0.3108923
1636,0.8511979
1637,0.0045416
1638,0
1639,0
1640,0.309796
1641,0
1642,0.4880975
1643,0
1644,0.6791404
1645,0.0000014
1646,0
1647,0
1648,0.0842339
1649,0
1650,0.0953962
1651,0.000001
1652,0
1653,0.4532615
1654,0
1655,0.000304
1656,0.006517
1657,0
1658,0.3369646
1659,0.2794523
1660,0
1661,0.0001504
1662,0.6751675
1663,0
1664,0
1665,0.2307055
1666,0.0842339
1667,0.3477655
1668,0.0000374
1669,0.0005935
1670,0.7101935
1671,0
1672,0
1673,0
1674,0
1675,0.2288235
1676,0.0968838
1677,0
1678,0
1679,0
1680,0.0147741
1681,0.0000038
1682,0
1683,0
1684,0.1171383
1685,0.2541339
1686,0
1687,0
1688,0
1689,0
1690,0
1691,0
1692,0.0355363
1693,0.6134209
1694,0
1695,0
1696,0.0000025
1697,0.0104147
1698,0.036879
1699,0
1700,0
1701,0
1702,0.5368447
1703,0
1704,0
1705,0.0300877
1706,0.0000992
1707,0
1708,0
1709,0
1710,0.0003998
1711,0
1712,0
1713,0
1714,0.0460247
1715,0
1716,0.1187067
1717,0
1718,0
1719,0
1720,0
1721,0.0010037
1722,0.0818135
1723,0.0024931
1724,0
1725,0
1726,0
1727,0
1728,0
1729,0
1730,0
1731,0.0000032
1732,0
1733,0
1734,0
1735,0.0237196
1736,0
1737,0.1765087
1738,0.0145911
1739,0.5549642
1740,0.0842339
1741,0.0080184
1742,0.0633265
1743,0.0298268
1744,0.0762514
1745,0.018124
1746,0.000002
1747,0
1748,0.1931655
1749,0.0000096
1750,0.0000094
1751,0.5137496
1752,0.4513399
1753,0.1448634
1754,0.1185714
1755,0.1489484
1756,0.1715891
1757,0.6801734
1758,0.0397082
1759,0.8648177
1760,0
1761,0
1762,0.8575937
1763,0.0026511
1764,0.0002067
1765,0
1766,0.2269275
1767,0.0842339
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0.000274
1774,0.00013
1775,0.3139719
1776,0
1777,0
1778,0.0000001
1779,0.0005491
1780,0.0006192
1781,0
1782,0
1783,0.9097901
1784,0.0000001
1785,0.0071966
1786,0
1787,0
1788,0.0007049
1789,0
1790,0
1791,0.1866906
1792,0.5215773
1793,0
1794,0.0012426
1795,0.1448634
1796,0.0001694
1797,0
1798,0
1799,0
1800,0.0000039
1801,0.6493558
1802,0.0000002
1803,0
1804,0
1805,0.2738666
1806,0.0014035
1807,0.0000251
1808,0
1809,0.0009657
1810,0.0000229
1811,0
1812,0
1813,0
1814,0.1514522
1815,0
1816,0.714368
1817,0.0002516
1818,0.0001355
1819,0.0114105
1820,0
1821,0
1822,0
1823,0
1824,0.0031874
1825,0.603339
1826,0.2548051
1827,0.0000002
1828,0.1185714
1829,0
1830,0.0000079
1831,0
1832,0
1833,0.0074914
1834,0.0000001
1835,0.0004165
1836,0.0145911
1837,0.0015926
1838,0
1839,0
1840,0
1841,0.4125501
1842,0.1919429
1843,0
1844,0
1845,0
1846,0.6684433
1847,0
1848,0.0001133
1849,0
1850,0.1839664
1851,0.0000048
1852,0
1853,0.0003646
1854,0
1855,0
1856,0.0000005
1857,0.0369418
1858,0
1859,0.0102901
1860,0.985439
1861,0.0000024
1862,0
1863,0.5089374
1864,0.4513399
1865,0
1866,0
1867,0
1868,0.0000005
1869,0.1376277
1870,0.0000042
1871,0
1872,0.5580109
1873,0.0145911
1874,0.1448137
1875,0.3056522
1876,0
1877,0.3544379
1878,0.0000111
1879,0
1880,0.02238
1881,0.0842339
1882,0.0000001
1883,0.7579656
1884,0.008199
1885,0.4587587
1886,0
1887,0
1888,0
1889,0.0842339
1890,0.0000002
1891,0
1892,0
1893,0.0000026
1894,0.6751675
1895,0
1896,0
1897,0.0325445
1898,0.1185714
1899,0
1900,0
1901,0.056141
1902,0.0009474
1903,0
1904,0
1905,0
1906,0.1185714
1907,0.0317892
1908,0
1909,0.0017086
1910,0.5515876
1911,0.1773336
1912,0.3169349
1913,0.0000001
1914,0
1915,0.000027
1916,0
1917,0
1918,0
1919,0
1920,0.0081011
1921,0
1922,0.0047294
1923,0
1924,0.0321787
1925,0
1926,0.1185714
1927,0.4513399
1928,0
1929,0
1930,0.0129701
1931,0
1932,0.0363521
1933,0.0899588
1934,0.0001297
1935,0
1936,0.0205448
1937,0
1938,0
1939,0.000139
1940,0.0842339
1941,0.0000229
1942,0.6299249
1943,0.6776919
1944,0.3369646
1945,0.0000002
1946,0.3708053
1947,0
1948,0.1397555
1949,0.0003977
1950,0.0080436
1951,0
1952,0.0051758
1953,0
1954,0.0033308
1955,0.0001492
1956,0
1957,0.0272622
1958,0
1959,0
1960,0
1961,0.0804214
1962,0
1963,0
1964,0.0089919
1965,0
1966,0
1967,0
1968,0
1969,0.8648177
1970,0
1971,0.4814993
1972,0
1973,0.1262887
1974,0.0842339
1975,0.0313378
1976,0
1977,0.0000007
1978,0
1979,0.0069973
1980,0
1981,0
1982,0
1983,0.0061767
1984,0.2548051
1985,0.0145911
1986,0
1987,0.0051395
1988,0.0000001
1989,0.0000013
1990,0.5245659
1991,0.019529
1992,0
1993,0
1994,0.000036
1995,0
1996,0.5659583
1997,0
1998,0
1999,0.5366691
2000,0
2001,0
2002,0.0000315
2003,0
2004,0
2005,0
2006,0
2007,0.0000006
2008,0
2009,0
2010,0
2011,0
2012,0.0531249
2013,0.0000001
2014,0.0139779
2015,0
2016,0.1216713
2017,0.1797566
2018,0.1185714
2019,0
2020,0
2021,0
2022,0
2023,0
2024,0
2025,0.0145911
2026,0.0357061
2027,0.0122153
2028,0.0264248
2029,0
2030,0.0000002
2031,0
2032,0
2033,0.3252996
2034,0.1398129
2035,0
2036,0.0645136
2037,0.0222731
2038,0
2039,0
2040,0.0607679
2041,0.0000002
2042,0.0270864
2043,0.0002751
2044,0.0006153
2045,0
2046,0.108977
2047,0
2048,0.0013222
2049,0.9680532
2050,0
2051,0
2052,0
2053,0
2054,0
2055,0.0005491
2056,0
2057,0.0085507
2058,0.0049679
2059,0.0829545
2060,0.0547447
2061,0
2062,0.0391897
2063,0
2064,0.109427
2065,0
2066,0.7969063
2067,0.0013402
2068,0
2069,0
2070,0.4513399
2071,0.1595145
2072,0
2073,0.45859
2074,0.0028921
2075,0
2076,0
2077,0
2078,0.0414815
2079,0
2080,0.0009663
2081,0
2082,0.0842339
2083,0
2084,0
2085,0
2086,0
2087,0
2088,0.0000015
2089,0
2090,0.8836275
2091,0.0919987
2092,0
2093,0
2094,0
2095,0.0000061
2096,0.0701119
2097,0.0159227
2098,0
2099,0.2477735
2100,0.0145911
2101,0
2102,0
2103,0
2104,0
2105,0.0353487
2106,0.119245
2107,0.0842339
2108,0.423857
2109,0
2110,0
2111,0.0000001
2112,0.000006
2113,0.0312189
2114,0.0001207
2115,0
2116,0.0036606
2117,0
2118,0
2119,0
2120,0
2121,0.4323281
2122,0
2123,0.311678
2124,0
2125,0.210573
2126,0.8088344
2127,0.0000486
2128,0
2129,0.0000046
2130,0.0000271
2131,0.6771806
2132,0.495294
2133,0
2134,0
2135,0.0000001
2136,0
2137,0
2138,0.0019428
2139,0.0009322
2140,0
2141,0.0002251
2142,0.0000005
2143,0
2144,0.5785042
2145,0
2146,0.4102562
2147,0.0000074
2148,0.6092759
2149,0
2150,0
2151,0.0000006
2152,0
2153,0.652226
2154,0
2155,0
2156,0
2157,0.0000033
2158,0
2159,0
2160,0
2161,0.0650788
2162,0.0305563
2163,0
2164,0
2165,0
2166,0
2167,0
2168,0
2169,0
2170,0
2171,0.0106276
2172,0
2173,0.0831784
2174,0.0754434
2175,0.0018027
2176,0.0000294
2177,0.3369646
2178,0.0007049
2179,0
2180,0.0272622
2181,0.0229715
2182,0.0001485
2183,0.1134779
2184,0
2185,0.0145911
2186,0.3369646
2187,0
2188,0.4982856
2189,0.2867471
2190,0.6011838
2191,0.8648177
2192,0.721719
2193,0.2380134
2194,0.2380134
2195,0.2960428
2196,0
2197,0.4513399
2198,0
2199,0
2200,0.0003128
2201,0
2202,0
2203,0
2204,0
2205,0
2206,0
2207,0
2208,0
2209,0.0013186
2210,0
2211,0.0000004
2212,0.0013437
2213,0.002772
2214,0
2215,0.0182998
2216,0
2217,0
2218,0
2219,0
2220,0
2221,0.0001297
2222,0
2223,0.0000048
2224,0
2225,0
2226,0.0876678
2227,0
2228,0.0232039
2229,0
2230,0
2231,0
2232,0.0631995
2233,0
2234,0
2235,0
2236,0
2237,0
2238,0.0000229
2239,0.550538
2240,0
2241,0
2242,0
2243,0
2244,0
2245,0
2246,0
2247,0
2248,0.7423046
2249,0
2250,0
2251,0.0000011
2252,0.0007448
2253,0
2254,0.0004358
2255,0
2256,0.1686678
2257,0
2258,0
2259,0
2260,0.348445
2261,0
2262,0.4533901
2263,0.1315031
2264,0
2265,0
2266,0
2267,0.1744389
2268,0
2269,0
2270,0
2271,0.1185714
2272,0.0844855
2273,0.0000003
2274,0.0115585
2275,0.0842339
2276,0
2277,0
2278,0.0000001
2279,0.5778241
2280,0
2281,0
2282,0.0303644
2283,0
2284,0
2285,0
2286,0.0000025
2287,0.0610482
2288,0.031099
2289,0
2290,0
2291,0.0038492
2292,0
2293,0
2294,0.0244287
2295,0.0000053
2296,0
2297,0.0000008
2298,0
2299,0.0842339
2300,0.0000003
2301,0
2302,0
2303,0
2304,0.0000004
2305,0.0000028
2306,0
2307,0.9938191
2308,0.0145911
2309,0
2310,0.3237291
2311,0
2312,0.2652104
2313,0
2314,0.0000148
2315,0
2316,0.0003038
2317,0
2318,0.0000356
2319,0
2320,0.8648177
2321,0.0007049
2322,0
2323,0.0002679
2324,0.048976
2325,0
2326,0.5283853
2327,0.0102429
2328,0.0000007
2329,0.0522794
2330,0
2331,0.0138076
2332,0
2333,0
2334,0
2335,0.4428636
2336,0
2337,0.1744389
2338,0
2339,0.0014056
2340,0.0029171
2341,0.0145911
2342,0.4513399
2343,0
2344,0
2345,0
2346,0.0001288
2347,0
2348,0
2349,0
2350,0
2351,0.0000048
2352,0
2353,0.2499582
2354,0.0007093
2355,0.0001111
2356,0
2357,0.0093152
2358,0
2359,0
2360,0
2361,0
2362,0
2363,0.0000463
2364,0.6801734
2365,0
2366,0
2367,0
2368,0.1185714
2369,0.013146
2370,0.0121928
2371,0.0000039
2372,0.0010036
2373,0.0000111
2374,0.0897965
2375,0
2376,0.0842339
2377,0
2378,0.0000016
2379,0.5549642
2380,0
2381,0.0000094
2382,0
2383,0.6710918
2384,0.4513399
2385,0.0000059
2386,0
2387,0
2388,0
2389,0.3284597
2390,0
2391,0.514844
2392,0.1162726
2393,0
2394,0
2395,0.0000001
2396,0
2397,0.7978979
2398,0
2399,0
2400,0.0004457
2401,0.0000497
2402,0
2403,0
2404,0
2405,0.8880943
2406,0.5618514
2407,0
2408,0
2409,0
2410,0
2411,0
2412,0
2413,0.0374043
2414,0
2415,0
2416,0
2417,0
2418,0
2419,0.0000045
2420,0
2421,0
2422,0.3930961
2423,0
2424,0.8097223
2425,0
2426,0
2427,0
2428,0.0005512
2429,0.0597937
2430,0
2431,0
2432,0
2433,0
2434,0.0000103
2435,0
2436,0
2437,0
2438,0.0000063
2439,0.0013984
2440,0.0444136
2441,0.0003614
2442,0
2443,0
2444,0.1607905
2445,0.9884661
2446,0.1499309
2447,0.5487177
2448,0
2449,0.0000265
2450,0
2451,0.4391515
2452,0.0145911
2453,0
2454,0.3000936
2455,0
2456,0
2457,0
2458,0.1185714
2459,0.0145911
2460,0
2461,0
2462,0.0000044
2463,0
2464,0.0009541
2465,0
2466,0.6725938
2467,0
2468,0
2469,0
2470,0
2471,0
2472,0.0000004
2473,0
2474,0
2475,0
2476,0.0006318
2477,0.0000017
2478,0
2479,0
2480,0
2481,0
2482,0
2483,0.158259
2484,0.54881
2485,0
2486,0
2487,0
2488,0.0000256
2489,0.270942
2490,0.0414815
2491,0.0000001
2492,0
2493,0.0304831
2494,0.000009
2495,0.1371853
2496,0
2497,0.2380134
2498,0
2499,0.0000208
2500,0
2501,0
2502,0.0000846
2503,0.0000001
2504,0
2505,0.1233604
2506,0.1919429
2507,0
2508,0
2509,0
2510,0
2511,0
2512,0
2513,0.7124003
2514,0.1086386
2515,0
2516,0.0000001
2517,0
2518,0
2519,0
2520,0
2521,0
2522,0.0007477
2523,0
2524,0
2525,0.0088672
2526,0.0065271
2527,0.0902013
2528,0
2529,0
2530,0.0189121
2531,0
2532,0.7428285
2533,0.1957147
2534,0
2535,0.0000143
2536,0.0000048
2537,0.0000006
2538,0
2539,0
2540,0.0145911
2541,0
2542,0
2543,0.0000075
2544,0
2545,0
2546,0.0170627
2547,0
2548,0.0005491
2549,0.0054563
2550,0
2551,0
2552,0
2553,0
2554,0
2555,0
2556,0
2557,0.0051758
2558,0
2559,0
2560,0
2561,0
2562,0
2563,0
2564,0
2565,0
2566,0.0000001
2567,0.0008559
2568,0
2569,0.0157017
2570,0.2635215
2571,0
2572,0
2573,0.0212029
2574,0
2575,0
2576,0
2577,0
2578,0
2579,0
2580,0
2581,0
2582,0
2583,0.0137214
2584,0.0403071
2585,0
2586,0.0000226
2587,0
2588,0
2589,0
2590,0
2591,0.0842339
2592,0.4982856
2593,0
2594,0.616609
2595,0
2596,0
2597,0
2598,0
2599,0
2600,0.0000224
2601,0.0000001
2602,0
2603,0
2604,0.0057311
2605,0.0000009
2606,0
2607,0
2608,0
2609,0
2610,0
2611,0
2612,0
2613,0.0145911
2614,0.1919429
2615,0
2616,0.0962088
2617,0.1744389
2618,0.5091974
2619,0.3369646
2620,0.0137654
2621,0.0040399
2622,0
2623,0.8633451
2624,0.1205559
2625,0.0000057
2626,0.0842339
2627,0.2380134
2628,0.0017873
2629,0.9578028
2630,0.1834232
2631,0.1185714
2632,0.2495851
2633,0.2867471
2634,0.1185714
2635,0.0951214
2636,0.1448634
2637,0.8097223
2638,0.8116472
2639,0.0004736
2640,0.4337016
2641,0
2642,0
2643,0
2644,0
2645,0
2646,0
2647,0
2648,0.0148129
2649,0
2650,0.000001
2651,0.0001464
2652,0.0000153
2653,0
2654,0
2655,0
2656,0
2657,0.0000531
2658,0
2659,0
2660,0
2661,0
2662,0
2663,0
2664,0
2665,0
2666,0.9913622
2667,0.002772
2668,0
2669,0
2670,0.0450592
2671,0.0002596
2672,0
2673,0
2674,0
2675,0.0000001
2676,0
2677,0
2678,0.0168563
2679,0.0547168
2680,0.4341919
2681,0
2682,0
2683,0
2684,0.0001598
2685,0.0000019
2686,0
2687,0.1639573
2688,0
2689,0.0010811
2690,0
2691,0.0056958
2692,0
2693,0
2694,0
2695,0.0000001
2696,0
2697,0.483321
2698,0.5247379
2699,0
2700,0
2701,0.1744389
2702,0.7680502
2703,0
2704,0
2705,0
2706,0
2707,0.8815502
2708,0.1681424
2709,0
2710,0
2711,0.0434549
2712,0.0000001
2713,0.0040399
2714,0
2715,0.0000011
2716,0.0000003
2717,0.0253304
2718,0.1185714
2719,0.0017205
2720,0
2721,0
2722,0.2593647
2723,0
2724,0.0004579
2725,0
2726,0
2727,0.1734688
2728,0
2729,0
2730,0
2731,0
2732,0
2733,0.0759405
2734,0
2735,0
2736,0.9238973
2737,0
2738,0.0000308
2739,0
2740,0
2741,0
2742,0
2743,0.0408789
2744,0.6067017
2745,0
2746,0
2747,0.0172742
2748,0.0291545
2749,0.002772
2750,0.788164
2751,0.0000538
2752,0
2753,0
2754,0.8126219
2755,0.021448
2756,0.0189604
2757,0
2758,0
2759,0.0000043
2760,0.0024923
2761,0
2762,0.0000004
2763,0
2764,0
2765,0
2766,0.3811946
2767,0
2768,0
2769,0
2770,0
2771,0
2772,0.4283099
2773,0.0030103
2774,0
2775,0
2776,0
2777,0
2778,0
2779,0
2780,0
2781,0
2782,0
2783,0
2784,0
2785,0.0236956
2786,0.4410147
2787,0
2788,0
2789,0
2790,0
2791,0
2792,0
2793,0
2794,0.0714375
2795,0
2796,0
2797,0
2798,0
2799,0
2800,0.0014306
2801,0
2802,0.0620418
2803,0
2804,0
2805,0
2806,0
2807,0.0000064
2808,0.2593647
2809,0
2810,0
2811,0
2812,0.0626506
2813,0.0000001
2814,0.620525
2815,0.0000002
2816,0
2817,0.0143253
2818,0
2819,0.0000024
2820,0
2821,0
2822,0.0003763
2823,0.0001114
2824,0.0000416
2825,0.0253304
2826,0
2827,0
2828,0.9420194
2829,0.0000557
2830,0
2831,0
2832,0
2833,0
2834,0.0000001
2835,0
2836,0
2837,0.0904019
2838,0
2839,0
2840,0
2841,0
2842,0.0002661
2843,0.0816523
2844,0.0000295
2845,0.1028703
2846,0
2847,0
2848,0
2849,0.2593647
2850,0.8767049
2851,0
2852,0
2853,0
2854,0
2855,0.0000004
2856,0.0685639
2857,0
2858,0.7461981
2859,0.4730707
2860,0
2861,0
2862,0
2863,0
2864,0.0000001
2865,0.0009279
2866,0
2867,0.002772
2868,0
2869,0.0000001
2870,0
2871,0
2872,0
2873,0
2874,0
2875,0
2876,0.0004911
2877,0
2878,0
2879,0
2880,0
2881,0.0000019
2882,0
2883,0.7278073
2884,0.0061269
2885,0
2886,0.0000793
2887,0.0000003
2888,0
2889,0
2890,0.0000016
2891,0
2892,0.016537
2893,0
2894,0
2895,0
2896,0
2897,0.0004779
2898,0.0000002
2899,0.0000002
2900,0
2901,0
2902,0.4687069
2903,0
2904,0.5878989
2905,0.1341961
2906,0
2907,0.1185714
2908,0.1092127
2909,0
2910,0.2714159
2911,0.0145911
2912,0.0842339
2913,0.00166
2914,0
2915,0
2916,0
2917,0.0005493
2918,0
2919,0.2404818
2920,0
2921,0
2922,0.0000018
2923,0
2924,0
2925,0
2926,0
2927,0
2928,0.0027418
2929,0
2930,0
2931,0
2932,0
2933,0.0037134
2934,0.3231906
2935,0.000002
2936,0
2937,0
2938,0.6776919
2939,0.0014227
2940,0.0272622
2941,0.0000116
2942,0.0000001
2943,0
2944,0
2945,0.0000086
2946,0
2947,0.000789
2948,0
2949,0.0348717
2950,0
2951,0
2952,0
2953,0.0407592
2954,0
2955,0.0000081
2956,0
2957,0.4420127
2958,0.0000024
2959,0.0222388
2960,0.5549642
2961,0.0000016
2962,0
2963,0.615746
2964,0
2965,0
2966,0
2967,0.001177
2968,0.0246414
2969,0
2970,0.0013602
2971,0
2972,0
2973,0
2974,0
2975,0.7334179
2976,0.000006
2977,0.1043117
2978,0
2979,0.0336219
2980,0
2981,0.0581188
2982,0
2983,0
2984,0
2985,0
2986,0
2987,0
2988,0.0875823
2989,0
2990,0.0030504
2991,0.0000004
2992,0
2993,0.2488548
2994,0
2995,0
2996,0
2997,0
2998,0
2999,0
3000,0
3001,0.0000099
3002,0.0000005
3003,0
3004,0
3005,0
3006,0
3007,0.0403974
3008,0
3009,0
3010,0.1124696
3011,0.0232466
3012,0.4877013
3013,0
3014,0
3015,0
3016,0
3017,0.0352284
3018,0.4513399
3019,0
3020,0
3021,0
3022,0
3023,0.0284136
3024,0
3025,0
3026,0
3027,0
3028,0
3029,0
3030,0
3031,0.0001652
3032,0
3033,0.6534127
3034,0.0498926
3035,0.0000002
3036,0
3037,0
3038,0.0000009
3039,0.0842339
3040,0.9025251
3041,0
3042,0
3043,0
3044,0
3045,0
3046,0
3047,0
3048,0
3049,0
3050,0
3051,0
3052,0
3053,0
3054,0
3055,0
3056,0
3057,0
3058,0
3059,0
3060,0
3061,0.0141283
3062,0.7706605
3063,0
3064,0.0001767
3065,0.1041514
3066,0.3369646
3067,0.1185714
3068,0.0842339
3069,0.0157655
3070,0.0272622
3071,0
3072,0
3073,0.0000557
3074,0
3075,0.0113983
3076,0.0009635
3077,0.0028688
3078,0
3079,0.2960583
3080,0
3081,0.6801734
3082,0.0000005
3083,0.0004083
3084,0.3608937
3085,0.1448634
3086,0.8648177
3087,0.1185714
3088,0.8097223
3089,0.1185714
3090,0.2380134
3091,0.1919429
3092,0.4513399
3093,0.1127658
3094,0.1448634
3095,0
3096,0
3097,0.2252259
3098,0
3099,0.4071101
3100,0
3101,0.6394236
3102,0
3103,0
3104,0
3105,0
3106,0
3107,0.0000453
3108,0
3109,0.0119071
3110,0
3111,0.6183463
3112,0
3113,0
3114,0.0842339
3115,0.8648177
3116,0
3117,0
3118,0.0002711
3119,0.505236
3120,0.0000194
3121,0.3653843
3122,0
3123,0
3124,0.1195309
3125,0
3126,0
3127,0.0000639
3128,0.3369646
3129,0.0000163
3130,0.0935502
3131,0.0000017
3132,0.0000341
3133,0.0006405
3134,0.0049234
3135,0
3136,0.0005789
3137,0.8648177
3138,0
3139,0.901863
3140,0
3141,0.0068415
3142,0.1391128
3143,0
3144,0.0068415
3145,0
3146,0
3147,0
3148,0.1185714
3149,0.8941686
3150,0
3151,0
3152,0.6182813
3153,0.0001096
3154,0
3155,0.5549642
3156,0.315491
3157,0.0143253
3158,0
3159,0
3160,0.00201
3161,0.3369646
3162,0
3163,0.6710918
3164,0
3165,0.2593647
3166,0
3167,0
3168,0
3169,0
3170,0.5057741
3171,0
3172,0.0842339
3173,0.901544
3174,0.0108773
3175,0.4043771
3176,0
3177,0
3178,0.197875
3179,0.9989272
3180,0.0001165
3181,0.0842339
3182,0.0264837
3183,0.0842339
3184,0.6472337
3185,0.0285286
3186,0
3187,0.0010036
3188,0.1448634
3189,0.0040399
3190,0
3191,0.909395
3192,0.0004779
3193,0
3194,0.0911201
3195,0.1382705
3196,0.0035229
3197,0.0272622
3198,0.8354759
3199,0.6801734
3200,0
3201,0.3367426
3202,0.4339615
3203,0
3204,0.0483248
3205,0.0527045
3206,0
3207,0.2593647
3208,0.197875
3209,0.0001474
3210,0.0000097
3211,0.0272622
3212,0.5214876
3213,0
3214,0.002772
3215,0.0269196
3216,0.0051057
3217,0
3218,0.0010438
3219,0.1185714
3220,0.0437101
3221,0
3222,0.1185714
3223,0.0000048
3224,0
3225,0
3226,0
3227,0.3369646
3228,0
3229,0
3230,0
3231,0.0007448
3232,0
3233,0
3234,0.0000017
3235,0
3236,0.0842339
3237,0
3238,0.0000084
3239,0
3240,0.0000291
3241,0
3242,0.0000053
3243,0.0962088
3244,0.0000741
3245,0.0003346
3246,0.1594695
3247,0.0000379
3248,0.0000027
3249,0.0002026
3250,0.0000004
3251,0.0272622
3252,0.8097223
3253,0.5713538
3254,0.0460856
3255,0.1185714
3256,0.0272622
3257,0.3058562
3258,0.0001297
3259,0.1056718
3260,0.0414815
3261,0.149499
3262,0.0000416
3263,0.5638213
3264,0.2919091
3265,0
3266,0.1185714
3267,0.1019077
3268,0
3269,0.0000028
3270,0.1448634
3271,0.0000069
3272,0.1614828
3273,0.0000002
3274,0.000477
3275,0.000001
3276,0.0000161
3277,0.0002613
3278,0
3279,0
3280,0
3281,0.0000007
3282,0.010026
3283,0
3284,0.5717414
3285,0
3286,0.0374772
3287,0.0263522
3288,0.1801561
3289,0.9141996
3290,0.0000229
3291,0.1185714
3292,0.1678895
3293,0.0272622
3294,0.000048
3295,0
3296,0
3297,0.5091974
3298,0.0037816
3299,0.1155864
3300,0
3301,0.8648177
3302,0.0000372
3303,0.0005583
3304,0.0008227
3305,0.0004583
3306,0.770069
3307,0.2415507
3308,0
3309,0
3310,0
3311,0.0000002
3312,0
3313,0.003416
3314,0.002772
3315,0
3316,0.0883259
3317,0
3318,0.0000002
3319,0.0000003
3320,0.1790512
3321,0.0000001
3322,0
3323,0
3324,0.5581329
3325,0
3326,0.149499
3327,0.002772
3328,0.0017873
3329,0.1185714
3330,0.0096749
3331,0.0000229
3332,0
3333,0.4391515
3334,0.9393857
3335,0.1448634
3336,0.0842339
3337,0.6791404
3338,0
3339,0
3340,0
3341,0.9766085
3342,0.0010613
3343,0.1185714
3344,0
3345,0.4454775
3346,0.0000617
3347,0.0041877
3348,0
3349,0.5205328
3350,0.145541
3351,0.0842339
3352,0.0000229
3353,0.0005453
3354,0
3355,0.0018638
3356,0.0842339
3357,0
3358,0
3359,0
3360,0.158259
3361,0.0001109
3362,0.0579823
3363,0.9141996
3364,0.9471616
3365,0
3366,0
3367,0.0000003
3368,0.0088479
3369,0
3370,0.0020153
3371,0
3372,0
3373,0.0004718
3374,0.0309087
3375,0.0842339
3376,0.0000002
3377,0.2417028
3378,0.1307602
3379,0.0206252
3380,0
3381,0.0000164
3382,0.0016607
3383,0.0708097
3384,0.0051057
3385,0.1889121
3386,0.7449189
3387,0.0002026
3388,0.0010036
3389,0.0842339
3390,0.0027649
3391,0.0000005
3392,0.0272622
3393,0
3394,0.0000918
3395,0.0005716
3396,0.1185714
3397,0.1801561
3398,0.5004376
3399,0.0000741
3400,0.0000098
3401,0.2711026
3402,0.0086875
3403,0.0000001
3404,0.000477
3405,0.0000188
3406,0
3407,0
3408,0.0006369
3409,0
3410,0.3164179
3411,0.0000041
3412,0
3413,0.0379513
3414,0.4694278
3415,0.0019168
3416,0
3417,0
3418,0.0743887
3419,0.2380134
3420,0
3421,0.002828
3422,0.0000325
3423,0.0902199
3424,0
3425,0
3426,0.1185714
3427,0
3428,0
3429,0
3430,0
3431,0.0060653
3432,0.5388855
3433,0
3434,0
3435,0
3436,0.1185714
3437,0.2599754
3438,0.33878
3439,0
3440,0
3441,0.0727305
3442,0.0023615
3443,0.0098739
3444,0
3445,0.0398177
3446,0.0803084
3447,0
3448,0.0015553
3449,0.0017873
3450,0.9286329
3451,0
3452,0
3453,0.4391515
3454,0.4982856
3455,0.000075
3456,0
3457,0.0287561
3458,0.3917498
3459,0
3460,0
3461,0
3462,0
3463,0.0505829
3464,0.0145911
3465,0
3466,0
3467,0.6776919
3468,0
3469,0.0339292
3470,0.0000023
3471,0
3472,0.0017718
3473,0.0000017
3474,0.0000008
3475,0
3476,0.4883831
3477,0.9420194
3478,0.6751675
3479,0.8097223
3480,0.0028194
3481,0.0962088
3482,0.0009813
3483,0.2593647
3484,0.0003471
3485,0.1128758
3486,0.0003328
3487,0.0118518
3488,0.3295059
3489,0.2380134
3490,0.1185714
3491,0.3225665
3492,0.6134209
3493,0
3494,0.0037781
3495,0.0157655
3496,0.018309
3497,0.2812587
3498,0.0000859
3499,0.0037781
3500,0.0866035
3501,0.002772
3502,0.0842339
3503,0
3504,0.0005491
3505,0.0068415
3506,0.000199
3507,0.0000388
3508,0.0000799
3509,0
3510,0
3511,0
3512,0
3513,0
3514,0
3515,0.0000003
3516,0
3517,0.3369646
3518,0.3692627
3519,0
3520,0.0150591
3521,0.0469865
3522,0
3523,0.0025969
3524,0
3525,0
3526,0
3527,0.0012896
3528,0
3529,0.6560251
3530,0.0004878
3531,0.0042717
3532,0
3533,0
3534,0
3535,0.8817695
3536,0
3537,0
3538,0.0000001
3539,0
3540,0
3541,0
3542,0.0005491
3543,0
3544,0
3545,0
3546,0
3547,0.1524502
3548,0
3549,0
3550,0.0842339
3551,0.0000076
3552,0
3553,0.3369646
3554,0.4105156
3555,0
3556,0
3557,0.0002284
3558,0.0000002
3559,0
3560,0
3561,0
3562,0.5278306
3563,0.0000007
3564,0.668996
3565,0.035576
3566,0
3567,0.2964651
3568,0
3569,0
3570,0.0018941
3571,0.0000002
3572,0.0008777
3573,0.1185714
3574,0.0902013
3575,0.0171037
3576,0
3577,0
3578,0
3579,0
3580,0
3581,0
3582,0
3583,0
3584,0
3585,0
3586,0.6979837
3587,0.0348134
3588,0.3612416
3589,0
3590,0
3591,0
3592,0
3593,0
3594,0
3595,0.0200691
3596,0.197875
3597,0
3598,0
3599,0
3600,0
3601,0
3602,0.0014287
3603,0.0020756
3604,0.000002
3605,0.0025036
3606,0.8851884
3607,0.5564917
3608,0.9450855
3609,0
3610,0
3611,0
3612,0
3613,0
3614,0.0302714
3615,0.0019971
3616,0.0040399
3617,0.0010036
3618,0
3619,0
3620,0.0017723
3621,0.0459784
3622,0.3477655
3623,0.0746896
3624,0
3625,0.158259
3626,0
3627,0.1196551
3628,0
3629,0.0145911
3630,0
3631,0.000016
3632,0.0025471
3633,0.0122153
3634,0
3635,0
3636,0.0037951
3637,0.0842339
3638,0.6493558
3639,0
3640,0
3641,0
3642,0.3425815
3643,0
3644,0.0000075
3645,0
3646,0
3647,0
3648,0
3649,0
3650,0.272235
3651,0.0426046
3652,0
3653,0.0107135
3654,0.0000004
3655,0
3656,0
3657,0
3658,0
3659,0.4580548
3660,0.0397504
3661,0
3662,0
3663,0.0013437
3664,0.1185714
3665,0.5778241
3666,0.0174875
3667,0
3668,0
3669,0.1185714
3670,0
3671,0.0010036
3672,0.0000017
3673,0.002772
3674,0.9707747
3675,0.197875
3676,0.9336473
3677,0
3678,0
3679,0.9086023
3680,0
3681,0.0200691
3682,0.9100501
3683,0
3684,0
3685,0
3686,0.0080717
3687,0.0047271
3688,0
3689,0
3690,0
3691,0
3692,0
3693,0.8033788
3694,0
3695,0.1374718
3696,0.4671063
3697,0
3698,0
3699,0
3700,0
3701,0
3702,0.0013457
3703,0.4391515
3704,0.3686248
3705,0
3706,0
3707,0
3708,0
3709,0
3710,0
3711,0.341637
3712,0
3713,0
3714,0.6509957
3715,0.0061101
3716,0.0000546
3717,0.7798622
3718,0
3719,0
3720,0
3721,0.6015818
3722,0
3723,0
3724,0
3725,0.2548051
3726,0.2941684
3727,0
3728,0
3729,0.0009352
3730,0.1185714
3731,0
3732,0
3733,0
3734,0
3735,0
3736,0
3737,0
3738,0
3739,0
3740,0
3741,0
3742,0
3743,0
3744,0.0000003
3745,0
3746,0
3747,0.0002781
3748,0.0001415
3749,0
3750,0.0012598
3751,0.0990014
3752,0.0547168
3753,0.0000007
3754,0.0107135
3755,0.7404588
3756,0.3369646
3757,0.0145911
3758,0
3759,0
3760,0.1216713
3761,0.0107135
3762,0
3763,0.0000038
3764,0
3765,0
3766,0
3767,0.0000287
3768,0.0000007
3769,0
3770,0
3771,0
3772,0.001123
3773,0.2042435
3774,0.1203425
3775,0
3776,0
3777,0.0000003
3778,0
3779,0
3780,0
3781,0.0000542
3782,0.0000238
3783,0
3784,0
3785,0
3786,0
3787,0
3788,0.4391515
3789,0.1448634
3790,0.0018113
3791,0
3792,0.0128419
3793,0.0000104
3794,0.0000005
3795,0.0000718
3796,0
3797,0.005678
3798,0
3799,0
3800,0.0000162
3801,0.0000013
3802,0.0010036
3803,0
3804,0.5534788
3805,0
3806,0
3807,0
3808,0
3809,0
3810,0.0049947
3811,0.0002026
3812,0
3813,0
3814,0.3371689
3815,0
3816,0
3817,0.0000137
3818,0
3819,0.0188257
3820,0
3821,0
3822,0
3823,0.0023829
3824,0.0000219
3825,0
3826,0
3827,0.6067368
3828,0
3829,0
3830,0
3831,0.1185714
3832,0
3833,0.0465349
3834,0
3835,0.0138691
3836,0
3837,0.0001797
3838,0
3839,0
3840,0.0068415
3841,0
3842,0
3843,0
3844,0.0200691
3845,0.0000031
3846,0
3847,0
3848,0
3849,0
3850,0
3851,0
3852,0.1448634
3853,0
3854,0.1810269
3855,0
3856,0.8732977
3857,0
3858,0.0891651
3859,0
3860,0
3861,0.0000002
3862,0
3863,0
3864,0
3865,0.1542987
3866,0
3867,0
3868,0
3869,0
3870,0
3871,0
3872,0
3873,0.1162115
3874,0.6801734
3875,0
3876,0
3877,0
3878,0.0000387
3879,0
3880,0
3881,0
3882,0
3883,0.0285706
3884,0
3885,0
3886,0.0000002
3887,0
3888,0.0037311
3889,0
3890,0
3891,0
3892,0
3893,0
3894,0
3895,0
3896,0.9164172
3897,0
3898,0.0308961
3899,0
3900,0.3344681
3901,0
3902,0.0000314
3903,0
3904,0
3905,0
3906,0
3907,0.0000012
3908,0
3909,0
3910,0
3911,0
3912,0
3913,0.0000008
3914,0
3915,0
3916,0
3917,0.0001114
3918,0.4403824
3919,0
3920,0.0066538
3921,0.0145911
3922,0.9927032
3923,0.158259
3924,0.0001332
3925,0.6801734
3926,0.0553036
3927,0.0145911
3928,0.6776919
3929,0.0272622
3930,0.0842339
3931,0.2566905
3932,0.3386357
3933,0.0005121
3934,0.0317012
3935,0.6182813
3936,0.2867471
3937,0.1458658
3938,0.7680502
3939,0.2593647
3940,0.0439604
3941,0.1919429
3942,0.0677604
3943,0
3944,0
3945,0
3946,0
3947,0.5542695
3948,0.8215315
3949,0
3950,0.0000386
3951,0.0000005
3952,0
3953,0.0000822
3954,0.3759626
3955,0
3956,0
3957,0
3958,0.0000013
3959,0
3960,0
3961,0
3962,0
3963,0.6801734
3964,0
3965,0.1185714
3966,0
3967,0
3968,0.0000004
3969,0
3970,0
3971,0.8209639
3972,0
3973,0
3974,0
3975,0.0000302
3976,0.0000006
3977,0.6791404
3978,0
3979,0
3980,0
3981,0.1705374
3982,0
3983,0
3984,0.0000654
3985,0.0000002
3986,0.0000052
3987,0
3988,0.0000001
3989,0.000008
3990,0
3991,0
3992,0
3993,0
3994,0.0040399
3995,0
3996,0.0418356
3997,0
3998,0
3999,0
4000,0
4001,0.2454393
4002,0.0121597
4003,0
4004,0.9847141
4005,0.3499435
4006,0.8097223
4007,0
4008,0
4009,0.0051057
4010,0.8648177
4011,0.1132892
4012,0
4013,0.0030042
4014,0
4015,0.6929161
4016,0.1501052
4017,0.7654107
4018,0.0024637
4019,0.0010036
4020,0
4021,0
4022,0.0000229
4023,0.0017873
4024,0
4025,0
4026,0
4027,0.0026661
4028,0.0902013
4029,0
4030,0
4031,0.0492922
4032,0
4033,0.0015251
4034,0
4035,0
4036,0
4037,0.0200691
4038,0.001438
4039,0
4040,0
4041,0.3283767
4042,0.0000022
4043,0.0003937
4044,0.0006455
4045,0.0000048
4046,0
4047,0.2282028
4048,0
4049,0.002159
4050,0.0000083
4051,0
4052,0
4053,0
4054,0
4055,0
4056,0
4057,0
4058,0
4059,0
4060,0.1776133
4061,0.0091137
4062,0.0000002
4063,0.7037966
4064,0.336031
4065,0.5091974
4066,0
4067,0
4068,0.0001465
4069,0.4391515
4070,0
4071,0.0920119
4072,0
4073,0
4074,0
4075,0
4076,0
4077,0
4078,0.4032148
4079,0.1541599
4080,0
4081,0.0842339
4082,0
4083,0.0064894
4084,0.613063
4085,0.0000212
4086,0
4087,0
4088,0.0563138
4089,0.9776339
4090,0
4091,0
4092,0.7348196
4093,0
4094,0.0000029
4095,0
4096,0
4097,0.0000578
4098,0.010277
4099,0
4100,0.0028253
4101,0.1370054
4102,0
4103,0.0000537
4104,0.0000556
4105,0
4106,0.0708505
4107,0.0612549
4108,0
4109,0
4110,0.0000022
4111,0.652226
4112,0
4113,0
4114,0.0129701
4115,0.3369646
4116,0.0001896
4117,0
4118,0.007425
4119,0
4120,0.0272622
4121,0.1678895
4122,0.0272622
4123,0.9953111
4124,0.1185714
4125,0.652082
4126,0.0045902
4127,0.0752492
4128,0
4129,0
4130,0
4131,0.0001189
4132,0.0068415
4133,0
4134,0.0592247
4135,0
4136,0.0179942
4137,0.7535329
4138,0.5950009
4139,0.0000222
4140,0
4141,0
4142,0.000001
4143,0.1323729
4144,0
4145,0
4146,0.0134247
4147,0
4148,0.1291745
4149,0.0000004
4150,0
4151,0.0000056
4152,0.2548051
4153,0.2495851
4154,0
4155,0
4156,0
4157,0
4158,0.0014058
4159,0.0002775
4160,0.0902199
4161,0.0000008
4162,0.0003675
4163,0
4164,0.0015091
4165,0.3369646
4166,0.4391515
4167,0.0000012
4168,0
4169,0.0290889
4170,0.4488487
4171,0.2711026
4172,0
4173,0.2332794
4174,0.0000356
4175,0
4176,0
4177,0
4178,0
4179,0
4180,0
4181,0
4182,0
4183,0
4184,0.0495585
4185,0
4186,0
4187,0.6994227
4188,0
4189,0.0166458
4190,0
4191,0.7334179
4192,0.4513399
4193,0.1302616
4194,0
4195,0.0264271
4196,0.1185714
4197,0.0144966
4198,0.0000014
4199,0
4200,0
4201,0
4202,0.0000133
4203,0.0000229
4204,0.0414815
4205,0.0020379
4206,0.011609
4207,0.0200691
4208,0.336031
4209,0.0007954
4210,0
4211,0
4212,0.0000001
4213,0.0662951
4214,0
4215,0
4216,0
4217,0
4218,0.9538809
4219,0
4220,0.2233088
4221,0
4222,0.0019479
4223,0
4224,0.0000237
4225,0
4226,0
4227,0.0017614
4228,0.9869938
4229,0.145153
4230,0.0002861
4231,0.8609298
4232,0
4233,0.0001001
4234,0
4235,0.4122609
4236,0
4237,0.0000097
4238,0.000425
4239,0.0000161
4240,0.6277331
4241,0
4242,0.5004376
4243,0.9764234
4244,0.0441287
4245,0
4246,0
4247,0
4248,0
4249,0.0002015
4250,0.0842339
4251,0.1185714
4252,0
4253,0
4254,0
4255,0
4256,0.0458219
4257,0.0000001
4258,0
4259,0.0000327
4260,0.5004376
4261,0
4262,0
4263,0
4264,0.9108573
4265,0.0188962
4266,0.0077339
4267,0
4268,0.8170819
4269,0
4270,0.1143913
4271,0.0000003
4272,0.9689561
4273,0
4274,0
4275,0.0000141
4276,0
4277,0.0037781
4278,0.8836275
4279,0
4280,0.0000116
4281,0.0002711
4282,0
4283,0.0194837
4284,0
4285,0.0001643
4286,0.0272622
4287,0.0003528
4288,0
4289,0
4290,0
4291,0
4292,0.0414815
4293,0.3231906
4294,0.0000623
4295,0
4296,0
4297,0.0020839
4298,0
4299,0.0000002
4300,0
4301,0
4302,0.7059903
4303,0.0000617
4304,0.4954307
4305,0.0000105
4306,0
4307,0.0317724
4308,0
4309,0.0897282
4310,0
4311,0
4312,0
4313,0.0339587
4314,0.7334179
4315,0
4316,0
4317,0
4318,0.0010036
4319,0.0000802
4320,0
4321,0
4322,0
4323,0
4324,0.3734304
4325,0
4326,0.000515
4327,0
4328,0.0196118
4329,0.0581884
4330,0.5133066
4331,0
4332,0.0144194
4333,0
4334,0.7202708
4335,0
4336,0
4337,0
4338,0
4339,0
4340,0
4341,0
4342,0
4343,0.2878564
4344,0
4345,0
4346,0
4347,0
4348,0.0000061
4349,0.0000016
4350,0
4351,0.0000285
4352,0
4353,0.4617054
4354,0
4355,0.0000034
4356,0.8001529
4357,0.4124159
4358,0
4359,0.7579656
4360,0.0000518
4361,0.4008772
4362,0
4363,0.0842339
4364,0.0145911
4365,0.0031649
4366,0.0014058
4367,0.000001
4368,0.0145911
4369,0.132637
4370,0.002772
4371,0.0962088
4372,0
4373,0
4374,0.2735732
4375,0.4982856
4376,0.4488487
4377,0.4403824
4378,0.8648177
4379,0.0853623
4380,0.1185714
4381,0.0545753
4382,0.0483012
4383,0.0003744
4384,0.0000398
4385,0.786514
4386,0
4387,0
4388,0
4389,0.0200691
4390,0.0012412
4391,0.0000031
4392,0
4393,0.0298268
4394,0
4395,0
4396,0
4397,0.8925762
4398,0
4399,0
4400,0
4401,0.3369646
4402,0.8415506
4403,0
4404,0
4405,0
4406,0
4407,0
4408,0
4409,0
4410,0
4411,0.6251159
4412,0
4413,0.0428104
4414,0
4415,0.3369646
4416,0.0063001
4417,0
4418,0
4419,0.0001198
4420,0.0009157
4421,0
4422,0.0000109
4423,0.0842339
4424,0.2593647
4425,0.0011701
4426,0
4427,0
4428,0
4429,0
4430,0
4431,0.0000769
4432,0
4433,0.0022442
4434,0
4435,0
4436,0
4437,0.555877
4438,0.0127898
4439,0.0000828
4440,0
4441,0
4442,0
4443,0
4444,0
4445,0.7990608
4446,0.1017472
4447,0
4448,0.1185714
4449,0
4450,0
4451,0
4452,0
4453,0.0136929
4454,0
4455,0
4456,0.002772
4457,0
4458,0.1448634
4459,0.6193507
4460,0
4461,0
4462,0.047639
4463,0.0842339
4464,0.0000004
4465,0
4466,0.0000007
4467,0
4468,0.0000001
4469,0.2495851
4470,0.000002
4471,0
4472,0
4473,0
4474,0
4475,0.822113
4476,0
4477,0
4478,0.0000001
4479,0
4480,0
4481,0
4482,0
4483,0
4484,0.2696786
4485,0
4486,0
4487,0.9313497
4488,0
4489,0.0007777
4490,0.0964376
4491,0
4492,0
4493,0
4494,0
4495,0
4496,0.1573359
4497,0
4498,0
4499,0.0518216
4500,0
4501,0
4502,0
4503,0.0000001
4504,0
4505,0.0000002
4506,0.0934365
4507,0.4529415
4508,0
4509,0.0000189
4510,0.0000031
4511,0
4512,0.4513399
4513,0
4514,0
4515,0
4516,0.5962909
4517,0
4518,0
4519,0
4520,0.0168189
4521,0
4522,0
4523,0.1439536
4524,0
4525,0.0206199
4526,0
4527,0
4528,0
4529,0
4530,0
4531,0
4532,0.6088278
4533,0.0002183
4534,0.2593647
4535,0
4536,0
4537,0
4538,0.0000018
4539,0
4540,0
4541,0.012298
4542,0
4543,0
4544,0
4545,0
4546,0
4547,0.0078171
4548,0
4549,0.0000387
4550,0
4551,0.0000008
4552,0
4553,0.029777
4554,0
4555,0
4556,0.6182813
4557,0
4558,0
4559,0
4560,0
4561,0
4562,0.4161772
4563,0
4564,0
4565,0.7689191
4566,0.3679292
4567,0
4568,0.0000379
4569,0
4570,0.0288413
4571,0.0000002
4572,0
4573,0
4574,0
4575,0
4576,0
4577,0.0145911
4578,0.6766116
4579,0.0000004
4580,0.0031234
4581,0
4582,0.0751434
4583,0
4584,0
4585,0
4586,0
4587,0.3980504
4588,0
4589,0.0083275
4590,0
4591,0
4592,0
4593,0
4594,0.0058648
4595,0
4596,0
4597,0
4598,0.3559403
4599,0.6791404
4600,0.0275094
4601,0
4602,0
4603,0.0062424
4604,0
4605,0
4606,0
4607,0.0148541
4608,0
4609,0.0000023
4610,0.0000076
4611,0.0000204
4612,0
4613,0
4614,0
4615,0
4616,0
4617,0
4618,0
4619,0
4620,0
4621,0.5753728
4622,0.5598355
4623,0
4624,0
4625,0
4626,0
4627,0.0081393
4628,0
4629,0
4630,0
4631,0
4632,0
4633,0
4634,0
4635,0
4636,0
4637,0
4638,0
4639,0
4640,0
4641,0
4642,0
4643,0.5004376
4644,0.0000001
4645,0
4646,0
4647,0.000033
4648,0
4649,0
4650,0
4651,0.0000006
4652,0
4653,0.5621755
4654,0
4655,0.013157
4656,0.0009635
4657,0.849339
4658,0.000001
4659,0
4660,0.0025744
4661,0
4662,0.0000416
4663,0
4664,0.1397555
4665,0.2593647
4666,0.0003763
4667,0
4668,0
4669,0.0013915
4670,0
4671,0
4672,0
4673,0
4674,0.0173687
4675,0
4676,0
4677,0
4678,0.0149663
4679,0
4680,0.0425459
4681,0.0055402
4682,0
4683,0
4684,0
4685,0
4686,0
4687,0.0000077
4688,0.0001157
4689,0
4690,0
4691,0.0000001
4692,0
4693,0.0020315
4694,0
4695,0
4696,0.9171755
4697,0
4698,0.8493873
4699,0
4700,0.2831821
4701,0.0060707
4702,0
4703,0
4704,0.000129
4705,0
4706,0
4707,0
4708,0.9862307
4709,0
4710,0
4711,0
4712,0.8097223
4713,0
4714,0
4715,0
4716,0
4717,0
4718,0
4719,0
4720,0
4721,0
4722,0
4723,0
4724,0
4725,0
4726,0
4727,0
4728,0.0010628
4729,0.446859
4730,0
4731,0.120068
4732,0
4733,0
4734,0
4735,0
4736,0
4737,0
4738,0
4739,0.0000075
4740,0.3823337
4741,0
4742,0.9959758
4743,0.0000182
4744,0.2644492
4745,0.4987713
4746,0.0031643
4747,0
4748,0
4749,0.3989615
4750,0.051041
4751,0.0000411
4752,0.4339615
4753,0.0016064
4754,0.1185714
4755,0
4756,0.1337486
4757,0
4758,0
4759,0
4760,0
4761,0
4762,0
4763,0
4764,0.1185714
4765,0
4766,0.0715378
4767,0
4768,0
4769,0
4770,0
4771,0
4772,0
4773,0.0003881
4774,0
4775,0.0048341
4776,0.9677909
4777,0
4778,0
4779,0.0577015
4780,0
4781,0
4782,0
4783,0
4784,0
4785,0.0630687
4786,0.0267026
4787,0
4788,0.0028223
4789,0
4790,0
4791,0
4792,0.0000002
4793,0
4794,0
4795,0
4796,0
4797,0.0157735
4798,0.3231906
4799,0
4800,0
4801,0
4802,0
4803,0
4804,0
4805,0.0000039
4806,0
4807,0
4808,0
4809,0
4810,0
4811,0
4812,0
4813,0
4814,0
4815,0
4816,0.9110512
4817,0
4818,0
4819,0.7680502
4820,0.0003933
4821,0.0003163
4822,0.10934
4823,0.0176535
4824,0.1815495
4825,0
4826,0
4827,0.0000095
4828,0.3369646
4829,0.1751719
4830,0
4831,0.4444605
4832,0
4833,0.827563
4834,0.197875
4835,0.0000044
4836,0.7728303
4837,0.8136894
4838,0.4982856
4839,0.4513399
4840,0.7727042
4841,0.6801734
4842,0.2867471
4843,0.8648177
4844,0.1185714
4845,0.0070984
4846,0.7364102
4847,0.5774648
4848,0.1185714
4849,0
4850,0
4851,0.0000001
4852,0
4853,0
4854,0
4855,0
4856,0
4857,0.0204016
4858,0
4859,0
4860,0
4861,0.002772
4862,0
4863,0
4864,0
4865,0.0010849
4866,0.0390548
4867,0
4868,0.0198218
4869,0
4870,0
4871,0.197875
4872,0
4873,0.0096749
4874,0.0000759
4875,0.0272622
4876,0.0145911
4877,0.0000741
4878,0.197875
4879,0.9810741
4880,0
4881,0.0000022
4882,0
4883,0.2059972
4884,0.0842339
4885,0
4886,0.0146161
4887,0.0000004
4888,0.0395811
4889,0.0000048
4890,0.0051395
4891,0
4892,0.00007
4893,0.1185714
4894,0
4895,0.0000007
4896,0
4897,0.0000002
4898,0.1185714
4899,0
4900,0.0000004
4901,0
4902,0.0337891
4903,0
4904,0.0000806
4905,0
4906,0
4907,0.0342602
4908,0.0000581
4909,0
4910,0.1185714
4911,0
4912,0.7356473
4913,0.002772
4914,0.00745
4915,0
4916,0
4917,0.0000062
4918,0.7958089
4919,0.4809223
4920,0.197875
4921,0
4922,0.0145911
4923,0.293847
4924,0.0842339
4925,0.6791404
4926,0
4927,0
4928,0.1185714
4929,0.0842339
4930,0
4931,0.0002026
4932,0.0000549
4933,0.1801561
4934,0.0040399
4935,0
4936,0
4937,0.1233604
4938,0.0005491
4939,0
4940,0.0008925
4941,0.0842339
4942,0.0006525
4943,0.2182873
4944,0.0000008
4945,0.2735074
4946,0.1864072
4947,0
4948,0.0068415
4949,0.1397555
4950,0.2268807
4951,0
4952,0.1174306
4953,0
4954,0.000924
4955,0.0000185
4956,0.0036353
4957,0
4958,0
4959,0.0000001
4960,0.0000001
4961,0.0272622
4962,0.0272622
4963,0.6751675
4964,0
4965,0
4966,0.262237
4967,0.4403824
4968,0.0391897
4969,0
4970,0.000084
4971,0.0145911
4972,0.0017631
4973,0
4974,0.0085417
4975,0.0033767
4976,0
4977,0.0029323
4978,0.1420367
4979,0
4980,0.1751719
4981,0.0000193
4982,0.0322686
4983,0
4984,0.009539
4985,0
4986,0
4987,0
4988,0.0017873
4989,0
4990,0.0000072
4991,0.0458852
4992,0.6335644
4993,0.0272622
4994,0.0842339
4995,0
4996,0
4997,0.0002712
4998,0
4999,0
5000,0.0000741
5001,0
5002,0.0013437
5003,0.0547168
5004,0.4227205
5005,0.2758487
5006,0.1352898
5007,0.0007448
5008,0.0000001
5009,0
5010,0.6751675
5011,0.0496091
5012,0.0017873
5013,0.0842339
5014,0.1185714
5015,0.0842339
5016,0.0000741
5017,0.1185714
5018,0.158259
5019,0.1231809
5020,0
5021,0.0000001
5022,0
5023,0
5024,0.5405182
5025,0.0068415
5026,0.0607679
5027,0.9420194
5028,0
5029,0.0013222
5030,0
5031,0.0002187
5032,0.1291745
5033,0
5034,0.0000154
5035,0.0000001
5036,0.0000025
5037,0.0000034
5038,0
5039,0.0037781
5040,0.9141996
5041,0
5042,0.0685639
5043,0.4391515
5044,0
5045,0.0000271
5046,0.0082463
5047,0.0141153
5048,0.0034879
5049,0.712398
5050,0.0009436
5051,0
5052,0.0323113
5053,0.0200691
5054,0.0002181
5055,0.0289887
5056,0.9413343
5057,0.0061002
5058,0.0272622
5059,0.6791404
5060,0.0117138
5061,0
5062,0
5063,0
5064,0
5065,0.000021
5066,0
5067,0.0003459
5068,0.5004376
5069,0
5070,0.0000003
5071,0.0010036
5072,0
5073,0.0020827
5074,0
5075,0
5076,0
5077,0
5078,0
5079,0.0118357
5080,0
5081,0.250969
5082,0.0051057
5083,0.0129701
5084,0.0009635
5085,0.0051057
5086,0.0000741
5087,0.0842339
5088,0.0253304
5089,0.0842339
5090,0.2794523
5091,0.0015926
5092,0.000082
5093,0.0145911
5094,0.0145911
5095,0.1397555
5096,0.0017426
5097,0.0000004
5098,0.002772
5099,0.0000001
5100,0.0000081
5101,0.3585481
5102,0.0017873
5103,0
5104,0.1185714
5105,0.5127238
5106,0
5107,0
5108,0.0011071
5109,0.1047173
5110,0.3369646
5111,0.0000016
5112,0.7014167
5113,0.0000002
5114,0.1624319
5115,0.1185714
5116,0.5091974
5117,0.0962088
5118,0.3817151
5119,0
5120,0.2324032
5121,0
5122,0.1801561
5123,0.4385333
5124,0.0007049
5125,0
5126,0.000447
5127,0.1138227
5128,0.0000012
5129,0
5130,0
5131,0.0017873
5132,0.0035854
5133,0.0000004
5134,0
5135,0.0077636
5136,0
5137,0.2765936
5138,0.336031
5139,0.0000021
5140,0
5141,0.0000062
5142,0
5143,0.0037781
5144,0
5145,0
5146,0
5147,0.0000001
5148,0
5149,0
5150,0
5151,0.0094018
5152,0.0051395
5153,0.8648177
5154,0
5155,0.0001114
5156,0.4233814
5157,0.1185714
5158,0.0001309
5159,0.0272622
5160,0.0021426
5161,0.197875
5162,0.0145911
5163,0.0007097
5164,0.0000906
5165,0.0039441
5166,0.0000027
5167,0.1185714
5168,0.0000041
5169,0.0002123
5170,0.8759149
5171,0.0045416
5172,0.0000355
5173,0
5174,0
5175,0.1162115
5176,0.3369646
5177,0
5178,0
5179,0
5180,0.044499
5181,0
5182,0
5183,0.0010036
5184,0
5185,0.0003692
5186,0
5187,0
5188,0.0842339
5189,0.0000001
5190,0
5191,0.0000001
5192,0
5193,0.0000101
5194,0
5195,0.0000006
5196,0
5197,0
5198,0.1114463
5199,0
5200,0.000566
5201,0.1155479
5202,0.0002953
5203,0
5204,0.3353092
5205,0.336031
5206,0
5207,0.8648177
5208,0.000002
5209,0.0000007
5210,0
5211,0
5212,0.0002993
5213,0.0015903
5214,0.0200691
5215,0.1397555
5216,0.2283238
5217,0
5218,0
5219,0.3299578
5220,0.0002961
5221,0.0000138
5222,0.0117801
5223,0
5224,0
5225,0.1185714
5226,0.0009539
5227,0.0842339
5228,0.1185714
5229,0.1259238
5230,0.0157655
5231,0.0842339
5232,0
5233,0.002772
5234,0.002327
5235,0.0252614
5236,0.1185714
5237,0.0842339
5238,0.0275094
5239,0.3231906
5240,0
5241,0.1279201
5242,0.1583921
5243,0
5244,0.0004364
5245,0
5246,0.0842339
5247,0
5248,0.0000219
5249,0.0000126
5250,0
5251,0
5252,0.0000089
5253,0.0003052
5254,0.0000222
5255,0
5256,0
5257,0.000005
5258,0.0200691
5259,0.0000796
5260,0
5261,0
5262,0
5263,0
5264,0.0000018
5265,0
5266,0.0000001
5267,0.9638403
5268,0
5269,0
5270,0
5271,0.0000176
5272,0
5273,0.0084164
5274,0
5275,0
5276,0
5277,0
5278,0
5279,0
5280,0.2867471
5281,0.0057932
5282,0
5283,0.0002748
5284,0.0253304
5285,0
5286,0
5287,0
5288,0
5289,0.0000002
5290,0
5291,0.0011107
5292,0
5293,0
5294,0
5295,0
5296,0
5297,0
5298,0.8934944
5299,0
5300,0
5301,0.3442199
5302,0.2867471
5303,0.0001088
5304,0
5305,0.0000043
5306,0
5307,0
5308,0.0000315
5309,0.0004363
5310,0.0049879
5311,0.6710918
5312,0.0076854
5313,0.0004253
5314,0.3440385
5315,0
5316,0
5317,0
5318,0.2279122
5319,0.0004779
5320,0.0000006
5321,0
5322,0
5323,0.2738666
5324,0.4513399
5325,0
5326,0
5327,0.3826743
5328,0
5329,0
5330,0
5331,0
5332,0
5333,0.4341948
5334,0
5335,0
5336,0
5337,0.0000494
5338,0.0000227
5339,0.2461893
5340,0.6458953
5341,0
5342,0
5343,0
5344,0
5345,0.3369646
5346,0.8648177
5347,0.0000005
5348,0
5349,0
5350,0
5351,0.0000003
5352,0.3627329
5353,0.0051395
5354,0.0056999
5355,0.0264837
5356,0
5357,0.1801561
5358,0
5359,0.1185714
5360,0
5361,0.0009635
5362,0
5363,0.0002351
5364,0
5365,0
5366,0
5367,0.0025615
5368,0.9034945
5369,0.0003609
5370,0.2077516
5371,0
5372,0
5373,0
5374,0
5375,0.0432293
5376,0.0016834
5377,0.0013437
5378,0
5379,0
5380,0.0012321
5381,0.0012542
5382,0
5383,0.0396549
5384,0
5385,0
5386,0.0000554
5387,0
5388,0
5389,0.3369646
5390,0.0000866
5391,0
5392,0
5393,0
5394,0.8518732
5395,0
5396,0.3829446
5397,0
5398,0.0001005
5399,0
5400,0
5401,0.0000404
5402,0
5403,0
5404,0
5405,0
5406,0
5407,0
5408,0
5409,0
5410,0
5411,0
5412,0.0014136
5413,0
5414,0.0013066
5415,0.0000287
5416,0
5417,0.0762347
5418,0.849339
5419,0.197875
5420,0.0579823
5421,0.0007448
5422,0
5423,0.8273237
5424,0
5425,0.0145911
5426,0.1185714
5427,0
5428,0.0002973
5429,0.0001866
5430,0
5431,0
5432,0.1512804
5433,0.1198302
5434,0.0299959
5435,0.0079229
5436,0
5437,0.0962088
5438,0
5439,0
5440,0
5441,0
5442,0.8648177
5443,0
5444,0
5445,0
5446,0
5447,0.0000023
5448,0
5449,0
5450,0.0000014
5451,0
5452,0
5453,0
5454,0.7680502
5455,0
5456,0
5457,0
5458,0
5459,0.493256
5460,0.0005603
5461,0
5462,0.0384817
5463,0
5464,0
5465,0.3369646
5466,0
5467,0.000178
5468,0
5469,0.0706908
5470,0
5471,0
5472,0.0000508
5473,0
5474,0
5475,0.007798
5476,0.0237196
5477,0.000202
5478,0
5479,0
5480,0.0000003
5481,0
5482,0
5483,0
5484,0
5485,0.0000346
5486,0.0002586
5487,0
5488,0
5489,0.0030456
5490,0
5491,0
5492,0.0000001
5493,0
5494,0.0027764
5495,0.0332426
5496,0
5497,0.197875
5498,0.8960869
5499,0
5500,0
5501,0
5502,0.5425978
5503,0.4433867
5504,0
5505,0
5506,0.3880816
5507,0.0842339
5508,0.3367426
5509,0.002772
5510,0
5511,0.0157655
5512,0.7978979
5513,0.0000014
5514,0.8033248
5515,0.0000001
5516,0
5517,0.0001033
5518,0.0041254
5519,0.2639253
5520,0
5521,0.2664134
5522,0
5523,0.0007219
5524,0.0000006
5525,0
5526,0.0013447
5527,0.0001543
5528,0
5529,0
5530,0
5531,0.0000006
5532,0
5533,0.001266
5534,0.1740607
5535,0
5536,0
5537,0
5538,0
5539,0
5540,0.3440533
5541,0
5542,0
5543,0
5544,0
5545,0.0000003
5546,0.0001821
5547,0.0000342
5548,0.0000001
5549,0
5550,0.497204
5551,0.7822439
5552,0.766929
5553,0
5554,0
5555,0.040852
5556,0.0000145
5557,0
5558,0
5559,0.0099641
5560,0.0045801
5561,0
5562,0
5563,0.0000003
5564,0
5565,0
5566,0
5567,0
5568,0.000008
5569,0
5570,0
5571,0.0501605
5572,0
5573,0
5574,0
5575,0
5576,0
5577,0
5578,0
5579,0
5580,0.4141828
5581,0.1448634
5582,0
5583,0
5584,0
5585,0
5586,0
5587,0.8390783
5588,0.0001749
5589,0
5590,0
5591,0.0004513
5592,0
5593,0
5594,0.0000012
5595,0.7934903
5596,0.5004376
5597,0
5598,0.4067778
5599,0.5039468
5600,0
5601,0
5602,0.0272622
5603,0.4513399
5604,0
5605,0.0000024
5606,0
5607,0.0001596
5608,0
5609,0
5610,0
5611,0
5612,0
5613,0
5614,0
5615,0
5616,0
5617,0
5618,0
5619,0
5620,0
5621,0
5622,0
5623,0.6905731
5624,0.002772
5625,0
5626,0.8212356
5627,0.1295893
5628,0
5629,0
5630,0
5631,0.0188114
5632,0
5633,0
5634,0.0700616
5635,0
5636,0
5637,0
5638,0.0000572
5639,0.0000002
5640,0
5641,0
5642,0
5643,0
5644,0
5645,0
5646,0.0000004
5647,0.4728059
5648,0
5649,0
5650,0
5651,0.0000103
5652,0
5653,0.0004911
5654,0
5655,0
5656,0.0000002
5657,0.0002824
5658,0
5659,0
5660,0.2823774
5661,0
5662,0.0036358
5663,0
5664,0
5665,0
5666,0
5667,0.0000003
5668,0.00745
5669,0.1448634
5670,0
5671,0.0000031
5672,0.0006913
5673,0.6092759
5674,0.0842339
5675,0
5676,0
5677,0.0001185
5678,0.4391515
5679,0.0842339
5680,0.002772
5681,0.7529736
5682,0.0001058
5683,0.002772
5684,0.6092759
5685,0.0002849
5686,0.0019883
5687,0.0007013
5688,0.0015251
5689,0.4391515
5690,0.0000047
5691,0.2539819
5692,0.0902013
5693,0.3254695
5694,0.8648177
5695,0.4513399
5696,0.7727042
5697,0.2593647
5698,0.0606639
5699,0.0008851
5700,0.6073132
5701,0.1448634
5702,0
5703,0
5704,0.0000951
5705,0
5706,0
5707,0
5708,0
5709,0.0000011
5710,0.2960759
5711,0.0118007
5712,0
5713,0
5714,0.0839297
5715,0.0000004
5716,0
5717,0.0001328
5718,0
5719,0
5720,0
5721,0
5722,0.0145911
5723,0.8502725
5724,0
5725,0.0011986
5726,0
5727,0.0000648
5728,0
5729,0.0037606
5730,0
5731,0
5732,0
5733,0
5734,0
5735,0
5736,0
5737,0
5738,0.0010505
5739,0
5740,0.2438916
5741,0.0050032
5742,0
5743,0
5744,0.4391515
5745,0.3381217
5746,0.0016926
5747,0.000029
5748,0
5749,0
5750,0
5751,0.0842339
5752,0
5753,0
5754,0
5755,0
5756,0.0000001
5757,0
5758,0.2565786
5759,0
5760,0.0016926
5761,0
5762,0.0000001
5763,0
5764,0
5765,0.0000005
5766,0.0027648
5767,0
5768,0
5769,0.8210162
5770,0.0842339
5771,0.1291745
5772,0.6751675
5773,0.3099406
5774,0.0389554
5775,0
5776,0.0000067
5777,0.0842339
5778,0.0043102
5779,0.0626731
5780,0.0547168
5781,0
5782,0
5783,0
5784,0.7334179
5785,0.6929161
5786,0
5787,0
5788,0.336031
5789,0
5790,0.1448137
5791,0
5792,0
5793,0.0010036
5794,0.0000019
5795,0.0000049
5796,0.0000002
5797,0.6751675
5798,0.0000296
5799,0
5800,0.0003392
5801,0.6376842
5802,0
5803,0
5804,0
5805,0.00054
5806,0.010017
5807,0
5808,0
5809,0
5810,0.0017873
5811,0.0685639
5812,0.2794523
5813,0.0000001
5814,0
5815,0.0962088
5816,0.3369646
5817,0.0000237
5818,0
5819,0.2738666
5820,0
5821,0.0076834
5822,0.0000084
5823,0
5824,0.0000148
5825,0.0391089
5826,0.1179134
5827,0
5828,0.0406867
5829,0.0000712
5830,0.0000009
5831,0
5832,0
5833,0
5834,0
5835,0.0002526
5836,0
5837,0.0034444
5838,0
5839,0.0381769
5840,0
5841,0.0272622
5842,0
5843,0.0145911
5844,0.0005916
5845,0
5846,0.0004508
5847,0.7745122
5848,0.1351715
5849,0
5850,0
5851,0.0000003
5852,0
5853,0
5854,0.5953999
5855,0.795079
5856,0.0000001
5857,0.0000003
5858,0.0000013
5859,0
5860,0
5861,0
5862,0.000001
5863,0
5864,0.0009663
5865,0
5866,0
5867,0.552603
5868,0.6801734
5869,0
5870,0
5871,0
5872,0
5873,0.1994898
5874,0
5875,0.2652104
5876,0.2776006
5877,0.0285286
5878,0.1177922
5879,0.6284717
5880,0
5881,0.0294882
5882,0.0436409
5883,0.2035406
5884,0
5885,0.9890578
5886,0
5887,0.7206553
5888,0
5889,0
5890,0.0000671
5891,0
5892,0.0013774
5893,0
5894,0
5895,0.1185714
5896,0
5897,0.0010052
5898,0
5899,0.0047514
5900,0.0003982
5901,0.0000001
5902,0
5903,0.0088479
5904,0.0000053
5905,0
5906,0
5907,0.0842339
5908,0.7834181
5909,0
5910,0.0254794
5911,0
5912,0.0049002
5913,0.0033739
5914,0
5915,0
5916,0.0010121
5917,0
5918,0
5919,0.0139155
5920,0.0889288
5921,0.0008046
5922,0.3780222
5923,0
5924,0
5925,0.0056216
5926,0
5927,0.0002633
5928,0.717625
5929,0
5930,0.0000002
5931,0
5932,0
5933,0.0000039
5934,0
5935,0.0000455
5936,0.0080444
5937,0
5938,0
5939,0
5940,0.0012627
5941,0
5942,0
5943,0
5944,0
5945,0
5946,0
5947,0.0000086
5948,0.2593647
5949,0.0000086
5950,0.005347
5951,0.0012035
5952,0.0272622
5953,0
5954,0.5151612
5955,0
5956,0.1505232
5957,0.0842339
5958,0.0978929
5959,0.0000741
5960,0.0272622
5961,0.1397617
5962,0
5963,0.0022596
5964,0
5965,0
5966,0
5967,0
5968,0.0002272
5969,0.0000331
5970,0
5971,0
5972,0.0002448
5973,0
5974,0
5975,0
5976,0.0000005
5977,0.5184488
5978,0.2714072
5979,0
5980,0
5981,0.2274745
5982,0
5983,0
5984,0.0133958
5985,0
5986,0
5987,0.000003
5988,0.4391515
5989,0.6005557
5990,0.8354759
5991,0
5992,0.0021471
5993,0.1216156
5994,0
5995,0.0000026
5996,0
5997,0.0842339
5998,0
5999,0
6000,0
6001,0.0013437
6002,0.0437696
6003,0
6004,0
6005,0
6006,0.088536
6007,0
6008,0
6009,0.0000002
6010,0
6011,0.6689836
6012,0.0083671
6013,0
6014,0.0000043
6015,0.0000908
6016,0
6017,0.0000679
6018,0.0000093
6019,0
6020,0
6021,0.0000216
6022,0.1733889
6023,0
6024,0
6025,0
6026,0
6027,0
6028,0
6029,0
6030,0
6031,0
6032,0
6033,0
6034,0
6035,0.0002711
6036,0.3332181
6037,0.0000006
6038,0.0000032
6039,0.0000227
6040,0.0188294
6041,0.0000041
6042,0
6043,0
6044,0
6045,0
6046,0
6047,0.0026661
6048,0.5680521
6049,0.0453033
6050,0.0000002
6051,0.0003971
6052,0
6053,0.0274631
6054,0.0000001
6055,0
6056,0.0004197
6057,0.0012709
6058,0.0394878
6059,0
6060,0
6061,0
6062,0
6063,0
6064,0
6065,0
6066,0
6067,0
6068,0.0000294
6069,0.0000222
6070,0.1017472
6071,0.0067481
6072,0
6073,0
6074,0
6075,0
6076,0
6077,0
6078,0.0000223
6079,0.0005239
6080,0.9163582
6081,0
6082,0.0020476
6083,0
6084,0
6085,0
6086,0
6087,0.7840631
6088,0.003287
6089,0.0705541
6090,0
6091,0
6092,0
6093,0.0000023
6094,0
6095,0
6096,0.000307
6097,0
6098,0
6099,0
6100,0.002772
6101,0
6102,0.3477655
6103,0
6104,0.0145911
6105,0
6106,0.0000003
6107,0.0000205
6108,0.1771669
6109,0
6110,0
6111,0
6112,0
6113,0.0001326
6114,0.0200691
6115,0.0000004
6116,0.8535537
6117,0
6118,0.3160762
6119,0.0028307
6120,0.2867471
6121,0.8648177
6122,0.4403824
6123,0.5199203
6124,0.2380134
6125,0.4982856
6126,0.3369646
6127,0.4513399
6128,0.4513399
6129,0.8972856
6130,0.4748211
6131,0
6132,0
6133,0.000099
6134,0.0109461
6135,0
6136,0
6137,0
6138,0
6139,0.0010509
6140,0.0000609
6141,0.0013413
6142,0.0000004
6143,0.0000002
6144,0.0000592
6145,0
6146,0.2953798
6147,0.4474689
6148,0.6015397
6149,0.0609672
6150,0.4513399
6151,0
6152,0.0080715
6153,0
6154,0.0559617
6155,0
6156,0.0001114
6157,0
6158,0
6159,0
6160,0
6161,0
6162,0
6163,0.5585293
6164,0
6165,0
6166,0.0000014
6167,0.4521025
6168,0
6169,0.0004793
6170,0
6171,0.7435642
6172,0.2867471
6173,0.0061883
6174,0
6175,0
6176,0.2606554
6177,0.0000063
6178,0
6179,0
6180,0.006305
6181,0.0565569
6182,0
6183,0
6184,0.0572267
6185,0
6186,0
6187,0
6188,0
6189,0
6190,0
6191,0
6192,0.0009962
6193,0
6194,0
6195,0.8097223
6196,0.8794559
6197,0.0206698
6198,0
6199,0.1448634
6200,0.0569597
6201,0.2570097
6202,0.0000043
6203,0.0000001
6204,0.0091883
6205,0.0000012
6206,0.4642789
6207,0.4536207
6208,0.0005491
6209,0.0022336
6210,0.0505829
6211,0
6212,0
6213,0.000001
6214,0
6215,0
6216,0.0022046
6217,0
6218,0
6219,0
6220,0
6221,0.3456436
6222,0
6223,0
6224,0
6225,0.3649388
6226,0.0330208
6227,0.1500002
6228,0.0087165
6229,0.2129141
6230,0
6231,0
6232,0
6233,0.2794523
6234,0.8648177
6235,0.0063143
6236,0
6237,0
6238,0
6239,0.0250522
6240,0.9772811
6241,0.0000137
6242,0
6243,0
6244,0
6245,0
6246,0.7849481
6247,0
6248,0
6249,0
6250,0.4214082
6251,0.0000008
6252,0
6253,0.0398177
6254,0.1715891
6255,0
6256,0
6257,0
6258,0
6259,0
6260,0.0000031
6261,0.0867924
6262,0
6263,0.3369646
6264,0.7292028
6265,0.0010438
6266,0.0054303
6267,0
6268,0
6269,0
6270,0.0000225
6271,0.0000008
6272,0
6273,0
6274,0
6275,0.6182813
6276,0
6277,0
6278,0
6279,0.8603273
6280,0
6281,0
6282,0
6283,0
6284,0
6285,0
6286,0.5768606
6287,0
6288,0
6289,0
6290,0
6291,0.0000209
6292,0
6293,0
6294,0.7402675
6295,0
6296,0
6297,0.4317981
6298,0
6299,0.1196874
6300,0
6301,0
6302,0.9539784
6303,0.0005491
6304,0
6305,0
6306,0.1448634
6307,0
6308,0.0418356
6309,0.0000063
6310,0.4294791
6311,0
6312,0.0393199
6313,0.0330233
6314,0
6315,0.3002707
6316,0.0021994
6317,0.002772
6318,0.0000032
6319,0
6320,0
6321,0
6322,0.0000524
6323,0.516699
6324,0.0630389
6325,0.0145911
6326,0
6327,0.2373167
6328,0
6329,0.0005249
6330,0
6331,0
6332,0
6333,0
6334,0
6335,0.0062281
6336,0
6337,0.8155049
6338,0
6339,0
6340,0.0001991
6341,0
6342,0.002023
6343,0
6344,0.0000002
6345,0.9861801
6346,0.1678895
6347,0
6348,0.9520015
6349,0.0668085
6350,0.4030477
6351,0
6352,0.0001104
6353,0.1233604
6354,0.0004992
6355,0.0002338
6356,0.0049925
6357,0.0001506
6358,0
6359,0
6360,0.0245602
6361,0
6362,0
6363,0.5074279
6364,0
6365,0
6366,0
6367,0
6368,0.0003806
6369,0.0685639
6370,0
6371,0
6372,0.7392748
6373,0.039198
6374,0
6375,0
6376,0
6377,0.9776339
6378,0
6379,0.0169041
6380,0
6381,0.0000048
6382,0.0000214
6383,0.0155543
6384,0
6385,0.00745
6386,0.0145911
6387,0
6388,0.0081465
6389,0.8474591
6390,0.0842339
6391,0.000001
6392,0.0842339
6393,0.0151351
6394,0
6395,0.0136906
6396,0.0010036
6397,0.0842339
6398,0.1185714
6399,0
6400,0
6401,0
6402,0.0658072
6403,0.5568475
6404,0.0000002
6405,0
6406,0.0000382
6407,0
6408,0
6409,0
6410,0
6411,0.00006
6412,0.0821044
6413,0.0000006
6414,0
6415,0.0080618
6416,0.0032437
6417,0
6418,0
6419,0.1185714
6420,0
6421,0
6422,0
6423,0
6424,0.0000001
6425,0
6426,0
6427,0.7855947
6428,0
6429,0
6430,0
6431,0
6432,0.0000141
6433,0
6434,0.1216713
6435,0
6436,0
6437,0.0000349
6438,0
6439,0
6440,0.002772
6441,0.4619417
6442,0
6443,0
6444,0
6445,0.0970396
6446,0
6447,0.3405444
6448,0
6449,0.980893
6450,0
6451,0
6452,0
6453,0
6454,0.2453
6455,0
6456,0.0000008
6457,0
6458,0
6459,0
6460,0
6461,0
6462,0.0000005
6463,0.01561
6464,0
6465,0.4205285
6466,0
6467,0.0145911
6468,0
6469,0
6470,0
6471,0.8479629
6472,0.2120194
6473,0
6474,0.00054
6475,0
6476,0.3369646
6477,0
6478,0
6479,0.0000002
6480,0.2182873
6481,0
6482,0
6483,0.0000001
6484,0.0842339
6485,0
6486,0
6487,0.0619525
6488,0
6489,0
6490,0
6491,0.0684683
6492,0
6493,0.0000003
6494,0
6495,0
6496,0
6497,0.0000005
6498,0
6499,0.8695259
6500,0
6501,0.2053223
6502,0
6503,0
6504,0
6505,0.2495851
6506,0
6507,0
6508,0
6509,0
6510,0
6511,0
6512,0
6513,0.1618229
6514,0.0000771
6515,0
6516,0
6517,0
6518,0
6519,0
6520,0
6521,0.0046075
6522,0
6523,0
6524,0.0001557
6525,0.0007049
6526,0.8356221
6527,0
6528,0
6529,0
6530,0.0000027
6531,0
6532,0.0660289
6533,0.0004278
6534,0.000002
6535,0.0272622
6536,0
6537,0
6538,0
6539,0.0037781
6540,0
6541,0
6542,0.0016635
6543,0
6544,0
6545,0
6546,0
6547,0.1744389
6548,0
6549,0
6550,0.0518216
6551,0
6552,0.0000018
6553,0
6554,0.1500002
6555,0.0842339
6556,0.5405182
6557,0.0551397
6558,0.0061767
6559,0
6560,0.0000045
6561,0.0000001
6562,0.2178097
6563,0.1185714
6564,0.9420194
6565,0.8648177
6566,0.4513399
6567,0.1185714
6568,0.8097223
6569,0.1275668
6570,0.0007384
6571,0.1185714
6572,0
6573,0
6574,0.468008
6575,0.0000024
6576,0.0000225
6577,0
6578,0
6579,0.1185714
6580,0
6581,0
6582,0
6583,0.106815
6584,0
6585,0.0272622
6586,0.0023087
6587,0
6588,0
6589,0
6590,0
6591,0.4950496
6592,0.2117493
6593,0.0022029
6594,0
6595,0.0001828
6596,0.0000229
6597,0.0488936
6598,0
6599,0
6600,0
6601,0.0105967
6602,0.4992205
6603,0
6604,0.0001114
6605,0.3917392
6606,0.7790346
6607,0
6608,0
6609,0
6610,0
6611,0
6612,0.0001114
6613,0.6182813
6614,0
6615,0
6616,0
6617,0
6618,0
6619,0.0000001
6620,0
6621,0
6622,0.0835068
6623,0
6624,0.3817151
6625,0
6626,0
6627,0.0009462
6628,0.0044377
6629,0
6630,0
6631,0
6632,0
6633,0
6634,0
6635,0.4513399
6636,0.0774875
6637,0
6638,0.0108729
6639,0
6640,0.0204932
6641,0.0000021
6642,0.9452107
6643,0.8842749
6644,0.000705
6645,0.0000131
6646,0
6647,0.0060675
6648,0.0000632
6649,0
6650,0
6651,0
6652,0.0000084
6653,0
6654,0.9262029
6655,0
6656,0
6657,0
6658,0
6659,0.0029923
6660,0.0000537
6661,0.0033273
6662,0
6663,0.0001291
6664,0
6665,0
6666,0
6667,0
6668,0.0002832
6669,0
6670,0
6671,0.1522607
6672,0
6673,0.0000005
6674,0
6675,0.0298268
6676,0
6677,0
6678,0
6679,0.0008923
6680,0
6681,0.0330027
6682,0
6683,0
6684,0.0000048
6685,0
6686,0
6687,0.5585293
6688,0
6689,0.0962088
6690,0.0000005
6691,0.0000001
6692,0
6693,0
6694,0
6695,0.6801734
6696,0
6697,0
6698,0
6699,0
6700,0
6701,0
6702,0.002162
6703,0
6704,0.0010036
6705,0.4592408
6706,0
6707,0.0125902
6708,0
6709,0
6710,0
6711,0
6712,0.4640155
6713,0
6714,0
6715,0
6716,0.2380134
6717,0.8097223
6718,0.0000002
6719,0
6720,0.1198876
6721,0
6722,0
6723,0
6724,0
6725,0.7909931
6726,0
6727,0
6728,0.0000025
6729,0
6730,0.0013437
6731,0.4922734
6732,0
6733,0.2593332
6734,0
6735,0
6736,0.0155953
6737,0
6738,0
6739,0
6740,0
6741,0.0000251
6742,0.002772
6743,0.2120194
6744,0.0037781
6745,0.0037781
6746,0.0272622
6747,0.0003808
6748,0.0000055
6749,0.0181867
6750,0.0000006
6751,0.5638213
6752,0.0842339
6753,0.0572357
6754,0.0145911
6755,0.4907424
6756,0.1448634
6757,0.0200691
6758,0
6759,0
6760,0
6761,0
6762,0.0000003
6763,0
6764,0.4504789
6765,0.0000303
6766,0.0000001
6767,0.0000789
6768,0
6769,0.0073124
6770,0
6771,0
6772,0
6773,0.0183058
6774,0
6775,0
6776,0.4054377
6777,0.0842339
6778,0.4554276
6779,0
6780,0
6781,0.0870749
6782,0.0842339
6783,0
6784,0.0098102
6785,0
6786,0.0272622
6787,0
6788,0.450392
6789,0.3093786
6790,0.0000008
6791,0.000933
6792,0.2836839
6793,0.0068415
6794,0
6795,0.003018
6796,0
6797,0
6798,0
6799,0.043989
6800,0
6801,0.000002
6802,0.0000015
6803,0
6804,0
6805,0
6806,0.677926
6807,0.9904021
6808,0.0015307
6809,0
6810,0.241002
6811,0.2781896
6812,0
6813,0.2410943
6814,0
6815,0
6816,0
6817,0
6818,0
6819,0.0917508
6820,0.189431
6821,0
6822,0
6823,0
6824,0
6825,0.0000368
6826,0
6827,0.0322686
6828,0.1790196
6829,0.4391515
6830,0.0013602
6831,0.0005491
6832,0.0018639
6833,0.0842339
6834,0
6835,0
6836,0.1814185
6837,0.0379891
6838,0.0000001
6839,0
6840,0
6841,0.0138433
6842,0.3637456
6843,0.0000006
6844,0.0005491
6845,0
6846,0.0000016
6847,0
6848,0
6849,0.0063397
6850,0.0000147
6851,0.000049
6852,0.0271655
6853,0
6854,0.2738666
6855,0.0066161
6856,0
6857,0
6858,0
6859,0
6860,0.0017243
6861,0
6862,0.0001704
6863,0
6864,0.4382207
6865,0.0000235
6866,0
6867,0
6868,0.0000533
6869,0.2593647
6870,0.2307654
6871,0.0000004
6872,0.1606011
6873,0.7680502
6874,0.0549621
6875,0.0072147
6876,0
6877,0.0017196
6878,0.0732459
6879,0
6880,0
6881,0.4936696
6882,0
6883,0
6884,0.0000023
6885,0
6886,0.0842339
6887,0
6888,0.0002026
6889,0
6890,0.000001
6891,0
6892,0
6893,0.0000038
6894,0.0000091
6895,0
6896,0.1839915
6897,0
6898,0
6899,0.002772
6900,0.1849764
6901,0.0842339
6902,0
6903,0
6904,0.0184096
6905,0
6906,0.2219478
6907,0
6908,0
6909,0.9377499
6910,0.2314382
6911,0.0139485
6912,0
6913,0.0001857
6914,0.2289377
6915,0.7033385
6916,0.0000003
6917,0
6918,0
6919,0.4124921
6920,0.0062064
6921,0.0076436
6922,0
6923,0
6924,0
6925,0
6926,0
6927,0.112177
6928,0
6929,0.0000132
6930,0.0250596
6931,0.1949564
6932,0
6933,0
6934,0
6935,0.0003835
6936,0
6937,0
6938,0
6939,0.6863567
6940,0
6941,0
6942,0
6943,0.068354
6944,0
6945,0
6946,0
6947,0.0167365
6948,0
6949,0.6894045
6950,0.0000003
6951,0.4273283
6952,0.0000231
6953,0
6954,0
6955,0.0037781
6956,0.8648177
6957,0.0000021
6958,0
6959,0
6960,0
6961,0
6962,0
6963,0.0000004
6964,0.0000878
6965,0
6966,0.0002505
6967,0.2119537
6968,0.1694974
6969,0.0000005
6970,0.0000004
6971,0
6972,0
6973,0.0035839
6974,0
6975,0.0000281
6976,0
6977,0.2960428
6978,0
6979,0.8648177
6980,0.0000005
6981,0.1185714
6982,0.0040399
6983,0
6984,0.0842339
6985,0.0000048
6986,0.1106412
6987,0.0842339
6988,0.1185714
6989,0
6990,0.0005491
6991,0.7811981
6992,0.4513399
6993,0.0951214
6994,0.8648177
6995,0.1448634
6996,0.2380134
6997,0.0000001
6998,0
6999,0.0000004
7000,0
7001,0.0458844
7002,0
7003,0
7004,0.4778855
7005,0.0145911
7006,0.000001
7007,0.1912428
7008,0.7978979
7009,0
7010,0.000001
7011,0.0000983
7012,0.0001114
7013,0
7014,0.3980058
7015,0
7016,0.0579469
7017,0.0000002
7018,0.1185714
7019,0
7020,0.0718485
7021,0
7022,0
7023,0.0087192
7024,0
7025,0
7026,0.0074948
7027,0
7028,0
7029,0
7030,0
7031,0
7032,0
7033,0.0026389
7034,0.6736287
7035,0
7036,0
7037,0
7038,0
7039,0.3540409
7040,0.2393068
7041,0
7042,0
7043,0.3829938
7044,0.0000001
7045,0.0016963
7046,0
7047,0.5702113
7048,0
7049,0
7050,0
7051,0
7052,0
7053,0
7054,0
7055,0
7056,0.0000048
7057,0
7058,0.0002354
7059,0.0000001
7060,0.002772
7061,0.8648177
7062,0
7063,0.3159634
7064,0
7065,0
7066,0
7067,0.1052006
7068,0
7069,0
7070,0.0000001
7071,0
7072,0.261344
7073,0
7074,0.000178
7075,0
7076,0.000034
7077,0
7078,0.0009663
7079,0.0000002
7080,0.0000001
7081,0
7082,0.0272622
7083,0
7084,0.0000002
7085,0.0000126
7086,0
7087,0
7088,0.0280662
7089,0
7090,0
7091,0
7092,0.4559959
7093,0
7094,0
7095,0.0007143
7096,0
7097,0.000042
7098,0.0008572
7099,0
7100,0
7101,0
7102,0
7103,0.0025714
7104,0
7105,0
7106,0.0000061
7107,0
7108,0.0000009
7109,0.0033635
7110,0
7111,0
7112,0.0004274
7113,0
7114,0.5252159
7115,0
7116,0.4235236
7117,0
7118,0
7119,0
7120,0
7121,0
7122,0
7123,0
7124,0.9938191
7125,0.6493558
7126,0
7127,0
7128,0
7129,0
7130,0
7131,0
7132,0
7133,0
7134,0.0066101
7135,0
7136,0
7137,0
7138,0.7285756
7139,0
7140,0
7141,0
7142,0.0029702
7143,0
7144,0
7145,0
7146,0.2960428
7147,0
7148,0
7149,0
7150,0
7151,0
7152,0
7153,0
7154,0
7155,0.0000025
7156,0
7157,0
7158,0
7159,0
7160,0
7161,0
7162,0
7163,0
7164,0
7165,0
7166,0
7167,0
7168,0
7169,0.0000002
7170,0.0059193
7171,0.0000091
7172,0.9003138
7173,0
7174,0
7175,0.0000481
7176,0.000025
7177,0
7178,0.0139095
7179,0.0000492
7180,0.1626359
7181,0
7182,0.4287275
7183,0.5303332
7184,0
7185,0
7186,0.0000001
7187,0.0001176
7188,0.652082
7189,0.8743846
7190,0.0004027
7191,0.0147479
7192,0.1441516
7193,0
7194,0
7195,0
7196,0
7197,0
7198,0
7199,0
7200,0
7201,0
7202,0
7203,0
7204,0
7205,0
7206,0
7207,0
7208,0
7209,0.1397555
7210,0.4076371
7211,0.1185714
7212,0
7213,0
7214,0
7215,0.0000028
7216,0.0155758
7217,0
7218,0
7219,0
7220,0
7221,0.0037572
7222,0
7223,0.336031
7224,0.0004354
7225,0.0868458
7226,0
7227,0
7228,0.0325554
7229,0
7230,0
7231,0
7232,0.1255369
7233,0
7234,0
7235,0
7236,0
7237,0.0000001
7238,0
7239,0
7240,0
7241,0
7242,0
7243,0
7244,0
7245,0
7246,0
7247,0
7248,0
7249,0
7250,0
7251,0
7252,0
7253,0.2237463
7254,0.8648177
7255,0.5774319
7256,0
7257,0
7258,0.0099294
7259,0.0151548
7260,0.6421532
7261,0.0000005
7262,0.0000001
7263,0.0842339
7264,0.0001094
7265,0
7266,0.2780457
7267,0.0145911
7268,0
7269,0.0293937
7270,0.0644909
7271,0.0502058
7272,0
7273,0
7274,0
7275,0.1397555
7276,0.0853623
7277,0.0008986
7278,0
7279,0
7280,0
7281,0.0010822
7282,0
7283,0
7284,0.0316543
7285,0
7286,0
7287,0
7288,0
7289,0.0009489
7290,0
7291,0.000014
7292,0
7293,0
7294,0
7295,0
7296,0
7297,0
7298,0.1582088
7299,0
7300,0
7301,0
7302,0
7303,0
7304,0
7305,0.0101054
7306,0
7307,0.0125824
7308,0
7309,0
7310,0
7311,0
7312,0
7313,0.408398
7314,0.0000001
7315,0
7316,0
7317,0
7318,0
7319,0.0842339
7320,0.6801734
7321,0.6418172
7322,0
7323,0
7324,0
7325,0
7326,0
7327,0.0001395
7328,0
7329,0.0000763
7330,0
7331,0.0000001
7332,0
7333,0.0788017
7334,0
7335,0
7336,0
7337,0
7338,0.0001451
7339,0
7340,0
7341,0
7342,0.2867471
7343,0
7344,0
7345,0.0000012
7346,0
7347,0
7348,0.0000083
7349,0
7350,0.1477122
7351,0.0145911
7352,0
7353,0
7354,0
7355,0
7356,0
7357,0
7358,0
7359,0
7360,0
7361,0.0000756
7362,0
7363,0.0005491
7364,0
7365,0
7366,0
7367,0.1564746
7368,0
7369,0
7370,0
7371,0
7372,0
7373,0.05456
7374,0
7375,0
7376,0.0000028
7377,0
7378,0
7379,0
7380,0.0000002
7381,0.0006051
7382,0.0002197
7383,0
7384,0
7385,0.3857756
7386,0
7387,0
7388,0
7389,0
7390,0
7391,0
7392,0.1652498
7393,0
7394,0.0626974
7395,0
7396,0
7397,0
7398,0.0002991
7399,0
7400,0
7401,0.0000257
7402,0
7403,0
7404,0
7405,0
7406,0
7407,0.0021522
7408,0
7409,0
7410,0
7411,0
7412,0
7413,0
7414,0
7415,0
7416,0.040581
7417,0.6015431
7418,0.0810537
7419,0
7420,0
7421,0
7422,0
7423,0.0052889
7424,0
7425,0
7426,0
7427,0.0005515
7428,0.7990608
7429,0.0000001
7430,0
7431,0
7432,0.0124196
7433,0.000081
7434,0.1216713
7435,0.1348221
7436,0.0003459
7437,0.6203532
7438,0.9514678
7439,0.6791404
7440,0.0153041
7441,0
7442,0.0000001
7443,0.0012132
7444,0
7445,0.0002671
7446,0
7447,0
7448,0.0253304
7449,0
7450,0.0000015
7451,0.5044678
7452,0.2495851
7453,0.9197837
7454,0.1185714
7455,0.8097223
7456,0.2893772
7457,0.2960428
7458,0.0017433
7459,0.0606639
7460,0.4724638
7461,0.079479
7462,0.0007047
7463,0.001265
7464,0
7465,0.0104404
7466,0
7467,0
7468,0
7469,0
7470,0
7471,0
7472,0.0113253
7473,0
7474,0.0002864
7475,0
7476,0
7477,0
7478,0
7479,0
7480,0
7481,0
7482,0.1318392
7483,0
7484,0
7485,0
7486,0
7487,0
7488,0.0000623
7489,0
7490,0
7491,0
7492,0
7493,0
7494,0.2781714
7495,0
7496,0
7497,0
7498,0
7499,0
7500,0
7501,0
7502,0
7503,0.0033753
7504,0.3369646
7505,0
7506,0
7507,0
7508,0.0022283
7509,0
7510,0
7511,0.0004138
7512,0
7513,0
7514,0
7515,0
7516,0
7517,0.3802448
7518,0.0812892
7519,0
7520,0
7521,0
7522,0
7523,0.0579909
7524,0.7035931
7525,0.7734583
7526,0.363818
7527,0
7528,0
7529,0
7530,0.4259145
7531,0.0759683
7532,0.0828384
7533,0.0283731
7534,0.0007474
7535,0.002772
7536,0.6007699
7537,0.4624671
7538,0
7539,0
7540,0.5289907
7541,0.0098126
7542,0
7543,0
7544,0
7545,0
7546,0.0547168
7547,0.197875
7548,0
7549,0.0046726
7550,0
7551,0
7552,0.0008699
7553,0
7554,0.0000015
7555,0.0000574
7556,0.0464386
7557,0
7558,0.1229787
7559,0
7560,0
7561,0
7562,0
7563,0
7564,0.0001371
7565,0
7566,0
7567,0
7568,0.9531882
7569,0.1811725
7570,0.1914707
7571,0
7572,0
7573,0
7574,0
7575,0
7576,0.0001504
7577,0.0000584
7578,0
7579,0
7580,0
7581,0
7582,0.0001
7583,0.3610904
7584,0
7585,0
7586,0
7587,0
7588,0
7589,0
7590,0
7591,0.5245659
7592,0
7593,0
7594,0.0024745
7595,0.000017
7596,0.0111934
7597,0
7598,0.0000447
7599,0
7600,0
7601,0
7602,0
7603,0
7604,0
7605,0
7606,0.0019522
7607,0.0000001
7608,0.0000001
7609,0
7610,0
7611,0
7612,0.1801561
7613,0.2593647
7614,0
7615,0
7616,0.8051755
7617,0.2731356
7618,0
7619,0
7620,0
7621,0
7622,0
7623,0
7624,0
7625,0
7626,0
7627,0
7628,0.3550227
7629,0
7630,0
7631,0
7632,0.0770953
7633,0
7634,0
7635,0.1017472
7636,0
7637,0
7638,0
7639,0
7640,0.0000145
7641,0
7642,0.0000002
7643,0.0001506
7644,0.0068848
7645,0.0000262
7646,0.197875
7647,0
7648,0
7649,0
7650,0.9069487
7651,0.0000397
7652,0.0328303
7653,0
7654,0.0240739
7655,0.0000401
7656,0.0370125
7657,0.0000601
7658,0.0000366
7659,0
7660,0.3369646
7661,0
7662,0
7663,0
7664,0.0000007
7665,0
7666,0
7667,0
7668,0
7669,0
7670,0
7671,0.0006663
7672,0
7673,0
7674,0.0904235
7675,0
7676,0
7677,0.1709822
7678,0.158259
7679,0.1834232
7680,0
7681,0
7682,0
7683,0
7684,0
7685,0
7686,0
7687,0
7688,0
7689,0
7690,0.0408789
7691,0
7692,0
7693,0.0000015
7694,0
7695,0
7696,0
7697,0
7698,0
7699,0
7700,0.0076938
7701,0.8623298
7702,0
7703,0
7704,0
7705,0.0027084
7706,0
7707,0
7708,0
7709,0
7710,0
7711,0.2971242
7712,0
7713,0.0002557
7714,0.1731614
7715,0
7716,0.1979169
7717,0
7718,0
7719,0
7720,0
7721,0
7722,0
7723,0.0199233
7724,0
7725,0
7726,0
7727,0
7728,0.0145911
7729,0.2380134
7730,0.0001605
7731,0.0012373
7732,0.0275094
7733,0.0514029
7734,0
7735,0.0002026
7736,0
7737,0.0720491
7738,0
7739,0.0339292
7740,0
7741,0.002772
7742,0.0173761
7743,0.4513399
7744,0
7745,0.0657666
7746,0
7747,0
7748,0.0026167
7749,0
7750,0
7751,0
7752,0.0000007
7753,0
7754,0.022074
7755,0
7756,0
7757,0
7758,0.0001629
7759,0
7760,0
7761,0
7762,0
7763,0
7764,0.0851406
7765,0.427702
7766,0
7767,0
7768,0.0201636
7769,0
7770,0
7771,0
7772,0.000067
7773,0
7774,0.0017394
7775,0
7776,0
7777,0
7778,0
7779,0.0496453
7780,0
7781,0
7782,0
7783,0
7784,0
7785,0
7786,0.0000229
7787,0.2990527
7788,0.1419556
7789,0
7790,0
7791,0.0000053
7792,0
7793,0
7794,0
7795,0
7796,0
7797,0
7798,0
7799,0
7800,0
7801,0
7802,0.8918193
7803,0
7804,0
7805,0
7806,0
7807,0
7808,0.1216713
7809,0.1318392
7810,0
7811,0
7812,0
7813,0
7814,0
7815,0
7816,0
7817,0
7818,0
7819,0.323857
7820,0.4252351
7821,0.0000084
7822,0
7823,0.0000001
7824,0
7825,0
7826,0
7827,0
7828,0
7829,0.0000453
7830,0.0081465
7831,0
7832,0
7833,0
7834,0
7835,0.437195
7836,0
7837,0.0080472
7838,0
7839,0
7840,0
7841,0
7842,0
7843,0
7844,0
7845,0
7846,0.0132075
7847,0
7848,0
7849,0
7850,0.0000002
7851,0
7852,0.0000092
7853,0.0000001
7854,0
7855,0
7856,0
7857,0
7858,0
7859,0
7860,0.0246656
7861,0
7862,0
7863,0.485441
7864,0
7865,0
7866,0.0000006
7867,0
7868,0
7869,0
7870,0
7871,0
7872,0
7873,0
7874,0.0000344
7875,0.5029728
7876,0.6879318
7877,0.0168652
7878,0.0158632
7879,0
7880,0.0000773
7881,0
7882,0.000023
7883,0
7884,0.0272148
7885,0
7886,0.7419927
7887,0
7888,0.2663006
7889,0.0000733
7890,0
7891,0.0000036
7892,0
7893,0
7894,0
7895,0.0023911
7896,0.773871
7897,0.3231906
7898,0
7899,0.1974292
7900,0.0010036
7901,0
7902,0.0013186
7903,0
7904,0.0001007
7905,0.5733954
7906,0.6791404
7907,0.0028692
7908,0.0145911
7909,0
7910,0
7911,0.0439774
7912,0
7913,0
7914,0.0145911
7915,0
7916,0
7917,0.0000001
7918,0.7033385
7919,0.0460247
7920,0.8648177
7921,0.3231906
7922,0.0272622
7923,0.0685639
7924,0.1185714
7925,0.8097223
7926,0.018755
7927,0.1377125
7928,0.2846727
7929,0.3970223
7930,0.1448634
7931,0
7932,0
7933,0
7934,0
7935,0
7936,0
7937,0
7938,0.0001165
7939,0
7940,0.3711082
7941,0.0000001
7942,0
7943,0
7944,0.0005014
7945,0
7946,0
7947,0.6570691
7948,0
7949,0
7950,0.0047494
7951,0.0000047
7952,0
7953,0.0157194
7954,0
7955,0.0004615
7956,0
7957,0
7958,0
7959,0
7960,0.0004171
7961,0
7962,0.6558432
7963,0.1513639
7964,0.0003587
7965,0
7966,0
7967,0.2588847
7968,0.0882049
7969,0.2177543
7970,0
7971,0
7972,0.7691343
7973,0
7974,0
7975,0.0000001
7976,0
7977,0
7978,0
7979,0
7980,0
7981,0
7982,0
7983,0.0000055
7984,0
7985,0
7986,0
7987,0
7988,0
7989,0.1022055
7990,0
7991,0
7992,0
7993,0
7994,0
7995,0
7996,0.5405182
7997,0
7998,0
7999,0
8000,0
8001,0.229669
8002,0
8003,0
8004,0.0187599
8005,0.000001
8006,0.0047913
8007,0.0000006
8008,0.0145911
8009,0.0000513
8010,0
8011,0
8012,0
8013,0
8014,0
8015,0
8016,0
8017,0
8018,0.4583779
8019,0
8020,0
8021,0.0514253
8022,0
8023,0.0000001
8024,0
8025,0.0004746
8026,0
8027,0.000046
8028,0.0656883
8029,0
8030,0.0065287
8031,0
8032,0.0055206
8033,0.0087165
8034,0.5380276
8035,0
8036,0
8037,0
8038,0.0009349
8039,0
8040,0
8041,0.279979
8042,0.0002297
8043,0.0039754
8044,0
8045,0
8046,0
8047,0.6478616
8048,0
8049,0.004519
8050,0
8051,0.7182612
8052,0
8053,0.9774266
8054,0
8055,0.7727042
8056,0
8057,0
8058,0
8059,0
8060,0.0000047
8061,0
8062,0
8063,0.0000635
8064,0.0000002
8065,0
8066,0
8067,0
8068,0.3363373
8069,0
8070,0.126195
8071,0
8072,0.2474062
8073,0
8074,0
8075,0.0001792
8076,0.0000333
8077,0.5714426
8078,0
8079,0
8080,0
8081,0
8082,0.0011579
8083,0
8084,0
8085,0
8086,0.0200691
8087,0
8088,0.0010831
8089,0
8090,0.0080594
8091,0
8092,0.0000033
8093,0
8094,0.3000137
8095,0
8096,0.2326434
8097,0
8098,0.0005202
8099,0.1715891
8100,0
8101,0.0561966
8102,0
8103,0.0000663
8104,0.0298718
8105,0.0051057
8106,0.0000001
8107,0
8108,0.0842339
8109,0
8110,0
8111,0.0031112
8112,0
8113,0.0842339
8114,0.0626731
8115,0.0024046
8116,0.0000119
8117,0.0000003
8118,0.2640095
8119,0.0000005
8120,0
8121,0
8122,0.0814466
8123,0.0392606
8124,0
8125,0
8126,0
8127,0.4226464
8128,0
8129,0
8130,0
8131,0.0008836
8132,0.0000027
8133,0.000012
8134,0
8135,0
8136,0
8137,0
8138,0
8139,0.1185714
8140,0.0496517
8141,0
8142,0
8143,0
8144,0.0005772
8145,0
8146,0
8147,0.5291866
8148,0.0009419
8149,0.0000966
8150,0
8151,0
8152,0
8153,0.0857951
8154,0
8155,0
8156,0.6073025
8157,0
8158,0.9047667
8159,0
8160,0.0000001
8161,0.0000001
8162,0
8163,0
8164,0
8165,0
8166,0
8167,0
8168,0
8169,0
8170,0.0911314
8171,0
8172,0
8173,0
8174,0
8175,0
8176,0
8177,0
8178,0
8179,0
8180,0.0253304
8181,0.0000174
8182,0
8183,0
8184,0
8185,0.1493744
8186,0.0255326
8187,0.0000048
8188,0.0000884
8189,0
8190,0.0000048
8191,0
8192,0
8193,0.3899062
8194,0.0002251
8195,0
8196,0.0021501
8197,0
8198,0
8199,0
8200,0
8201,0.0145911
8202,0.1185714
8203,0
8204,0
8205,0
8206,0
8207,0
8208,0
8209,0
8210,0
8211,0
8212,0
8213,0
8214,0
8215,0
8216,0
8217,0
8218,0
8219,0.1253198
8220,0
8221,0
8222,0
8223,0.1283204
8224,0.6940122
8225,0.0000001
8226,0
8227,0
8228,0.000128
8229,0
8230,0
8231,0
8232,0
8233,0
8234,0
8235,0
8236,0
8237,0.0002841
8238,0
8239,0.0000334
8240,0
8241,0.0000001
8242,0
8243,0
8244,0.8161148
8245,0.0145911
8246,0
8247,0
8248,0
8249,0.0029721
8250,0
8251,0
8252,0.0016306
8253,0.3363743
8254,0.0842339
8255,0
8256,0
8257,0
8258,0.0250157
8259,0
8260,0
8261,0.0000007
8262,0
8263,0
8264,0.0010484
8265,0
8266,0.0919987
8267,0
8268,0.2387403
8269,0.0005567
8270,0
8271,0
8272,0
8273,0
8274,0
8275,0.1017472
8276,0
8277,0.5340444
8278,0.0000001
8279,0.0000383
8280,0
8281,0
8282,0
8283,0.0000081
8284,0
8285,0
8286,0
8287,0.1291745
8288,0.5598355
8289,0.0002786
8290,0.1634322
8291,0
8292,0.0000001
8293,0
8294,0
8295,0
8296,0
8297,0
8298,0
8299,0.7373436
8300,0
8301,0
8302,0
8303,0
8304,0
8305,0
8306,0
8307,0
8308,0.0006165
8309,0
8310,0.2380134
8311,0
8312,0
8313,0
8314,0
8315,0
8316,0
8317,0
8318,0
8319,0
8320,0
8321,0
8322,0
8323,0
8324,0.0001311
8325,0
8326,0
8327,0
8328,0.0000014
8329,0
8330,0
8331,0.6833872
8332,0.0765148
8333,0
8334,0
8335,0
8336,0.0502952
8337,0
8338,0
8339,0
8340,0.2930909
8341,0
8342,0
8343,0.0000095
8344,0
8345,0
8346,0
8347,0.0241028
8348,0
8349,0
8350,0
8351,0
8352,0
8353,0.0147741
8354,0.8993205
8355,0
8356,0.5091974
8357,0.0027921
8358,0.0026429
8359,0
8360,0.4391515
8361,0.0272622
8362,0.0020089
8363,0.0005491
8364,0.0145911
8365,0.0145911
8366,0.0842339
8367,0.0000229
8368,0.9635592
8369,0.1500002
8370,0.0000778
8371,0.2380134
8372,0.8648177
8373,0.0000002
8374,0.4982856
8375,0.2593647
8376,0.4982856
8377,0.0747227
8378,0.4513399
8379,0.8648177
8380,0.2867471
8381,0.1190005
8382,0.8648177
8383,0.8648177
8384,0.0026793
8385,0.2990527
8386,0
8387,0
8388,0.0201767
8389,0
8390,0.0000001
8391,0
8392,0
8393,0
8394,0
8395,0.000005
8396,0
8397,0.0000002
8398,0
8399,0
8400,0
8401,0
8402,0
8403,0.066002
8404,0
8405,0
8406,0.9714856
8407,0
8408,0.8648177
8409,0
8410,0.0026661
8411,0.0842339
8412,0.4382207
8413,0.0842339
8414,0.2380134
8415,0.0026661
8416,0.7680502
8417,0.0005491
8418,0.0842339
8419,0
8420,0
8421,0.0191196
8422,0.0041159
8423,0.2738666
8424,0.0051057
8425,0.0145911
8426,0.0000002
8427,0.0051057
8428,0.0082271
8429,0.5147453
8430,0
8431,0.0842339
8432,0.0051057
8433,0.6751675
8434,0.0026661
8435,0.049015
8436,0.4563139
8437,0.0003763
8438,0.4391515
8439,0.0145911
8440,0.0010036
8441,0.0410579
8442,0.1744389
8443,0.1744389
8444,0.0272622
8445,0.0547168
8446,0.4344572
8447,0.1185714
8448,0.0000518
8449,0.0004667
8450,0.4189438
8451,0.1397555
8452,0.4222864
8453,0.1814185
8454,0.0027921
8455,0.1448634
8456,0
8457,0.0224397
8458,0.0107685
8459,0.002772
8460,0.000031
8461,0
8462,0
8463,0.0000017
8464,0
8465,0.197875
8466,0
8467,0.021448
8468,0.2593647
8469,0.1185714
8470,0
8471,0.214875
8472,0.0002973
8473,0.0000073
8474,0
8475,0.6794789
8476,0.0000178
8477,0.407945
8478,0.4391515
8479,0.8741619
8480,0
8481,0
8482,0.0000052
8483,0
8484,0
8485,0.0000318
8486,0
8487,0.8645384
8488,0.0503706
8489,0.1403639
8490,0.2047472
8491,0
8492,0.8648177
8493,0
8494,0.0454954
8495,0.0187454
8496,0.149499
8497,0.001186
8498,0.0145911
8499,0.0051057
8500,0.6751675
8501,0.0200691
8502,0.0051758
8503,0.0842339
8504,0.0068415
8505,0
8506,0.0010036
8507,0.1397555
8508,0.0026661
8509,0.0145911
8510,0
8511,0.0107135
8512,0.5125842
8513,0.1216713
8514,0.676516
8515,0.0272622
8516,0.4655317
8517,0.0272622
8518,0
8519,0.1584166
8520,0.1448634
8521,0.1614828
8522,0.4391515
8523,0.035576
8524,0.0192829
8525,0
8526,0.8296528
8527,0.0001171
8528,0.0000062
8529,0.0145911
8530,0.6526215
8531,0
8532,0.6751675
8533,0.6735343
8534,0.5405182
8535,0.0040399
8536,0.002772
8537,0.0456563
8538,0.0000012
8539,0.1185714
8540,0.0137654
8541,0.0145911
8542,0.0842339
8543,0.0000229
8544,0.0842339
8545,0.0842339
8546,0.0005491
8547,0.002772
8548,0.6751675
8549,0.0962088
8550,0
8551,0
8552,0
8553,0.0001114
8554,0.0001295
8555,0
8556,0.0842339
8557,0
8558,0.0000632
8559,0.0000002
8560,0
8561,0
8562,0.0842339
8563,0.9571819
8564,0.7418651
8565,0
8566,0.0068415
8567,0.0842339
8568,0.8648177
8569,0
8570,0
8571,0.2593647
8572,0.8648177
8573,0.000017
8574,0.4982856
8575,0.7692904
8576,0
8577,0.0231563
8578,0.6710918
8579,0.5004376
8580,0.0029486
8581,0.6791404
8582,0.5921867
8583,0.0000056
8584,0.2074769
8585,0.1377089
8586,0.0000619
8587,0
8588,0.0000003
8589,0.0084164
8590,0.0145911
8591,0.0000001
8592,0
8593,0
8594,0.0185977
8595,0.000001
8596,0.8281927
8597,0.0030761
8598,0.0842339
8599,0.1744389
8600,0.0615364
8601,0.0005491
8602,0.0000014
8603,0.0014686
8604,0.1801561
8605,0.0040399
8606,0
8607,0.3369646
8608,0.3369646
8609,0.0000038
8610,0
8611,0.0000229
8612,0.3369646
8613,0.0405344
8614,0.0000062
8615,0.0842339
8616,0.0000461
8617,0.1216713
8618,0.1185714
8619,0.1233604
8620,0.0842339
8621,0.2593647
8622,0.7877831
8623,0.0842339
8624,0.0000002
8625,0.1122003
8626,0.0200691
8627,0
8628,0.1318392
8629,0.0414815
8630,0
8631,0
8632,0
8633,0
8634,0.0303744
8635,0.2919313
8636,0
8637,0.0285286
8638,0
8639,0.6791404
8640,0.0000082
8641,0.002772
8642,0.1772922
8643,0.0000062
8644,0.0019698
8645,0
8646,0.0022837
8647,0.5375036
8648,0
8649,0.0040399
8650,0
8651,0
8652,0
8653,0.0418337
8654,0.0291587
8655,0
8656,0.0000006
8657,0.0842339
8658,0.0842339
8659,0.9034945
8660,0.0003724
8661,0.6112568
8662,0.2380134
8663,0.0003763
8664,0.7073105
8665,0.0015547
8666,0.0015056
8667,0.4513399
8668,0
8669,0.0626731
8670,0.0435084
8671,0.3447236
8672,0
8673,0.5878989
8674,0.0145911
8675,0.0035289
8676,0.0037781
8677,0.0510561
8678,0.8111396
8679,0.0000048
8680,0.0000229
8681,0
8682,0.0157655
8683,0.0040399
8684,0.6751675
8685,0
8686,0.1397555
8687,0
8688,0.018089
8689,0.4391515
8690,0.0000062
8691,0.0000062
8692,0.0040399
8693,0
8694,0.0040399
8695,0.6801734
8696,0.1448634
8697,0.4513399
8698,0
8699,0
8700,0.9180605
8701,0.00007
8702,0.849339
8703,0
8704,0.9589058
8705,0.1350716
8706,0.1185714
8707,0.0000538
8708,0.1391493
8709,0.5549642
8710,0.0002164
8711,0.9546977
8712,0.3369646
8713,0
8714,0
8715,0
8716,0.7680502
8717,0.0123872
8718,0.4513399
8719,0.2867471
8720,0.0461392
8721,0.9164172
8722,0.8648177
8723,0.1834232
8724,0.4069977
8725,0.8116472
8726,0.7827965
8727,0
8728,0.0010022
8729,0.2867471
8730,0.4299326
8731,0.0902013
8732,0.4513399
8733,0.3231906
8734,0.7357628
8735,0.7784683
8736,0.1185714
8737,0.4513399
8738,0.2284698
8739,0.540155
8740,0
8741,0.1080012
8742,0.0376654
8743,0.2631513
8744,0.1448634
8745,0.4982856
8746,0.4982856
8747,0.0155436
8748,0.0201118
8749,0.7775567
8750,0.2593647
8751,0.0000002
8752,0.0212017
8753,0.150045
8754,0.4513399
8755,0.1185714
8756,0.7680502
8757,0.8505792
8758,0.6801734
8759,0.4513399
8760,0.0003809
8761,0.0919987
8762,0.2631513
8763,0.6801734
8764,0.1448634
8765,0.3478325
8766,0.8097223
8767,0.9191824
8768,0.7933085
8769,0.8097223
8770,0.2750718
8771,0.0013045
8772,0.2867471
8773,0.8097223
8774,0.102457
8775,0.6939239
8776,0.8695206
8777,0.8648177
8778,0.67653
8779,0.346549
8780,0.4982856
8781,0.0089903
8782,0.0000074
8783,0.7772964
8784,0.4403824
8785,0.0300471
8786,0.7576009
8787,0.4513399
8788,0.0237196
8789,0.6796245
8790,0.4513399
8791,0.3381217
8792,0.0571917
8793,0.8116472
8794,0.7143779
8795,0.4188191
8796,0.7775567
8797,0.6134209
8798,0.7360406
8799,0.2867471
8800,0.2990527
8801,0.6801734
8802,0.9776339
8803,0.1003752
8804,0.0022913
8805,0.3254695
8806,0.6939239
8807,0.4513399
8808,0.0509736
8809,0.9680532
8810,0.1185714
8811,0.3254695
8812,0.2766422
8813,0.8648177
8814,0.8648177
8815,0.1185714
8816,0.8157231
8817,0.1141992
8818,0.2299773
8819,0.2960428
8820,0.4513399
8821,0.6801734
8822,0.8097223
8823,0.2846727
8824,0.4513399
8825,0.1185714
8826,0.9377499
8827,0.6373045
8828,0.0326674
8829,0.7680502
8830,0.0000042
8831,0.8097223
8832,0.4513399
8833,0.6801734
8834,0.8648177
8835,0.0002931
8836,0.8648177
8837,0.5640872
8838,0.8097223
8839,0.8116472
8840,0.3753202
8841,0.1185714
8842,0.9034945
8843,0.0446412
8844,0.064895
8845,0.4391515
8846,0.0015002
8847,0.3905934
8848,0.2867471
8849,0
8850,0.1834232
8851,0.6299249
8852,0.8260133
8853,0.0416814
8854,0.0861307
8855,0.2426573
8856,0.2157586
8857,0.1197771
8858,0.4403824
8859,0.2750718
8860,0.4513399
8861,0.0035289
8862,0.0010022
8863,0.2593647
8864,0.0147827
8865,0.3404635
8866,0.1448634
8867,0.3468186
8868,0.0000681
8869,0.0005727
8870,0.5790301
8871,0.1270735
8872,0.3254695
8873,0
8874,0.0214055
8875,0
8876,0.2284698
8877,0.2867471
8878,0.0311159
8879,0.2495851
8880,0.7576009
8881,0.1026482
8882,0.5285696
8883,0.0429858
8884,0.8648177
8885,0.1275668
8886,0.1185714
8887,0.2960428
8888,0.9056042
8889,0.0842339
8890,0.7792946
8891,0.8631487
8892,0.1784452
8893,0.0439774
8894,0.0506841
8895,0.2380134
8896,0.0401723
8897,0.1318392
8898,0.9689561
8899,0.0002433
8900,0.2380134
8901,0.0000007
8902,0.8390748
8903,0.6801734
8904,0.6182813
8905,0.4982856
8906,0.0195338
8907,0.0000032
8908,0.2639812
8909,0.118188
8910,0.4513399
8911,0.6011838
8912,0.0008798
8913,0.8648177
8914,0.0606639
8915,0.4513399
8916,0.7033385
8917,0.6191876
8918,0.2023417
8919,0.3499362
8920,0.6623785
8921,0.7217854
8922,0.1956614
8923,0.0022839
8924,0.0358721
8925,0.2867471
8926,0.7576009
8927,0.515201
8928,0.0000003
8929,0.1314301
8930,0.0506841
8931,0.2480737
8932,0.2962101
8933,0.6182813
8934,0.9084668
8935,0.1834232
8936,0.2034743
8937,0.893213
8938,0.7033385
8939,0.2495851
8940,0.280072
8941,0.2710821
8942,0.2495851
8943,0.0911835
8944,0.3905934
8945,0.1318392
8946,0.1843866
8947,0.8767049
8948,0.6701886
8949,0.1506688
8950,0.2401051
8951,0.8037081
8952,0.1185714
8953,0.8232211
8954,0.1393014
8955,0.7360406
8956,0.8069302
8957,0.4513399
8958,0.2495851
8959,0.9420194
8960,0.8741303
8961,0.2147549
8962,0.5549642
8963,0.2593647
8964,0.2867471
8965,0.8097223
8966,0.2106786
8967,0.0292834
8968,0.5130057
8969,0.6801734
8970,0.8648177
8971,0.1185714
8972,0
8973,0.0074512
8974,0.0004895
8975,0.0000002
8976,0.3297747
8977,0.0653512
8978,0.1998221
8979,0.3029661
8980,0.0089942
8981,0
8982,0
8983,0.0585295
8984,0
8985,0.0003788
8986,0
8987,0.0000006
8988,0.0000942
8989,0.1635169
8990,0.9523085
8991,0
8992,0
8993,0.000302
8994,0.2867471
8995,0.1448634
8996,0.1252766
8997,0.3369646
8998,0.4513399
8999,0.8648177
9000,0.8648177
9001,0.8648177
9002,0.0747227
9003,0.4797954
9004,0.0000064
9005,0.7062721
9006,0.2299773
9007,0.2593647
9008,0.0002254
9009,0
9010,0
9011,0
9012,0
9013,0
9014,0
9015,0.9943168
9016,0
9017,0
9018,0.6804255
9019,0
9020,0.0531331
9021,0.0000436
9022,0.2846727
9023,0
9024,0
9025,0
9026,0
9027,0
9028,0.8787464
9029,0
9030,0
9031,0
9032,0.5638213
9033,0
9034,0.0001624
9035,0
9036,0
9037,0.2120194
9038,0
9039,0
9040,0
9041,0.1443873
9042,0.0000027
9043,0
9044,0
9045,0.0053833
9046,0
9047,0
9048,0
9049,0
9050,0.1211305
9051,0
9052,0
9053,0.0006382
9054,0
9055,0.1397555
9056,0.203053
9057,0.018096
9058,0.6047466
9059,0
9060,0.4391515
9061,0
9062,0.1514522
9063,0.4391515
9064,0
9065,0.0018844
9066,0.0247187
9067,0
9068,0.0000001
9069,0.0015926
9070,0
9071,0
9072,0.7719489
9073,0
9074,0
9075,0
9076,0.035505
9077,0.0026661
9078,0
9079,0
9080,0
9081,0
9082,0
9083,0.7594246
9084,0
9085,0
9086,0.000001
9087,0.0159353
9088,0.0298268
9089,0.4403824
9090,0.0001463
9091,0
9092,0.0000035
9093,0.0077636
9094,0.002772
9095,0
9096,0.0111244
9097,0.2711026
9098,0.2780276
9099,0.0000454
9100,0
9101,0
9102,0
9103,0
9104,0
9105,0.0000119
9106,0
9107,0
9108,0.9722913
9109,0.1834232
9110,0
9111,0
9112,0
9113,0
9114,0
9115,0
9116,0.1092503
9117,0
9118,0
9119,0
9120,0
9121,0
9122,0
9123,0
9124,0
9125,0
9126,0
9127,0
9128,0
9129,0
9130,0.0951214
9131,0
9132,0.0107677
9133,0.849339
9134,0
9135,0
9136,0.0021289
9137,0
9138,0
9139,0.0003285
9140,0
9141,0
9142,0
9143,0.2492789
9144,0.0001981
9145,0
9146,0.3494556
9147,0
9148,0
9149,0
9150,0
9151,0.0842339
9152,0.0919987
9153,0
9154,0
9155,0
9156,0.8095022
9157,0.2990729
9158,0.4942454
9159,0.0782574
9160,0.0842339
9161,0.0000599
9162,0.6092017
9163,0.0116218
9164,0.6791404
9165,0.0000151
9166,0.0196384
9167,0.7230983
9168,0
9169,0
9170,0
9171,0.0000001
9172,0.0028194
9173,0.0842339
9174,0.0000086
9175,0
9176,0.0000023
9177,0
9178,0
9179,0.0000001
9180,0.0084035
9181,0.0009434
9182,0.0001111
9183,0.0011475
9184,0
9185,0.0050595
9186,0.976296
9187,0
9188,0
9189,0
9190,0
9191,0.0000575
9192,0
9193,0.0000032
9194,0.0025615
9195,0
9196,0
9197,0.3940674
9198,0.0000398
9199,0
9200,0
9201,0
9202,0.0149924
9203,0
9204,0.0000001
9205,0
9206,0
9207,0.1185714
9208,0
9209,0.655403
9210,0
9211,0
9212,0.0019315
9213,0
9214,0
9215,0.0226884
9216,0.2593647
9217,0
9218,0
9219,0
9220,0
9221,0
9222,0.0002092
9223,0.0398064
9224,0
9225,0
9226,0.0158679
9227,0
9228,0.0280642
9229,0.0084164
9230,0
9231,0
9232,0
9233,0.0000022
9234,0
9235,0
9236,0
9237,0.1790196
9238,0.5719692
9239,0
9240,0
9241,0.0150701
9242,0.8169083
9243,0.0000121
9244,0.0000185
9245,0.0000084
9246,0.6957156
9247,0.122455
9248,0
9249,0.0004731
9250,0
9251,0
9252,0.0002711
9253,0.021569
9254,0.1182582
9255,0.0010215
9256,0.0842339
9257,0
9258,0
9259,0
9260,0.0060881
9261,0.9292275
9262,0
9263,0
9264,0
9265,0.0000983
9266,0
9267,0
9268,0
9269,0.0009393
9270,0
9271,0
9272,0
9273,0
9274,0
9275,0.0005232
9276,0
9277,0.0025223
9278,0.7334179
9279,0
9280,0.0009453
9281,0
9282,0.0001686
9283,0
9284,0
9285,0
9286,0
9287,0.8004398
9288,0
9289,0
9290,0
9291,0.0047514
9292,0
9293,0.0068415
9294,0
9295,0
9296,0
9297,0
9298,0.0001066
9299,0.4925893
9300,0.2867471
9301,0.1060631
9302,0
9303,0.7259083
9304,0.0003609
9305,0.171964
9306,0
9307,0.0049294
9308,0
9309,0.3108526
9310,0.1015684
9311,0
9312,0
9313,0.002772
9314,0
9315,0
9316,0
9317,0.0007448
9318,0
9319,0
9320,0.0000013
9321,0.0547168
9322,0.2990527
9323,0.0000164
9324,0
9325,0
9326,0.2761301
9327,0.0003101
9328,0
9329,0
9330,0
9331,0.6092759
9332,0
9333,0
9334,0
9335,0.041879
9336,0.0004917
9337,0.0071357
9338,0.00023
9339,0
9340,0.0000003
9341,0.0000034
9342,0.0285988
9343,0.2593647
9344,0.4513399
9345,0.0000001
9346,0
9347,0.0002968
9348,0
9349,0
9350,0
9351,0
9352,0
9353,0.0006929
9354,0
9355,0
9356,0
9357,0.0732013
9358,0.5938975
9359,0
9360,0.0000001
9361,0.5889203
9362,0
9363,0.7460004
9364,0
9365,0.3653843
9366,0.8648177
9367,0
9368,0
9369,0
9370,0.0047285
9371,0.0000004
9372,0
9373,0
9374,0
9375,0
9376,0
9377,0
9378,0
9379,0
9380,0
9381,0
9382,0.000058
9383,0
9384,0.3281345
9385,0
9386,0
9387,0
9388,0
9389,0
9390,0
9391,0.0000902
9392,0
9393,0.0012808
9394,0.0000019
9395,0.0000001
9396,0.5201601
9397,0
9398,0
9399,0
9400,0.0080765
9401,0
9402,0.7200363
9403,0
9404,0.8325693
9405,0
9406,0
9407,0.0272622
9408,0.2593647
9409,0.2123935
9410,0.0200691
9411,0.4391515
9412,0.0000048
9413,0.049015
9414,0.0272622
9415,0.0842339
9416,0.0051395
9417,0.0001114
9418,0.0842339
9419,0.0240187
9420,0.8281927
9421,0.0145911
9422,0
9423,0.0145911
9424,0
9425,0.1801519
9426,0.2593647
9427,0.7680502
9428,0.0842339
9429,0.4513399
9430,0.2593647
9431,0.1919429
9432,0.7727042
9433,0.0020849
9434,0
9435,0.3646088
9436,0
9437,0.0029541
9438,0
9439,0
9440,0.3862081
9441,0
9442,0
9443,0
9444,0
9445,0
9446,0
9447,0
9448,0
9449,0.0008564
9450,0.7375126
9451,0
9452,0
9453,0.4391515
9454,0.1026482
9455,0
9456,0.1185714
9457,0.8648177
9458,0.197875


==> resultFiles/runtimeData.txt <==
index	PWM	kmers	onehot
100	0.2485902	0.7580343	2.1287491
101	0.2177528	0.774196	2.2799908
102	0.2228899	0.7916547	2.632872
103	0.2388013	0.791667	2.4919419
104	0.2303711	0.8222613	2.5059902
105	0.2222342	0.8313939	2.5635895
106	0.2329526	0.7674238	2.3763389
107	0.2267193	0.8186055	2.6138929
108	0.2652015	0.7935238	2.5036412
109	0.2434625	0.8200343	2.5597435
110	0.2561991	0.8278989	2.7564719
111	0.2478534	0.817938	2.6450645
112	0.2354679	0.7890646	2.7479198
113	0.2492632	0.8272246	2.7319355
114	0.2408872	0.8539755	2.5718971
115	0.2327822	0.8634405	2.7763726
116	0.2395511	0.8138958	2.8016894
117	0.2671962	0.7859939	2.9101582
118	0.2454293	0.8087683	3.0399546
119	0.2408466	0.7814869	2.904147
120	0.2594067	0.7953983	3.9471555
121	0.2618392	0.820093	4.0341454
122	0.2411156	0.8110803	2.8520191
123	0.2579244	0.7948968	3.0673159
124	0.2649135	0.7874497	3.143415
125	0.2814618	0.8239786	3.0051284
126	0.2749521	0.9115901	3.0119402
127	0.2666906	0.7970987	3.2723144
128	0.2882746	0.7705596	3.1020571
129	0.2759266	0.7900261	3.0553965
130	0.2516677	0.8223811	2.737406
131	0.2561069	0.8134641	2.8784599
132	0.2880719	0.8017503	2.8206899
133	0.2801362	0.788535	3.2841454
134	0.2653379	0.8175194	3.1407435
135	0.281806	0.8552052	2.7947071
136	0.2732828	0.8329707	2.9270846
137	0.3159103	0.8349428	2.8861684
138	0.2671483	0.861002	2.8959112
139	0.2875691	0.7833009	2.7654474
140	0.2838237	0.8359669	2.9352275
141	0.2727995	0.8510043	2.9442089
142	0.2933315	0.8460162	2.9969616
143	0.2818008	0.8207387	3.1421093
144	0.3235136	0.9299272	3.0700527
145	0.2872662	0.846714	3.0974985
146	0.2862961	0.8402523	3.043514
147	0.3341366	0.8659605	3.055139
148	0.2850802	0.813466	3.2553657
149	0.3002514	0.8420609	3.5169785
150	0.3346109	0.8585936	4.0731864
151	0.3120769	0.8334053	3.6723225
152	0.3411594	0.8854462	3.332374
153	0.3381816	0.889028	3.2561319
154	0.2894823	0.8354531	3.2899769
155	0.2988785	0.845663	3.2361289
156	0.3315068	0.8195046	3.236021
157	0.3234517	0.869803	3.2960086
158	0.3550898	0.8858893	4.3700384
159	0.3544238	0.8499702	3.9260982
160	0.3505575	0.8450735	3.3864693
161	0.3788965	0.8540733	3.672473
162	0.3321816	0.8775808	3.6056049
163	0.3158823	0.8612079	3.5701053
164	0.3051196	0.9013796	3.5219377
165	0.3141967	0.8799433	3.4251097
166	0.2928324	0.9086704	3.7041992
167	0.3253502	0.9032887	3.8410459
168	0.3265092	0.8841528	3.940477
169	0.2997578	0.8697252	3.7440883
170	0.2989287	0.8560116	3.7707339
171	0.2987491	0.9429533	4.0056983
172	0.299925	0.9169085	3.9577917
173	0.3021346	0.9080587	3.882268
174	0.3766909	0.9124827	3.7146519
175	0.3523922	0.919875	3.7713821
176	0.3305315	0.918696	3.6090156
177	0.3888409	0.9365734	3.6994727
178	0.3486789	0.9230965	3.7227043
179	0.3177998	0.9475106	3.6043601
180	0.4155093	0.9202326	3.6721113
181	0.3621273	0.9180189	3.9381984
182	0.3456878	0.8694295	3.7507857
183	0.3768602	0.9460545	3.9019406
184	0.3561756	0.9248009	3.8698394
185	0.3458529	0.914769	3.7859011
186	0.3596838	0.9206994	4.0606378
187	0.3807464	0.8833945	3.9019942
188	0.3865756	0.9043368	3.9765232
189	0.3746249	0.9321477	3.9076482
190	0.3853498	0.9292481	5.4203528
191	0.4232867	0.9453873	4.45636
192	0.4412269	0.9413727	3.9937723
193	0.4656775	0.9463917	3.9632944
194	0.5228872	0.9291276	3.8201915
195	0.5366509	0.9909155	4.0021366
196	0.5526869	0.9115002	3.9701719
197	0.4606681	0.949147	3.7166058
198	0.5257757	0.9157702	3.9829298
199	0.4447086	0.9468753	4.1536385
200	0.4035175	0.9412325	4.2052383
201	0.4003027	0.9271177	4.5236997
202	0.3984667	0.9458475	4.451882
203	0.3702135	0.961228	4.2948338
204	0.3663823	0.9854167	4.3819129
205	0.3911624	0.9601893	4.2577425
206	0.3998568	0.9995567	4.2494029
207	0.4012117	0.9731567	4.4248982
208	0.3761834	0.946346	4.4748482
209	0.4170803	0.9567603	4.3882105
210	0.4234982	0.9631569	4.3127116
211	0.4037757	0.9963273	4.2647289
212	0.4307466	0.9839527	4.1390287
213	0.3880194	0.9701092	4.2093667
214	0.4043402	0.9698276	4.6266934
215	0.4137737	0.9934809	4.3073691
216	0.4300511	0.9693377	4.514926
217	0.3805671	0.9605143	5.0099565
218	0.3880298	0.9744793	4.6266512
219	0.4194082	0.9920989	4.6954428
220	0.4058527	0.9658622	4.5788046
221	0.3857923	0.9823603	4.5067807
222	0.3979749	0.9924393	4.6798344
223	0.4477847	0.997599	4.4952645
224	0.3950062	0.9483154	4.3141586
225	0.4217244	1.0141871	4.6679818
226	0.4427151	1.0056183	5.3549565
227	0.411498	0.9914665	5.4024739
228	0.4043488	0.9706654	4.4663595
229	0.4347368	1.0008205	4.6270728
230	0.40574	1.0028529	4.5858896
231	0.4225658	1.0467414	4.6061644
232	0.4119218	1.0065552	4.6738893
233	0.4208535	1.0396751	4.5673958
234	0.4363645	0.9974505	4.5929758
235	0.4489387	1.0128229	4.6940963
236	0.4137321	1.0389352	4.4664815
237	0.4268831	1.0015501	4.5189372
238	0.4404432	1.0711627	4.618547
239	0.4386331	1.0566346	4.8741371
240	0.4183829	1.0352269	4.7379398
241	0.4224076	1.0476918	4.7354771
242	0.398682	1.0263557	4.7591159
243	0.3991235	1.0388564	5.0393341
244	0.4350074	1.0424399	4.9121572
245	0.4719879	1.0141615	4.9914195
246	0.4346009	1.0331125	4.8907493
247	0.4528088	1.0130127	4.9494311
248	0.453868	1.0147468	4.8012016
249	0.4718322	1.0264557	5.2168946
250	0.4529528	1.0181945	5.0896326
251	0.4413766	1.0239162	6.51922
252	0.4334709	1.0330989	5.7197424
253	0.4690447	1.0278668	5.1035958
254	0.5001969	1.0129917	4.9373878
255	0.4464263	1.0383021	5.0716652
256	0.4317087	1.0778345	5.0335611
257	0.4363053	1.0867105	5.2735311
258	0.4644385	1.0540702	5.371411
259	0.4569234	1.0649247	5.3587798
260	0.441279	1.0801373	5.4690951
261	0.465575	1.0242929	5.2735446
262	0.4474485	1.0964003	5.2975875
263	0.4458264	1.0986678	5.3123113
264	0.4456729	1.072263	5.2086689
265	0.5526523	1.0769665	5.3317488
266	0.4779837	1.0879949	5.2630869
267	0.5521367	1.0607004	5.2151307
268	0.4874425	1.0794829	5.4463867
269	0.539215	1.0409232	5.4844469
270	0.5348598	1.1113493	5.4842916
271	0.5819504	1.0638938	5.6521946
272	0.4599431	1.0719385	5.67818
273	0.5392532	1.0566758	5.9501784
274	0.5529112	1.0554644	6.6766949
275	0.5771706	1.015239	5.7288614
276	0.7093344	1.05525	5.8302451
277	0.8675254	1.0602347	5.7229687
278	1.0069351	1.1591803	5.6838078
279	1.1893853	1.0450749	5.9687242
280	0.7939462	1.0471286	6.0851976
281	0.8953946	1.0790288	5.8521139
282	0.8902283	1.0275305	6.1545645
283	0.9468671	1.0575118	5.7122318
284	0.9154764	1.0697888	5.7652372
285	0.6399935	1.1238236	5.9060292
286	0.6598658	1.0117346	5.8872014
287	0.8775232	1.0661576	5.8025882
288	0.8966051	1.0989628	5.885089
289	0.6765964	1.0699211	5.6575341
290	0.8025359	1.1700161	5.7436357
291	0.9692855	1.1241796	6.0772377
292	0.8490284	1.1225551	5.8128337
293	0.7620464	1.0786219	5.6874621
294	0.5555256	1.151222	7.9394601
295	0.5168651	1.10564	5.5143237
296	0.5772343	1.0289559	5.9225412
297	0.5405284	1.3472119	5.7134687
298	0.5568665	1.2806572	5.9226824
299	0.5206282	1.511909	5.6488662
300	0.5292914	1.2912449	5.5404937
301	0.5453938	1.1660224	5.7913324
302	0.7360326	1.1426989	6.1423903
303	0.6517346	1.1018716	5.9494041
304	0.5478278	1.1087847	6.3364359
305	0.5214514	1.1055259	6.1696866
306	0.5567863	1.1511691	6.343677
307	0.5567726	1.1101901	5.8484931
308	0.605778	1.0815252	5.7779186
309	0.7128355	1.1024227	6.1318489
310	0.6556942	1.1150014	5.9884091
311	0.5424489	1.1793954	5.9327091
312	0.6332261	1.2021818	6.0277202
313	0.6277141	1.140151	6.0529693
314	0.6034521	1.2545743	8.2625908
315	0.798625	1.3309074	6.3120923
316	0.7588377	1.1246291	6.2124772
317	0.6449946	1.1094939	6.3119175
318	0.8486306	1.0814638	6.5702381
319	0.8331931	1.079517	6.6230534
320	0.5854373	1.1716904	6.5356251
321	0.5770818	1.1203967	6.5785012
322	0.6188669	1.1419349	6.4904089
323	0.6497029	1.1515258	6.5980726
324	0.6006672	1.1804321	6.6916704
325	0.5605469	1.117244	6.6709594
326	0.6847456	1.1468847	6.7295104
327	0.8268427	1.1851077	6.7563307
328	0.8060845	1.1488577	7.0282953
329	0.6962258	1.1505111	7.1024492
330	0.6930083	1.1841974	6.8152783
331	0.6032864	1.1553887	7.2497169
332	0.5670625	1.1424147	8.6111643
333	0.5579118	1.1995177	7.1827643
334	0.6025558	1.1496378	7.0885967
335	0.5851268	1.1591992	6.9118667
336	0.5667098	1.1796345	7.0271284
337	0.5537115	1.1752784	7.3529713
338	0.5632138	1.2363604	7.4424881
339	0.5615961	1.1786191	7.1773415
340	0.5525741	1.192625	7.0775724
341	0.5583888	1.185487	6.8799994
342	0.5524866	1.1854477	7.3305712
343	0.6457076	1.1527504	7.331701
344	0.6517193	1.2110321	7.2879197
345	1.4810205	1.1113347	7.4856597
346	1.4474961	1.208025	7.0922409
347	0.8469938	1.2064437	7.1832618
348	0.7142869	1.2058297	9.3327109
349	1.0682489	1.2314967	7.3314379
350	0.7029282	1.2084958	7.4880743
351	0.5847208	1.2495523	7.3712055
352	0.5899215	1.2023305	7.3279462
353	0.5972606	1.2494956	7.2707732
354	0.5742103	1.1429041	7.5725536
355	0.6088835	1.2090923	7.6040982
356	0.6224782	1.2119909	7.5486907
357	0.6566126	1.1905955	7.6893573
358	0.6623419	1.1706759	7.7581568
359	0.5958886	1.3094156	7.6411359
360	0.6036935	1.2096469	7.3459511
361	0.6225873	1.2818563	7.3086666
362	0.5995089	1.2346888	7.5983978
363	0.5791586	1.2148696	7.3363726
364	0.577493	1.1971833	9.818668
365	0.6067675	1.2270314	7.5454822
366	0.6181388	1.2130046	7.6629616
367	0.6276677	1.1901351	7.5528664
368	0.6102001	1.2236287	7.685637
369	0.6280327	1.2109534	7.649667
370	0.6554559	1.2123766	7.9071563
371	0.6787457	1.2324133	7.922265
372	0.6663715	1.2667021	7.8287206
373	0.7841886	1.2407432	7.8071948
374	0.6432112	1.2167075	7.8919896
375	0.7764836	1.2539941	7.8560137
376	0.7047507	1.1506887	7.8583445
377	0.6817002	1.1767957	7.7612326
378	0.6715803	1.1853394	8.1080137
379	0.6673927	1.3082893	10.0450342
380	0.6661782	1.2584682	8.1114555
381	0.6827782	1.3185616	8.0313682
382	0.740298	1.3100106	7.8711272
383	0.6801361	1.2843781	7.593655
384	0.6138257	1.3215185	8.2010217
385	0.6192241	1.2898668	7.7323976
386	0.6180554	1.2574465	7.9538699
387	0.684999	1.298496	7.9373083
388	0.6138338	1.2914178	7.9631762
389	0.6080905	1.3660306	8.0720666
390	0.6171067	1.4131746	7.7674595
391	0.6261087	1.2312775	8.1375952
392	0.6456809	1.2362632	7.9510195
393	0.6406716	1.2795783	8.180493
394	0.6768916	1.2415228	9.5580783
395	0.7021172	1.2687662	8.0215538
396	0.6912469	1.2804348	8.0701651
397	0.7152497	1.2891136	8.1409352
398	0.8155089	1.3547321	8.1774789
399	0.8636363	1.2633514	8.1166341
400	0.7077584	1.2506118	8.2424013
401	0.9406205	1.2680432	8.2035679
402	1.0568024	1.3045517	8.1644062
403	0.8757406	1.4503482	8.029338
404	0.8144334	1.2796817	8.3076353
405	0.8473848	1.3136235	8.0567766
406	0.7566117	1.3007514	8.3429332
407	0.805072	1.324233	8.3694058
408	1.0241198	1.3319412	10.1381052
409	1.3795364	1.2889494	8.2807468
410	0.8015062	1.2835795	8.5253447
411	0.8198263	1.3359388	8.2940387
412	0.7421788	1.3835355	8.1908657
413	0.7476077	1.3573482	8.5909425
414	0.6933318	1.3138298	8.2785682
415	0.6577799	1.4451713	8.0938677
416	0.7349965	1.4973932	8.2474406
417	0.68214	1.3183434	8.1589252
418	0.7768554	1.3400905	8.654225
419	0.6961705	1.4354869	8.5193262
420	0.7119593	1.5166916	8.3987776
421	0.7850764	1.4087795	8.1906301
422	0.8132405	1.2478852	10.0867266
423	0.7372281	1.2851291	8.9265738
424	0.7031829	1.2624213	8.6774931
425	0.7229267	1.315555	8.2633697
426	0.6613245	1.2925017	8.6107148
427	0.7687917	1.3147129	8.6033948
428	0.7308289	1.3123386	8.5973246
429	0.8045393	1.2823146	8.4520266
430	0.7465264	1.4592301	8.6862073
431	0.7755635	1.4862465	8.812764
432	0.7715369	1.4327435	8.429677
433	0.7284466	1.2853426	9.0100275
434	0.8749563	1.2713596	8.828804
435	0.7282432	1.3952364	8.676014
436	0.7820233	1.3163763	10.2064324
437	0.7310439	1.423187	8.7934655
438	0.7313696	1.3926908	8.5648355
439	0.7171863	1.3581663	8.9296644
440	0.7614577	1.3298678	9.3168744
441	0.7430168	1.3184635	8.8267032
442	0.729944	1.3671078	8.7557255
443	0.8005705	1.3834716	8.7810729
444	0.8325435	1.3462096	8.4339308
445	0.7642115	1.372433	7.288407
446	0.7854718	1.4145727	7.2052654
447	0.8672097	1.4102857	7.5917327
448	0.7654455	1.4251735	8.6805698
449	0.8058833	1.3605926	8.9246671
450	0.8125211	1.4176932	8.8069403
451	0.7459499	1.4258986	9.0054374
452	0.7933735	1.4734108	8.2191141
453	0.7033379	1.4036437	8.3655324
454	0.7342703	1.4246205	7.9960418
455	0.6365194	1.6435926	7.7670238
456	0.723258	1.6184108	7.7952486
457	0.7440932	1.3349249	7.5939654
458	0.7016244	1.3867382	7.3232532
459	0.6887552	1.3005666	7.4483053
460	0.7711587	1.3441074	7.3587075
461	0.7668285	1.3754998	7.4081076
462	0.7732798	1.3050281	7.462946
463	0.7876675	1.2812888	7.4833664
464	0.7155532	1.3557728	7.4375344
465	0.7374239	1.3604005	7.6938722
466	0.7254238	1.3813588	7.5581759
467	0.7511814	1.3161729	7.535162
468	0.7588998	1.3371136	7.8858916
469	0.8328712	1.3468778	8.1381306
470	0.7749662	1.3706198	7.7613846
471	0.785767	1.3382674	7.7605774
472	0.7999835	1.3351411	7.9086126
473	0.8226661	1.3293715	7.8501315
474	0.7844225	1.3449709	7.5969402
475	0.7722706	1.3855174	7.9973944
476	0.7960925	1.4325769	7.7683357
477	0.7405726	1.3684251	8.2080966
478	0.723239	1.3254365	8.4187317
479	0.8460009	1.4014156	8.7468746
480	0.8425073	1.3949119	8.9311643
481	0.8211948	1.4718911	9.6796151
482	0.7449765	1.3529287	9.1488542
483	0.7566733	1.5043065	8.409868
484	0.8018928	1.4182593	8.629993
485	0.8494366	1.4424008	9.1605486
486	0.7486079	1.4449699	8.8308616
487	0.7793136	1.406186	9.2196238
488	0.7564402	1.371871	9.3085354
489	0.747513	1.3957361	9.2019844
490	0.7417671	1.4622681	9.0789028
491	0.74327	1.4592319	8.9101601
492	0.7775772	1.5569839	9.4766151
493	0.7813447	1.4177466	8.769528
494	0.7933994	1.3933702	8.5780492
495	0.7382386	1.3820944	8.4375031
496	0.788043	1.4118979	7.9889187
497	0.8004462	1.4446807	8.0046493
498	0.7699756	1.4337541	8.1960734
499	0.7954971	1.4536483	8.0696148
500	0.7634186	1.337655	8.4658122
501	0.807568	1.3403414	8.3804341
502	0.8213008	1.4438918	8.2093605
503	0.78726	1.4008761	8.414601
504	0.9053926	1.4435166	8.3394933
505	0.7906027	1.3945685	8.3504213
506	0.7345553	1.4468731	8.2854235
507	0.7622687	1.4125057	8.5755709
508	0.8226523	1.4026766	8.6723956
509	0.8007768	1.4361815	8.7274529
510	0.7719641	1.3876565	9.7065436
511	0.8795447	1.3918774	9.1120487
512	0.7488941	1.3535943	8.7710402
513	0.797141	1.4555476	8.2574551
514	0.8259093	1.464905	8.6450617
515	0.8070511	1.4080105	8.4891138
516	0.8717059	1.458503	8.2216902
517	0.8551766	1.451574	8.4014223
518	0.8109702	1.4498335	8.4075847
519	0.7551841	1.4501246	8.1205232
520	0.7903116	1.5069822	8.6044148
521	0.769585	1.5282084	8.1438347
522	0.8306817	1.527221	8.8834217
523	0.8301922	1.4980737	8.4997949
524	0.8098306	1.6119671	8.1217359
525	0.8206342	1.5660227	8.5178512
526	0.820822	1.5392362	8.3144155
527	0.8022378	1.6161036	8.3632851
528	0.8446191	1.4393172	8.5366757
529	0.8199571	1.4713276	8.6879153
530	0.8331177	1.5055868	8.6171424
531	0.8281858	1.5824877	8.3839509
532	0.8024078	1.4389047	8.3341958
533	0.8343657	1.4729796	8.7473598
534	0.8336501	1.5496525	8.3798089
535	0.8568494	1.5885076	8.3262046
536	0.8453275	1.5378362	8.7995159
537	0.8586377	1.5258127	8.5729312
538	0.8894937	1.5773611	9.5840478
539	0.964463	1.525399	8.6980246
540	0.9121475	1.5426006	8.7112722
541	0.8683177	1.6230029	8.5582988
542	0.8846839	1.6588252	8.6422702
543	0.8317523	1.5614389	11.322265
544	0.8190433	1.605793	9.7676398
545	0.8686621	1.5154037	8.9765379
546	0.8567255	1.5060166	9.2344488
547	0.8542442	1.4820164	9.8897506
548	0.8682543	1.5282137	9.1793713
549	0.9308546	1.5369055	9.9767217
550	0.9219001	1.4914674	9.0763758
551	0.8297005	1.5354839	9.0587056
552	0.8428496	1.5161036	9.243746
553	0.8656281	1.4994203	9.0562931
554	0.8480841	1.5906757	9.4397627
555	0.8497976	1.5543257	9.0091312
556	0.8741119	1.601792	9.4400284
557	0.8496677	1.551736	8.5591489
558	0.84121	1.6215405	8.6254292
559	0.8481823	1.6305457	8.831275
560	0.8979221	1.6133569	8.6443276
561	0.8780055	1.5849989	8.7260576
562	0.7894564	1.5956646	9.3249899
563	0.9331746	1.6000801	9.0476677
564	0.8876845	1.6522417	8.7682672
565	0.8729664	1.7086012	8.7279933
566	0.795418	1.6762838	8.9257126
567	0.8656429	1.6422268	9.0237001
568	0.868402	1.8451149	8.862812
569	0.9011482	1.5831582	8.8313163
570	0.8846681	1.5537238	9.0162565
571	0.8593385	1.791307	8.9345714
572	0.8651582	1.7404567	9.0053991
573	0.8879	1.6462185	9.0993434
574	0.8923194	1.6266245	9.1004949
575	0.8846557	1.8034501	9.1133931
576	0.9602275	1.6471077	9.8337449
577	0.9664247	1.9086195	9.1486428
578	0.9404741	1.9118925	9.1902527
579	0.8908167	1.8904795	9.9609264
580	0.9087811	1.7910122	9.2989354
581	0.9088672	1.8149179	9.3674864
582	0.9387926	1.698994	9.5686399
583	0.9834397	1.6558434	9.0712379
584	0.995122	1.7424584	9.1821663
585	0.9864733	1.8506345	9.2352934
586	0.9563623	1.8060489	9.4407395
587	0.9270881	1.7762622	9.4120013
588	1.0203736	1.7360034	9.6261678
589	0.9390162	1.5529876	9.9138949
590	0.878252	1.615026	9.4076611
591	0.8890581	1.5685618	9.3943078
592	0.9440743	1.5364459	9.5686969
593	0.9338044	1.4619717	9.5401752
594	0.9726105	1.5848256	10.9253183
595	0.9552354	1.5661796	12.6576465
596	0.9410645	1.5757481	13.146275
597	0.9455715	1.5615211	14.1475779
598	0.988261	1.5703935	13.0689992
599	0.9609654	1.5878109	13.4076799
600	0.9354254	1.5846589	12.3633985
601	0.9184549	1.5687713	12.4335949
602	0.9756267	1.5852839	12.9158349
603	0.9825572	1.5464376	12.1597438
604	0.9246697	1.5740566	12.0693037
605	0.9309967	1.5872379	12.1281138
606	0.9382058	1.563631	12.3845111
607	0.910016	1.6086058	12.1944182
608	0.9246718	1.633357	11.9383877
609	0.9417347	1.5963913	12.2858839
610	0.9519589	1.6588492	12.605367
611	0.9175659	1.5813303	12.5655572
612	0.9135519	1.7643628	12.9973498
613	1.0095978	1.7038157	12.1732762
614	1.010701	1.55535	11.7708785
615	0.9428217	1.5806325	11.9836462
616	0.9758417	1.6827296	12.4035336
617	0.9506688	1.5999298	12.6258615
618	0.9887489	1.5300626	12.3899828
619	1.0294396	1.4862411	12.2854957
620	0.9445418	1.6011353	12.2113199
621	0.9489735	1.6155718	13.1159478
622	0.8948206	1.6402825	12.7613159
623	0.9379173	1.6963245	12.9377584
624	0.9609569	1.7747888	15.3177387
625	0.9370685	1.6043975	14.5285087
626	0.9682347	1.6180477	13.1188135
627	0.9871333	1.5713324	13.1206491
628	0.8829951	1.6467843	12.7812713
629	0.9811724	1.5998116	13.5349308
630	0.9679657	1.6193705	12.4048427
631	0.9620781	1.6107797	12.4942929
632	0.9656119	1.6327555	12.4958087
633	0.9636669	1.8124508	12.6594508
634	0.9757879	1.9368832	14.1772389
635	1.0001276	1.7238753	12.7090812
636	0.9671373	1.7436983	12.7418269
637	0.9982993	1.991883	12.9603799
638	0.9686414	1.7394512	12.8796927
639	1.0076911	1.7222703	12.7209419
640	0.9589195	1.7411101	12.6979798
641	0.9871929	1.6189976	13.1249116
642	0.9744625	1.6565592	13.0017848
643	0.9793042	1.6042776	13.5343482
644	0.9641708	1.7998606	13.0912517
645	1.0152243	1.8771286	13.2850037
646	0.9888698	1.7329272	12.9273273
647	0.9637646	1.8528867	12.6766255
648	0.9688809	1.8125884	13.4000347
649	0.9635919	1.8622341	12.9432623
650	1.0016726	1.8489631	12.7564864
651	0.9643429	1.8449164	13.0950918
652	0.9828733	1.6945327	15.709965
653	0.97126	1.687003	13.7350504
654	1.0038938	1.6463699	13.0709474
655	0.9865646	1.7026147	14.2300229
656	0.9838372	1.6809548	13.3731151
657	0.9241018	1.7260753	13.5522232
658	0.9083405	1.637933	13.8222962
659	0.9828612	1.6450906	12.9743482
660	0.9908581	1.6991161	13.1932211
661	0.8948187	1.7127852	12.9946428
662	1.0232315	1.6710045	13.2049757
663	0.9730464	1.6462432	12.9020498
664	0.9226511	1.7105851	13.0961149
665	0.9631478	1.6621291	13.2845128
666	0.9822138	1.6994335	14.6594383
667	1.0098001	1.7092305	14.7393682
668	0.979871	1.7116972	13.5273141
669	1.0001241	1.7470834	13.3282711
670	1.0279844	1.6996155	13.0781968
671	1.0050111	1.7634971	12.9399591
672	1.0453012	1.7863329	13.2114254
673	1.0177788	1.6439488	13.5587725
674	1.0335206	1.6882773	13.7130016
675	0.9934111	1.7168612	13.7299378
676	1.1633633	1.7163644	14.3697333
677	1.1296635	1.6012733	13.259474
678	0.9551284	1.712429	13.5064891
679	0.9851104	1.6883368	13.1509277
680	1.0307769	1.7125438	12.8370467
681	1.0396471	1.7189652	13.6498955
682	1.0491112	1.7001416	13.695382
683	1.0026388	1.744434	13.4640689
684	1.0040877	1.7339164	13.3653405
685	0.9712156	1.7211623	13.395202
686	1.066272	1.7603721	13.5477232
687	1.043646	1.7608589	13.4535089
688	1.0485836	1.753143	14.7445181
689	1.017759	1.7399276	13.8267347
690	1.0097805	1.7461883	13.5712436
691	1.0433778	1.761694	13.6226496
692	1.0641133	1.806262	13.8844505
693	1.0534028	1.7782331	13.8867417
694	1.0496422	1.7778829	13.622013
695	1.0075687	1.7747305	14.8075226
696	1.0546122	1.7572773	15.6381025
697	1.0857657	1.7692605	14.8725432
698	1.0754015	1.7600898	13.7837043
699	1.0420187	1.7425882	14.4167481
700	1.0565286	1.7509641	14.1689936
701	1.0672314	1.7852933	14.4055124
702	1.0571145	1.7476263	15.891472
703	1.0926643	1.7258121	14.3095037
704	1.05976	1.7403621	14.249386
705	1.11144	1.7861135	14.5374042
706	1.0342952	1.7839995	14.7764844
707	1.0552381	1.7360759	15.1579702
708	1.1168198	1.8080314	14.1212956
709	1.0716104	1.7901224	14.0889026
710	1.1027147	2.4104815	15.177321
711	1.1249349	2.2123747	14.0140604
712	1.1209224	1.7538993	13.9820286
713	1.105119	1.8036523	14.1046008
714	1.106983	1.7251918	14.0110209
715	1.1369265	1.7500564	14.2082636
716	1.0244615	1.7797668	14.0805496
717	1.0760109	1.7652615	14.5141931
718	1.0771189	1.7969125	15.7522064
719	1.0783604	1.7020614	16.2951087
720	1.0695945	1.7568932	14.5973055
721	1.0811363	1.7603295	15.8931894
722	1.0821391	1.798908	14.6284784
723	1.0820032	1.8100123	14.5238659
724	1.1324956	1.7593908	14.4570233
725	1.0827857	1.7662478	15.0636357
726	1.0894993	1.7961313	14.4568311
727	1.1222922	1.8065032	14.6020008
728	1.0936445	1.7996559	14.5065519
729	1.1394843	1.8203111	16.0265482
730	1.1216943	1.8504321	14.643292
731	1.1163829	1.7866431	14.7173726
732	1.1090666	1.8588551	14.9822487
733	1.1385299	1.8307723	14.8168038
734	1.0914895	1.8380847	14.9847141
735	1.0543792	1.8436701	14.6777611
736	1.134472	1.8763589	15.0064264
737	1.1137859	1.7856725	16.0643298
738	1.1455582	1.8663139	15.2237456
739	1.1210344	1.8007261	15.2643339
740	1.1057746	1.7063679	15.2033039
741	1.1282667	1.7605378	14.8542755
742	1.1503144	1.8444209	15.0613498
743	1.1240216	1.8438965	15.4439106
744	1.1387928	1.8822427	15.0353598
745	1.0875717	1.8846285	15.7828951
746	1.1278721	1.8842001	15.0038503
747	1.1967966	1.8541986	14.784028
748	1.1294873	1.8577829	14.4501846
749	1.127031	1.8508414	14.8806174
750	1.0559617	1.8952198	14.663227
751	1.1097091	1.8340109	15.137504
752	1.1970123	1.8902566	14.918375
753	1.1236924	1.7831883	16.1237239
754	1.1128078	1.8790961	15.3360027
755	1.1379761	1.892559	16.320916
756	1.1184077	1.8694048	17.2661974
757	1.1436869	1.8322048	15.8722923
758	1.1523576	1.8762567	15.3699792
759	1.1225383	1.8911913	15.6536078
760	1.1387647	1.876074	16.8419936
761	1.1310118	1.9344335	15.6977627
762	1.1634372	1.8793482	16.0385883
763	1.1626044	1.8626339	16.022351
764	1.1585774	1.9478992	15.8977424
765	1.123441	1.8294854	16.0759568
766	1.1559438	1.8997707	16.432072
767	1.1415925	1.9102102	16.4607501
768	1.159197	1.8709989	17.2783485
769	1.0680462	1.8954774	15.5582696
770	1.1411477	1.8862604	16.1243238
771	1.1483406	1.8596321	15.5168358
772	1.1901905	1.8819238	15.6445324
773	1.1274123	1.8728422	15.6997964
774	1.1649906	1.9530154	15.5626156
775	1.1898785	1.8851608	16.9417855
776	1.0926256	1.9455348	15.2821565
777	1.0871458	1.9179111	14.8179635
778	1.1518429	1.9252181	15.1838488
779	1.142893	1.8992824	15.3455208
780	1.167837	1.917281	15.2609618
781	1.1576449	1.9382122	15.4722285
782	1.1133483	1.9293252	15.4543353
783	1.1017181	1.8112552	17.0099843
784	1.1968777	1.8681166	15.0897789
785	1.2524667	1.8171544	15.211884
786	1.0922307	1.9190747	15.297633
787	1.1881017	1.8785079	15.6586645
788	1.2019434	1.8921948	15.5388279
789	1.1996456	1.9275352	15.3501804
790	1.1756098	1.9494527	15.3887361
791	1.2168916	1.9736819	17.29374
792	1.2138102	1.905586	15.5150416
793	1.2137955	2.4748511	15.4948805
794	1.275592	1.9561892	15.5255225
795	1.1888424	1.9294733	15.3318623
796	1.1862476	1.9985512	15.7804458
797	1.1874734	2.3147853	15.6697458
798	1.1153408	2.3377584	16.4387918
799	1.2128956	1.965112	15.8448873
800	1.2264507	1.8149329	15.5400466
801	1.1955721	1.8219785	15.4618235
802	1.1863471	1.9178995	15.7750504
803	1.1574783	1.9912534	15.3249037
804	1.24561	1.9839751	15.3634667
805	1.2042688	1.9381576	15.5850149
806	1.1858969	1.8955618	17.4793748
807	1.2289502	1.9813862	15.588375
808	1.2168099	1.9248048	15.7586459
809	1.2376629	1.942589	15.72949
810	1.1795917	1.8996124	16.0665117
811	1.2150348	1.914891	15.9530181
812	1.2053073	1.966032	16.1927293
813	1.2786765	1.983216	17.5184367
814	1.1981411	1.9837889	17.6544867
815	1.2011046	1.9250205	18.1777068
816	1.2241855	1.8880874	17.4901587
817	1.2039063	1.9665893	16.1591706
818	1.2848208	1.9381246	17.6115943
819	1.2327597	1.9479023	17.1623268
820	1.2355586	2.0359508	16.7992858
821	1.2380893	1.9376843	16.7209648
822	1.2616136	1.9314739	16.8023037
823	1.2919458	1.9873363	16.8053275
824	1.2424964	1.9281348	16.9521162
825	1.2337262	1.9278239	17.6859008
826	1.2452886	1.959525	16.6321085
827	1.2483922	1.9500579	16.686102
828	1.2519584	2.0148948	17.6710103
829	1.2736031	1.9770596	17.2576655
830	1.2517794	1.9997536	17.012526
831	1.2173202	2.1877563	17.6891365
832	1.2295447	2.4791322	19.9644379
833	1.2395921	2.4690473	18.4516133
834	1.2567113	2.4601754	17.4517253
835	1.2515565	3.4904631	17.4078364
836	1.2589227	4.0519755	18.3473926
837	1.2652322	3.6994452	17.1729279
838	1.2924784	3.9241712	17.8335945
839	1.2761728	3.8133189	18.0428628
840	1.2671372	3.6777992	18.1058952
841	1.215695	3.1977033	18.92753
842	1.2850001	3.1252821	17.9543563
843	1.2011185	3.1585875	18.4162398
844	1.2714678	3.0187628	17.8021155
845	1.1807237	3.0135968	18.3369104
846	1.2673933	2.9786208	18.0860841
847	1.247767	3.0772424	18.5142235
848	1.2853345	3.1037652	18.0689288
849	1.2923299	3.0649887	17.8497213
850	1.1925836	2.948461	18.5680327
851	1.2493583	2.7662223	17.8135873
852	1.2651277	2.49765	20.0259877
853	1.2782037	2.574819	17.1462088
854	1.2683618	2.4602486	17.9648896
855	1.2872553	1.9680859	19.3749505
856	1.2730041	1.9296151	18.3765926
857	1.2707095	2.0684956	19.3474776
858	1.298264	1.9573565	19.3814835
859	1.2840169	2.0913524	17.1111498
860	1.2600242	2.0594329	18.1383132
861	1.2685507	2.4675006	17.8683006
862	1.2895323	2.4072556	17.5835693
863	1.3431941	2.0212367	18.1915065
864	1.2442552	2.0015944	18.1367242
865	1.2630914	2.0897004	19.2509231
866	1.3607734	2.0373519	20.182836
867	1.4385049	2.066511	17.7882788
868	1.3273981	2.06557	19.4119436
869	1.3343285	2.0610441	19.7207034
870	1.3118953	2.043947	17.7541827
871	1.2999939	2.0163752	19.8211938
872	1.3535079	2.0646407	18.7223585
873	1.3098388	1.9869442	18.7855062
874	1.1886048	2.112381	17.5875424
875	1.2299358	2.0753276	17.5202196
876	1.2958935	2.0816588	18.6281526
877	1.2973713	2.0454105	17.6776851
878	1.2019389	2.0340199	17.8278798
879	1.3052954	2.1056486	17.5346387
880	1.314837	2.1170126	19.9473634
881	1.3960864	2.0587317	17.6933545
882	1.444259	2.0170211	19.0546736
883	1.2331743	2.0856764	19.1375945
884	1.2628957	2.1313571	18.4499337
885	1.2429423	2.0813591	17.9362235
886	1.3373051	2.0624969	18.5865245
887	1.309945	2.0843855	18.4384697
888	1.3304691	2.1402886	19.5174629
889	1.3257989	2.1010413	18.4661322
890	1.3727138	2.0856827	18.4278192
891	1.2614546	2.1445498	19.2143293
892	1.3409855	2.1424818	18.4743584
893	1.3544221	2.0553473	19.9121208
894	1.3892112	2.1821701	18.3019685
895	1.3449258	2.121467	19.5403074
896	1.3166723	2.0703605	19.4970525
897	1.360039	2.058115	21.1296224
898	1.3583769	2.1635166	23.9245325
899	1.3198957	2.1110472	19.6178151
900	1.354158	2.0594456	19.9137863
901	1.2597802	2.1170352	19.4775987
902	1.2682375	2.1822821	19.1225013
903	1.3310426	2.1531196	21.1650983
904	1.3265386	2.0771093	19.7254271
905	1.3786534	2.1611505	18.62219
906	1.3441139	2.1398874	19.1503697
907	1.3545493	2.1644683	19.7220557
908	1.3704994	2.1389199	19.198038
909	1.3128361	2.1795203	21.3661656
910	1.3498133	2.042161	19.2356766
911	1.4140073	2.2098962	18.9171729
912	1.3544184	2.1390468	19.2272105
913	1.3558802	2.1224026	19.2079935
914	1.3674631	2.1298199	18.8296742
915	1.4499003	2.1801021	20.5391961
916	1.3540239	2.1792443	19.0517192
917	1.3467254	2.1599866	19.1440734
918	1.3750754	2.1526539	19.5420411
919	1.3830973	2.1442759	19.2485405
920	1.2827778	2.1571068	19.907665
921	1.3639475	2.199148	19.4622637
922	1.3649183	2.198682	19.2241756
923	1.3558205	2.0853035	20.9554861
924	1.3619145	2.1969145	20.031346
925	1.3745041	2.0898454	20.020019
926	1.3376423	2.1335127	19.8714324
927	1.411642	2.1985699	18.7823537
928	1.4064899	2.2506955	20.0070445
929	1.3797179	2.1846683	20.8448945
930	1.3653963	2.2103468	19.2048895
931	1.3994665	2.1760464	18.9686932
932	1.4267898	2.156972	19.2946518
933	1.3726338	2.1658991	21.576085
934	1.4164657	2.1675606	19.9755855
935	1.4393146	2.9987155	21.6024751
936	1.4230921	2.4693095	19.4535108
937	1.380036	2.1898142	20.1634238
938	1.4285921	2.1720918	19.7913809
939	1.2731529	2.1869792	22.0315797
940	1.2799118	2.2365904	21.2898099
941	1.4190832	2.2272605	20.6196555
942	1.4578075	2.1377816	19.6699167
943	1.4024748	2.2911722	19.6338998
944	1.4020068	2.2626608	18.964594
945	1.4564314	2.2586839	22.0315022
946	1.332176	2.2277096	19.7952809
947	1.3961392	2.0930873	20.0607538
948	1.4491077	2.2600686	20.0751609
949	1.426672	2.242086	19.5354585
950	1.391784	2.2618937	20.7860045
951	1.3170353	2.260832	19.6066346
952	1.4123867	2.230966	19.9111719
953	1.4155824	2.2474707	21.2734217
954	1.3969306	2.2290583	19.9938332
955	1.4640003	2.2097692	20.0263695
956	1.3744639	2.1978551	19.7685426
957	1.4759398	2.263411	20.231866
958	1.4211797	2.2499211	21.0873248
959	1.4141365	2.2287481	22.3635903
960	1.4153553	2.2268831	20.0170347
961	1.4544068	2.2045452	21.5803391
962	1.4445417	2.2621404	20.2075476
963	1.4751435	2.215148	19.2434998
964	1.4041897	2.2264325	19.7680131
965	1.4141677	2.2181184	22.3080366
966	1.4419016	2.2579912	21.851861
967	1.461992	2.1964758	19.9421544
968	1.4621181	2.2455276	19.9876995
969	1.4665038	2.2811091	19.9873265
970	1.4901692	2.3339569	20.1505721
971	1.4765048	2.2531881	22.0048531
972	1.4250041	2.2998538	19.881165
973	1.3243148	2.2156703	21.174075
974	1.4396202	2.2838196	20.2402362
975	1.4952002	2.3140253	21.3821701
976	1.4671772	2.2529727	22.9021818
977	1.4541579	2.3301464	22.12619
978	1.4451219	2.3381095	20.3613776
979	1.4936065	2.2849017	20.6386225
980	1.4687551	2.316344	19.8061936
981	1.3816642	2.3121149	20.4735758
982	1.4689077	2.3045083	24.2092723
983	1.481762	2.3946062	21.4202142
984	1.3625993	2.1721317	21.4191819
985	1.3683246	2.3747702	20.9449357
986	1.5176597	2.3822916	21.8973292
987	1.4634321	2.2556077	22.1619122
988	1.4548528	2.3213679	26.1202058
989	1.4832605	2.2877176	21.9615709
990	1.4388422	2.4053065	23.069988
991	1.4004404	2.3118531	20.849614
992	1.3848662	2.3354927	21.032917
993	1.4745171	2.417121	22.3183781
994	1.5103737	2.2824664	21.5383271
995	1.4812057	2.1135973	21.2678267
996	1.5528369	2.2758862	22.3397105
997	1.5628181	2.3100643	21.7662973
998	1.4840537	2.3405979	21.1406249
999	1.4520318	2.25841	22.8411055
1000	1.4686783	2.2949797	22.2172948
1001	1.4710652	2.312732	21.6621436
1002	1.5041318	2.7360863	23.5450333
1003	1.5031132	2.8057932	21.8597937
1004	1.4665977	2.3163844	21.7715915
1005	1.4719266	2.3444404	22.0677315
1006	1.4755698	2.3968933	22.6565602
1007	1.4806327	2.2825807	24.2638476
1008	1.4808024	2.4248243	24.3141883
1009	1.4769463	2.3490977	23.7796575
1010	1.5006865	2.3519833	21.7531635
1011	1.4849447	2.3797742	22.6209637
1012	1.4675399	2.3326753	22.7300499
1013	1.5105684	2.2262422	21.2701006
1014	1.5133325	2.3385232	21.0289971
1015	1.4886667	2.30375	23.5484432
1016	1.5248796	2.3541836	21.5816058
1017	1.5021923	2.3236612	22.4388821
1018	1.556691	2.3372812	22.8879084
1019	1.4940188	2.3906652	20.906302
1020	1.4984126	2.3210732	24.0150614
1021	1.5102668	2.3525208	21.172056
1022	1.5081576	2.2954875	23.0093271
1023	1.5267395	2.4007438	22.4458465
1024	1.5494478	2.2451579	21.8577242
1025	1.5079841	2.4208351	23.082446
1026	1.5601829	2.415339	21.4412561
1027	1.5366019	2.496978	21.4132176
1028	1.5454656	2.523968	22.2300144
1029	1.4604619	2.4868051	22.3310031
1030	1.5041731	2.4706647	22.3485855
1031	1.4760021	2.455133	23.0762783
1032	1.521449	2.3087913	22.3862413
1033	1.5102464	2.3559149	22.8784131
1034	1.5251739	2.4100415	22.4810307
1035	1.5772752	2.2634779	23.6135597
1036	1.5462643	2.3690077	23.4021507
1037	1.6076143	2.4775982	21.7077042
1038	1.5144846	2.4676491	21.9364683
1039	1.582552	2.4782086	22.178409
1040	1.5891923	2.4663283	22.4516127
1041	1.586545	2.4498038	24.2552797
1042	1.5220315	2.4110761	21.480528
1043	1.598069	2.3379245	21.8783115
1044	1.5552794	2.4191982	22.7895458
1045	1.5827089	2.4390615	21.6780481
1046	1.5483219	2.3672904	23.8680809
1047	1.4631034	2.2765114	22.5153583
1048	1.5561274	2.4040483	22.8710743
1049	1.5690356	2.4513662	22.747595
1050	1.5087071	2.3698588	22.6278202
1051	1.4088008	2.4635915	22.3669773
1052	1.4361242	2.4402239	24.9017061
1053	1.4235873	2.3985153	22.8866235
1054	1.4231551	2.4824972	23.1092079
1055	1.5712296	2.3869733	22.8827125
1056	1.5912218	2.5644016	22.9451995
1057	1.6180347	2.4516262	24.0487651
1058	1.626076	2.5069738	23.0618032
1059	1.5644911	2.3822023	22.4288933
1060	1.570127	2.4079011	22.5466013
1061	1.4591535	2.5216779	22.6045718
1062	1.4501763	2.4817644	24.0457326
1063	1.5639201	2.3933163	22.9480368
1064	1.5599138	2.507366	23.2733624
1065	1.5616748	3.208588	22.7184256
1066	1.5792623	3.0662287	23.3867207
1067	1.5791587	2.4541853	25.7266532
1068	1.6428553	2.3627775	26.2450085
1069	1.5995692	2.4860371	26.5276314
1070	1.6210897	2.3722031	23.6285375
1071	1.5433365	2.5739726	23.0340952
1072	1.5257223	2.6543811	24.6543191
1073	1.6062346	2.5901506	23.9377608
1074	1.5760453	2.7124159	23.4126239
1075	1.8886809	2.7415982	23.0167801
1076	1.6148942	2.6734542	23.3392794
1077	1.6515157	2.7170733	26.1531461
1078	1.5559612	2.5987818	24.4140721
1079	1.5853451	2.7023431	24.1892471
1080	1.6183881	2.7120159	26.0587188
1081	1.5713902	2.565075	22.6949862
1082	1.6137307	2.5819895	25.2232243
1083	1.6413591	2.3953737	24.1983683
1084	1.54226	2.6310685	24.4951821
1085	1.6890954	2.7832025	24.4946375
1086	1.6003598	2.8751622	22.8060373
1087	1.6544129	2.6691588	25.1426695
1088	1.6952975	2.7822573	23.3175496
1089	1.6388462	2.4891579	24.1653361
1090	1.7405321	2.6107887	25.6404131
1091	1.622962	2.8890529	25.4577479
1092	1.6049274	2.7197039	24.4642019
1093	1.5951545	2.7867764	23.9924013
1094	1.6162463	2.7205008	24.4665127
1095	1.6209376	2.4789719	24.9736131
1096	1.6564781	2.711481	23.8278987
1097	1.6526388	2.6767252	23.7076636
1098	1.6515202	2.6771598	23.2509116
1099	1.6589666	2.643521	23.9293644
1100	1.6285454	2.5907595	25.5064574
1101	1.6612496	2.6988575	25.2975129
1102	1.6455788	3.1139733	23.8052413
1103	1.664946	3.293537	25.1100034
1104	1.6162027	2.6365931	24.5161164
1105	1.6582974	2.6550317	24.2790943
1106	1.5869772	2.6511066	25.9585648
1107	1.6800035	2.6184494	24.8200412
1108	1.6421386	2.8574401	24.2647547
1109	1.5985518	2.7459515	23.6319501
1110	1.6878498	2.8069087	24.0840708
1111	1.7037657	2.8059677	25.7365623
1112	1.6145027	2.6950737	25.8861575
1113	1.5269838	2.6765018	24.506262
1114	1.6503684	2.6706532	24.7878381
1115	1.6257376	3.0633608	24.2348904
1116	1.6360864	2.9280665	25.3126412
1117	1.5460937	2.7575351	24.0871186
1118	1.6304223	2.6599908	23.9574621
1119	1.6616355	2.6161022	24.3879905
1120	1.6318957	2.6266706	23.6230041
1121	1.6436217	2.5686503	25.0111397
1122	1.6518682	2.6121045	23.3609666
1123	1.6219953	2.5958144	24.6946389
1124	1.6464165	2.5724781	24.5974945
1125	1.6042439	2.570533	24.4944446
1126	1.6198531	2.5243079	25.6726531
1127	1.6151516	2.3962776	24.0243571
1128	1.6983286	2.5619925	24.3682527
1129	1.6844287	2.5648539	24.340033
1130	1.6548919	2.5973709	24.7642246
1131	1.6711613	2.5338015	27.419658
1132	1.6667735	2.5625405	24.3458368
1133	1.6920243	2.5737213	25.1988272
1134	1.6308574	2.7237521	25.2256661
1135	1.6138681	2.6458344	26.1282731
1136	1.6949476	2.655684	24.7892719
1137	1.6781739	2.6759892	24.9519502
1138	1.6374511	2.6108934	24.1814399
1139	1.6657524	2.5997886	26.737628
1140	1.7082995	2.6341349	24.8899128
1141	1.7384915	2.6919053	25.2257365
1142	1.7308282	2.6802671	24.7594799
1143	1.677608	2.5808795	25.8160931
1144	1.7101465	2.6358657	25.7347937
1145	1.6478625	2.5649103	25.9541994
1146	1.6938222	2.6901406	27.2972217
1147	1.7615688	2.6570529	25.4302729
1148	2.1314728	2.603656	27.0002494
1149	1.6737025	2.6254542	25.9539381
1150	1.6417447	2.7283728	26.2209122
1151	1.7051937	2.6613277	26.7680983
1152	1.6525946	2.686387	28.8196566
1153	1.6568397	2.6569182	27.7842088
1154	1.6566014	2.6299118	27.1203238
1155	1.6973899	2.6770277	25.7423682
1156	1.7179179	2.7567786	26.2339154
1157	1.7491548	3.1430826	26.4900462
1158	1.7305918	3.2600119	27.795655
1159	1.7326802	2.7446584	27.7229998
1160	1.7049422	2.7635974	26.8311791
1161	1.7067943	2.7147061	30.102286
1162	1.6968194	2.7811149	25.1749484
1163	1.7351443	2.7395931	30.3288065
1164	1.7703036	2.7278049	39.4052256
1165	1.651601	2.8217188	38.9633764
1166	1.7330395	2.7624968	37.8293793
1167	1.7501093	2.7580354	38.9966794
1168	1.7854656	2.7002831	40.3522413
1169	1.73539	2.8037133	40.7377689
1170	1.741903	2.7682139	27.7208857
1171	1.7470348	2.7788675	25.6660492
1172	1.7043275	2.7704113	27.1414307
1173	1.7345455	2.8038959	25.7857666
1174	1.7112901	2.9123104	25.0837909
1175	1.7662163	2.7747135	25.5963642
1176	1.7855187	2.7711786	28.7506493
1177	1.7403864	2.9050502	26.0537314
1178	1.8065602	2.7926052	25.5808205
1179	1.7227144	2.739763	25.4654799
1180	1.6329216	2.7175051	25.418821
1181	1.7551832	2.6378091	27.429284
1182	1.8024111	2.7702957	26.1352028
1183	1.7626404	2.5753886	26.3691511
1184	1.7981989	2.8369042	26.0808053
1185	1.7388007	2.8537882	26.2175124
1186	1.7377842	2.9256634	26.3471741
1187	1.7557781	2.7974954	28.5287367
1188	1.8161222	2.7772076	25.9611075
1189	1.7447431	2.7675804	25.9434685
1190	1.7122142	2.8153592	29.2135858
1191	1.6905367	2.7813224	26.4634434
1192	1.7492575	2.7634876	26.6307865
1193	1.7397633	2.8616094	26.3055824
1194	1.6527518	2.8415521	26.6189166
1195	1.7701817	2.7753772	26.7294339
1196	1.7756122	2.7865032	26.72252
1197	1.6801046	2.8428515	27.8704352
1198	1.7677598	2.7604344	26.5961265
1199	1.797187	2.8082156	28.0030407
1200	1.7858737	2.8167585	26.8141383
1201	1.7363922	2.7458566	27.1537944
1202	1.699489	2.8145684	27.8073806
1203	1.7885578	2.8627732	27.8543739
1204	1.7277112	2.8806631	27.3093511
1205	1.716899	2.8675624	27.276144
1206	1.8025273	2.827596	26.3474177
1207	1.7898158	2.844795	26.5583043
1208	1.7708041	2.8887369	29.442318
1209	1.8047274	3.4471136	26.7283688
1210	1.6694499	3.4053197	26.8404826
1211	1.7808453	2.7893634	27.5024408
1212	1.761266	2.81988	26.7892012
1213	1.8137852	2.752206	27.1854918
1214	1.8346856	2.9145282	33.191468
1215	1.822952	2.8929427	36.6030062
1216	2.1173722	2.9135358	26.9240113
1217	1.8735763	2.775231	27.9409031
1218	1.7953586	2.8954605	27.9455858
1219	1.7773916	2.8745594	26.8589224
1220	1.8553439	2.9034212	28.2858373
1221	1.8332897	2.914621	27.0421077
1222	1.7829559	2.8430871	27.0869083
1223	1.7661389	2.9475259	35.0126121
1224	1.7906815	2.8252391	40.9703001
1225	1.7189414	2.8515165	41.8079043
1226	1.797035	2.8812538	41.7605583
1227	1.9055072	2.8999892	40.3887927
1228	1.8015985	2.8940771	40.9820012
1229	1.7224711	2.903225	41.742233
1230	1.8130602	2.8644864	42.3844313
1231	1.9120133	2.8201973	42.558528
1232	1.8168279	2.9735437	43.7492219
1233	1.8304536	2.9109956	43.2496489
1234	1.8567512	3.3673858	42.8473624
1235	1.8508422	2.825956	43.5171496
1236	1.8256956	2.8479561	44.6254248
1237	1.8210182	2.7553749	44.0288667
1238	1.865578	2.8131244	42.8510463
1239	1.8332604	2.9109877	42.8723433
1240	1.8633687	2.8112771	43.7616803
1241	1.8448471	2.6395818	42.6899226
1242	1.8927784	2.7948895	42.8836718
1243	1.8970924	2.8069422	44.4819957
1244	1.8712718	2.8797075	43.287091
1245	1.8747155	2.7870241	43.6920983
1246	1.7014505	2.8365573	45.8629636
1247	1.8861706	2.709975	42.8421529
1248	1.8960257	2.8597973	42.996664
1249	1.8755418	2.7664036	43.0150823
1250	1.8724551	2.9315768	43.5319769
1251	1.9624632	2.9139713	43.3064056
1252	1.8519908	2.8002452	44.41132
1253	1.8227346	2.8731207	44.2750353
1254	1.8728004	2.9150578	44.3136007
1255	1.8374114	2.8842124	46.2667881
1256	1.8878315	2.8281471	43.8153545
1257	1.8522446	2.867607	44.6724088
1258	1.8463087	2.8290044	43.7987881
1259	1.8789268	2.8353865	44.6732422
1260	1.9185468	2.9407151	44.2789523
1261	1.9044713	2.9076874	44.7485376
1262	1.8764541	2.8565768	43.5645654
1263	1.9287227	2.8685971	44.1167186
1264	1.9384875	2.874071	44.1041207
1265	1.8521089	2.7722935	45.434211
1266	1.9213832	2.9452678	44.6538924
1267	1.8735985	2.9113427	44.7329243
1268	1.9811806	2.9024163	44.592733
1269	1.854885	2.9163989	41.543356
1270	1.9007222	2.9253352	45.044375
1271	1.8792743	2.8404985	44.3602468
1272	1.8834362	2.8724519	44.470527
1273	1.8204239	2.9907026	45.5459201
1274	1.8825788	2.914037	44.9139213
1275	1.9222155	2.9526622	44.6278503
1276	1.9673965	3.6849293	44.5996937
1277	1.9794316	3.3776317	45.8993597
1278	1.9308927	2.9370095	44.629382
1279	1.9335872	3.0047483	44.5704848
1280	2.1156263	2.9604373	44.8066967
1281	2.3436396	2.8543878	43.8592187
1282	1.9227607	3.0778695	43.935857
1283	2.0213014	2.986005	43.8558307
1284	1.9118043	2.9589458	43.2997922
1285	1.9441166	2.9331779	42.6534657
1286	1.9766089	2.9245903	45.8985181
1287	2.0321073	2.9036202	44.3161136
1288	1.9094578	3.0141323	44.0913022
1289	1.9291352	2.9330746	44.3067328
1290	1.9110965	3.0201374	45.9276752
1291	1.8913859	2.899703	45.3332268
1292	1.6926848	2.9376749	46.041254
1293	2.5063874	2.9758757	45.3043677
1294	2.1724542	3.02693	45.0916505
1295	2.1504811	2.9477323	45.9520951
1296	2.1461504	3.029235	45.0277387
1297	1.9224392	3.0129049	45.3159308
1298	1.9907071	2.9653222	45.7604226
1299	1.9307968	3.0009896	45.2096432
1300	2.0310361	3.0204921	45.7474744
1301	1.9684904	2.9721861	44.9420602
1302	2.1093867	2.9677885	45.0106806
1303	1.9406379	3.0486414	46.7665612
1304	2.1223816	3.026655	46.3247082
1305	1.9813454	2.9660377	46.14672
1306	1.9697514	3.0125948	46.1699425
1307	1.9912629	2.9546475	46.638916
1308	1.8421376	3.0300645	47.1427375
1309	1.9481639	3.0160198	45.5939314
1310	1.9487081	2.9728221	45.8619095
1311	2.0258175	2.9904892	46.3240361
1312	2.159149	3.103864	46.2096628
1313	2.016864	3.0316052	46.6376196
1314	2.1958247	2.7511581	45.8275932
1315	2.1325432	2.9395461	46.3561512
1316	2.1809898	3.0561564	46.5848367
1317	2.1709898	3.0490024	45.0434528
1318	1.9879374	3.0472254	45.8305473
1319	1.9939626	2.937858	45.7306882
1320	2.1254405	3.0315676	46.1256005
1321	2.0466938	2.9174411	47.5702068
1322	2.0686846	3.0370099	45.3402884
1323	1.9126619	3.0132846	46.6062347
1324	1.9523067	3.4394119	47.3921669
1325	2.035552	3.5065918	46.9895555
1326	2.0263961	3.048989	46.1894505
1327	1.9401642	2.9741398	46.5921402
1328	1.9829748	3.0588426	46.7536416
1329	2.0004076	2.8566081	47.3384289
1330	2.05148	3.0371968	47.3466926
1331	1.9588063	3.0625617	50.531221
1332	2.0853242	3.032417	47.0789929
1333	2.0173579	3.0934478	45.5052778
1334	2.034546	3.0059708	46.5631325
1335	2.0297422	3.1776149	46.0306233
1336	2.0519841	3.0522451	49.5216142
1337	1.9783447	2.9901798	47.6359177
1338	2.0042773	2.9150078	47.2316883
1339	2.0665631	3.0995857	47.4891687
1340	2.0646802	3.0584473	46.435022
1341	2.1017982	2.9285864	46.7316223
1342	2.060936	3.028418	43.403395
1343	1.9696938	3.091074	46.136135
1344	2.186431	2.9592781	48.2067781
1345	2.0763469	3.0325549	46.6875991
1346	1.9667101	3.0277319	49.0180958
1347	2.021982	3.0139825	46.9102695
1348	2.1125972	3.0444041	46.1053501
1349	2.0145314	3.0857153	46.8265989
1350	1.9304465	3.030559	46.3626579
1351	1.8251387	3.0968045	48.5392665
1352	2.0066786	3.1406158	46.2139579
1353	1.9728872	3.243617	44.8798967
1354	2.0427999	3.5438712	47.0054994
1355	1.894897	3.9674188	46.9060185
1356	2.0052711	3.5525548	46.3442194
1357	2.0123679	3.314171	46.0484907
1358	2.1580703	3.4334055	46.4660876
1359	2.3250205	3.1398227	46.5862874
1360	1.9850399	3.1964751	47.5774197
1361	1.908695	3.1246866	50.0566035
1362	2.0471833	3.0816935	51.2833922
1363	2.0140018	3.0424328	49.6210607
1364	2.1971307	3.1378538	50.148358
1365	2.1189984	3.076074	47.2592872
1366	1.8714513	3.0800622	48.3476509
1367	1.9824326	3.7218211	47.3611551
1368	2.0877411	3.1928189	47.8662149
1369	2.038576	3.047447	47.9687131
1370	1.9869627	3.2546514	48.6056446
1371	2.0239171	3.363413	49.2993462
1372	2.0168292	3.1945271	50.3495774
1373	2.0212439	3.6235993	48.1661681
1374	2.0130766	3.82396	48.3146929
1375	1.9467984	3.5363125	48.6076784
1376	1.9995492	3.434851	49.1711529
1377	2.099922	3.2340415	50.8875541
1378	2.125488	3.1782382	48.6436691
1379	2.2302164	3.8570981	49.5289708
1380	2.0445406	3.3643296	48.5963622
1381	2.01868	3.228376	48.5581192
1382	2.0618353	3.245405	49.0080872
1383	2.0337569	3.2822578	48.968589
1384	2.0761519	3.6439559	49.2039775
1385	2.0570341	3.3673024	48.9913568
1386	2.067079	3.1412659	49.0003316
1387	1.994346	3.2323527	49.7793178
1388	2.0352256	3.2664542	51.1949461
1389	2.0701116	3.1451511	49.9075049
1390	2.0136085	3.1673237	49.0374918
1391	2.057552	3.1678606	48.9300223
1392	2.0030968	3.2135882	48.5357082
1393	2.0923739	3.3260685	49.2349171
1394	1.9044227	3.2199528	49.6910508
1395	2.0323525	3.2704162	48.2343398
1396	2.0754543	3.2232909	50.0056453
1397	2.1502975	3.366841	50.2561024
1398	2.1353776	3.9276663	49.6301868
1399	2.1169189	3.2468972	50.1364768
1400	2.1234829	3.2155813	49.5558903
1401	2.0812171	3.2962399	49.1347434
1402	2.0211392	3.1953056	50.195058
1403	2.1360443	3.2556289	49.7013261
1404	2.047918	3.2595079	48.9973982
1405	2.0456495	3.2771518	49.0650369
1406	2.0608675	3.1547903	48.522364
1407	2.0615856	3.1993845	50.3110759
1408	2.0887281	3.2646894	49.6560979
1409	2.1061525	3.1595154	49.7071488
1410	2.1374641	3.2592353	49.4713964
1411	2.0466718	3.268923	52.871677
1412	2.0672126	3.4178187	50.5114407
1413	2.0709729	3.2204791	51.2725188
1414	2.1061873	3.1128292	50.1039838
1415	2.2334608	3.273301	50.4290783
1416	2.0847586	3.0946387	50.1185893
1417	2.1054355	3.2503094	50.0357255
1418	2.1905168	3.1827201	50.3273064
1419	2.2340524	3.2476773	48.9568209
1420	2.0219196	3.2202752	50.4379598
1421	2.1132053	3.2546676	49.7622161
1422	2.2087294	3.4448045	51.4241239
1423	2.1293923	3.2837572	51.3574808
1424	2.2353302	3.3331318	51.9828352
1425	2.3438364	3.2364262	51.6099357
1426	2.1178598	3.2359838	49.2946874
1427	2.1442265	3.2709047	51.9344444
1428	2.1103624	3.30415	50.6879243
1429	2.0538825	3.298105	49.9357922
1430	2.1306727	3.2772799	50.857481
1431	2.1666798	3.2720995	50.6080471
1432	2.0923643	3.2889472	50.0875615
1433	2.2355601	3.3031537	49.6032022
1434	2.1599324	3.3083146	52.5885143
1435	2.1665663	3.1796747	50.6572736
1436	2.5167286	3.3447394	51.6385975
1437	2.1925736	3.31809	51.8987477
1438	2.2104454	3.315294	51.4636219
1439	2.238683	3.1841518	52.3035292
1440	2.2556336	3.2773355	52.2333415
1441	2.6397361	4.0121484	51.6521419
1442	2.1946993	3.4526119	52.2143007
1443	2.1881524	3.2416124	52.5912655
1444	2.1724677	3.3147681	52.0440446
1445	2.1685028	3.3015473	50.9342196
1446	2.0355635	3.3264296	44.5344884
1447	2.1988878	3.3534346	50.9743838
1448	2.176094	3.3268469	51.431142
1449	2.1633156	3.6178798	51.7251723
1450	2.10504	3.4148106	52.0962787
1451	2.1406683	3.448298	51.5785481
1452	2.2140236	3.4057617	52.3663963
1453	2.1580972	3.3522508	53.5639773
1454	2.1937247	3.339162	52.0743832
1455	2.2974087	3.4247333	52.7609732
1456	2.1950484	3.2436768	53.2916495
1457	2.1401472	3.3009433	53.5901019
1458	2.1864888	3.2631052	54.0389249
1459	2.1632838	3.316584	54.8390401
1460	2.150207	3.4465266	53.1447004
1461	2.1406819	3.3556817	53.0079589
1462	2.1729943	3.2759137	52.8729703
1463	2.1513599	3.2434201	52.6249165
1464	2.1364252	3.3824513	50.7098765
1465	2.1589335	3.2805899	52.2079531
1466	2.1391447	3.3312057	51.8033532
1467	2.143747	3.3855279	51.9640187
1468	2.2941099	3.3053371	53.1948751
1469	2.4760419	3.3084574	52.2230156
1470	2.3518674	3.3761738	54.0812432
1471	2.5272263	3.3595681	52.1644987
1472	2.5376194	3.2869425	52.4124632
1473	2.371851	3.3781584	55.6193575
1474	2.2648705	3.2845142	51.6509378
1475	2.2351956	3.4799001	50.9635222
1476	2.3210576	3.1677512	52.0975651
1477	2.3162474	3.3016392	51.0796598
1478	2.6747984	3.327219	52.8667837
1479	2.9081564	3.4096854	51.4601325
1480	2.6570969	3.4068992	51.6900891
1481	2.6334683	3.4360015	51.4658681
1482	2.6850051	3.3225789	53.6201606
1483	2.4520178	3.3253288	53.0411029
1484	2.4051083	3.4147701	52.5116177
1485	2.438716	3.4083664	53.9785336
1486	2.420012	3.3678148	53.2159168
1487	2.4755463	3.3033564	53.5270862
1488	2.3045003	3.3903737	53.0115955
1489	2.3851454	3.4350459	54.6786754
1490	2.411096	3.362935	52.4254417
1491	2.3308565	3.394295	56.0370096
1492	2.3386535	3.4315987	51.5693977
1493	2.3099905	3.4034745	55.0085292
1494	2.2850779	3.4141984	54.3250615
1495	2.2249496	3.4102436	53.2723996
1496	2.8204019	3.6635691	54.6513778
1497	2.7661308	4.442767	52.6889525
1498	2.4656458	3.5096856	53.2237742
1499	2.4797914	3.4610419	54.1742801
1500	2.7376761	3.5318582	54.7966468
1501	2.5131698	3.5196258	54.0088426
1502	2.6471172	3.4965351	53.8647391
1503	2.5013227	3.5337518	53.1187855
1504	2.4162641	3.4932139	53.7621665
1505	2.2949852	3.5460195	55.1784324
1506	2.3475745	3.4798732	55.326221
1507	2.4885715	3.6292722	53.8697156
1508	2.2708877	3.4486973	55.1275649
1509	2.4278055	3.6783974	56.0250045
1510	2.4829489	3.761431	54.4109658
1511	2.354088	3.730734	55.1364042
1512	2.4269989	3.4993186	55.8557174
1513	2.3915323	3.5997243	55.8673128
1514	2.7120741	3.5828016	54.6112921
1515	2.5801627	3.4511262	53.9979821
1516	2.4222311	3.5337698	55.2188364
1517	2.4237546	3.4901964	54.2782885
1518	2.4754803	3.4337231	54.8447802
1519	2.8346163	3.5081657	54.2834279
1520	2.8343946	3.4873089	55.8090566
1521	2.8529105	3.5882604	52.485902
1522	2.4491621	3.7876558	54.3632272
1523	2.3304374	4.5391754	55.2415525
1524	2.2507489	3.4726407	53.2101249
1525	2.3499047	3.6264065	54.1125906
1526	2.368389	3.5057914	54.6853283
1527	2.3159203	3.4959286	53.5944995
1528	2.4151634	3.4403799	54.144863
1529	2.391053	3.3819406	54.0993468
1530	2.2688916	3.449666	54.4907616
1531	2.3197244	3.4174358	54.3802147
1532	2.3708509	3.5236059	53.9727783
1533	2.2689892	3.4405593	54.926136
1534	2.3481356	3.4940929	54.7637607
1535	2.3392206	3.4030511	55.7958685
1536	2.2965622	3.4865287	55.7086351
1537	2.5422297	3.4870185	55.805287
1538	2.393995	3.6223783	55.3654013
1539	2.2614065	3.4633419	54.3198597
1540	2.3462231	3.550038	56.0646813
1541	2.3655276	3.5501679	55.866146
1542	2.3714322	3.5054323	56.6586336
1543	2.3771788	3.5291042	56.6187774
1544	2.3887774	3.5408585	56.0996603
1545	2.3850749	3.5713586	54.9187251
1546	2.3439342	3.5255389	56.3102107
1547	2.3567108	3.551012	57.7482891
1548	2.3045385	3.5692349	55.7550033
1549	2.3646233	3.4792249	54.8637964
1550	2.2962538	3.4364722	55.0947349
1551	2.3788837	3.5438709	56.6033312
1552	2.3132166	3.6785477	56.5199926
1553	2.3547099	3.5581787	54.3576402
1554	2.2959063	3.5722275	55.4936106
1555	2.4117	3.6255427	55.5882102
1556	2.327233	4.3202273	55.9395292
1557	2.3861778	4.2224469	56.139213
1558	2.2766192	3.7179519	56.4528545
1559	2.4041853	3.5856903	57.7539359
1560	2.4505409	3.5848125	56.0010301
1561	2.365076	4.4613055	57.0161976
1562	2.4540164	4.3607241	55.6468258
1563	2.3752931	3.4535526	56.5420104
1564	2.3572453	3.9903401	56.4409495
1565	2.516697	3.7794474	53.4059485
1566	2.4767685	4.137477	55.4057397
1567	2.3417511	4.0630795	56.2938544
1568	2.3029006	5.0171836	56.0116357
1569	2.3632066	5.5463201	56.0924036
1570	2.3717805	3.8908461	57.3356797
1571	2.8550321	3.5090883	58.2701256
1572	2.3791616	3.5635445	58.4991219
1573	2.2892777	3.6156427	55.248882
1574	2.3327111	3.5341721	59.5059386
1575	2.3690468	3.7662887	56.8759911
1576	2.5166817	3.7726087	56.6498981
1577	2.8864655	3.6081682	57.3888372
1578	2.6203699	3.5191561	56.8051755
1579	2.6378758	3.5573561	55.8893988
1580	2.3134232	3.5846526	55.6680116
1581	2.3993559	3.4061546	57.2898256
1582	2.2241679	3.7744875	57.2249161
1583	2.4753957	3.8974804	56.3158275
1584	2.5172667	3.620024	57.2704676
1585	2.4695237	3.5970323	57.4110939
1586	2.439211	3.5707693	57.3453905
1587	2.5915285	3.8082754	58.3342822
1588	2.4313662	3.7862064	56.4300055
1589	2.4515469	3.8741087	55.7086586
1590	2.3960752	3.5944802	57.9591892
1591	2.3946177	3.6007254	60.1487516
1592	2.3564987	3.7030076	56.9716091
1593	2.454752	3.8306361	59.9512667
1594	2.2865501	3.6446553	57.1610752
1595	2.5917338	3.6240019	58.632867
1596	2.7654537	3.6058393	58.6954529
1597	2.5960129	4.4438734	58.4180375
1598	2.3680627	4.329078	57.7000519
1599	2.4276097	3.6784346	59.1910474
1600	2.4668549	3.7369763	59.3574721
1601	2.3619624	3.8493128	58.7376224
1602	2.5576832	3.9162625	58.1036747
1603	2.6061147	3.8351924	57.2294656
1604	2.567771	3.9651418	58.9582357
1605	2.3786884	3.8772186	59.5668204
1606	2.3926528	3.8862479	59.403151
1607	2.3956253	3.7467758	60.3238745
1608	2.3521718	3.6949295	58.1468492
1609	2.3515023	3.9654579	59.8380412
1610	2.5218395	3.9693004	58.1513072
1611	2.491675	4.1665463	60.1685074
1612	2.4810577	4.1860779	57.942406
1613	2.4605682	4.3960051	59.0999048
1614	2.5639873	4.1398969	59.0751701
1615	2.4033975	4.073256	59.5726505
1616	2.4879053	4.2009789	58.8123565
1617	2.4360106	4.1573083	59.7327096
1618	2.4394408	4.1856156	60.5307548
1619	2.4783152	4.0711516	57.2609797
1620	2.4510097	4.0510288	58.7039829
1621	2.381648	3.9575688	61.091584
1622	2.6702232	3.6540796	58.2483071
1623	2.5929268	3.5834242	58.9648511
1624	2.547635	3.9186007	59.1123705
1625	2.4567276	3.5798179	60.8445839
1626	2.5963006	3.7098901	60.2737015
1627	2.6003441	3.7983394	60.4067404
1628	2.495842	4.0938698	58.6997966
1629	2.5532314	3.7100302	59.0966315
1630	2.8673739	3.9475628	58.5992244
1631	2.5830907	3.8446707	60.2796132
1632	2.5148328	4.8369514	58.0767288
1633	2.4908674	4.0639719	61.4405201
1634	2.4921436	3.938953	60.8682154
1635	2.8050945	3.6701012	61.0671839
1636	2.829658	3.4895902	61.0582788
1637	2.3333154	3.6239998	58.8542783
1638	2.4545015	3.8967062	61.2179996
1639	2.4689673	3.7084971	61.1863851
1640	2.4491002	3.6284128	59.9816217
1641	2.4792958	3.7146792	60.5795864
1642	2.5873534	3.8598329	59.1231637
1643	2.6187214	3.7930899	60.4046965
1644	2.4268697	3.9871283	61.2628418
1645	2.4242003	3.6790365	61.7307903
1646	2.3685456	4.1980265	61.4856004
1647	2.4567333	4.2622756	60.5067309
1648	2.4680151	4.5658808	61.6430053
1649	2.4601823	5.0163118	61.8184644
1650	2.5621986	4.4071418	61.0395227
1651	2.4429657	3.9867125	43.4826627
1652	2.4743933	3.9715578	41.3557239
1653	2.4769237	3.8465929	42.7924815
1654	2.5506915	3.9453241	41.2616665
1655	2.4154759	3.9524562	44.2356702
1656	2.4373085	3.8395655	45.7380573
1657	2.4742511	3.8403422	45.098248
1658	2.4944032	3.7013155	47.3377698
1659	2.5467504	4.0740128	44.7949927
1660	2.5267872	3.836235	39.4984007
1661	2.4990386	3.9803354	45.0088022
1662	2.4938288	4.0263665	44.2619855
1663	2.5186934	3.8126696	44.3127368
1664	2.5557801	3.8634842	42.1173573
1665	2.4829293	3.7549007	41.7204915
1666	2.6000967	4.3542567	41.2286198
1667	2.5451645	5.2747175	42.8550234
1668	2.4806396	3.6919343	40.9678765
1669	2.5225605	3.8033467	41.1005152
1670	2.535766	3.9089151	41.0259555
1671	2.5365358	3.8261195	39.8319009
1672	2.5144202	3.8428205	40.3517202
1673	2.5998913	3.8499364	39.6109791
1674	2.5566453	3.8361358	40.1684382
1675	2.5785906	3.8147775	42.3825782
1676	2.5573265	3.875986	42.4193801
1677	2.4933645	3.8471175	41.4968768
1678	2.465497	3.8692034	56.0490979
1679	2.6433381	3.8465097	62.197037
1680	2.5417684	3.8085374	64.9268325
1681	2.5419163	3.8730265	59.9950709
1682	2.5064273	3.8866381	62.5041219
1683	2.9023594	3.8868663	53.0478948
1684	2.5376786	3.8511057	53.6487123
1685	2.4928487	3.722601	52.1162549
1686	2.5129747	3.6504711	63.2891166
1687	2.5145961	3.9520621	61.7238499
1688	2.4527176	3.8592837	56.8631933
1689	2.6528646	3.797341	58.8501906
1690	2.487334	3.8061251	59.3097912
1691	2.507872	3.9660975	54.0330935
1692	2.5105256	3.8486977	47.9151361
1693	2.50172	3.8652481	50.3643047
1694	2.5529503	3.8611333	54.7550594
1695	2.5058033	3.6383128	59.2616237
1696	2.5747424	3.8561617	49.5545848
1697	2.4049371	4.2130131	51.1881516
1698	2.5624261	3.8121357	47.8303689
1699	2.6019231	4.0350902	49.0235649
1700	2.5016301	3.6720831	49.6776896
1701	2.4966517	3.7402504	48.7738694
1702	2.5458818	4.9768408	48.688732
1703	2.5035785	4.9583954	48.1324869
1704	2.5367557	4.6432024	48.2711359
1705	2.5554147	4.0049896	48.2785664
1706	2.5066657	3.9951775	48.5291389
1707	2.5356346	3.9178516	48.4796607
1708	2.5162387	3.7515433	49.0218769
1709	2.5256392	3.5839546	50.6287163
1710	2.621158	3.8417457	49.8021793
1711	2.5410077	3.6879099	49.4186182
1712	2.5504351	3.851967	50.2451814
1713	2.5263297	3.7634938	48.6033355
1714	2.5586209	3.7723249	49.4569929
1715	2.5007939	3.876438	48.7785887
1716	2.5057684	3.8712585	47.8610416
1717	2.520812	3.7802451	49.1044259
1718	2.5402266	4.2202405	49.7979764
1719	2.5351052	4.1094842	49.1343167
1720	2.6192563	3.9536855	48.3643492
1721	2.582708	4.0923344	49.7110197
1722	2.5893307	4.0341975	52.7242114
1723	2.5550356	4.3859751	52.4430077
1724	2.5075856	4.0290189	49.388543
1725	2.6149819	3.8135636	48.9381132
1726	2.5262652	4.3516922	51.7383398
1727	2.5072164	3.9064905	48.68323
1728	2.6284659	3.8704097	48.8642774
1729	2.6169812	3.9847253	50.0512914
1730	2.6277349	3.9460356	49.4062592
1731	2.5891419	4.1779888	51.3303599
1732	2.6330243	4.2103356	51.2235491
1733	2.595053	3.9980112	54.2233452
1734	2.5992407	3.9228128	51.0425451
1735	2.4909768	3.9432359	50.2306591
1736	2.587284	5.2804358	52.2719654
1737	2.519293	4.1014371	51.5629043
1738	2.5994726	4.156023	52.4730322
1739	2.5757681	3.9297231	51.4810603
1740	2.5917989	3.9548354	50.8372847
1741	2.6075316	3.8074662	49.0015495
1742	2.6814356	4.2849317	49.6076473
1743	2.678233	4.0938977	51.9062994
1744	2.6194907	4.0438338	50.0570779
1745	2.6283182	4.183851	53.7492886
1746	2.7930755	4.1460457	51.6111787
1747	2.5677973	3.9754124	51.9557815
1748	2.6628704	4.1448265	51.9047329
1749	2.6914958	4.2815031	51.2330672
1750	2.473023	3.9795776	53.0183195
1751	2.5732715	3.9986629	51.2709375
1752	2.5493379	4.2196977	52.4449617
1753	2.579463	4.0995444	50.4056541
1754	2.6200848	3.9092068	52.312499
1755	2.6483012	4.1127275	50.6388822
1756	2.7235532	4.0856318	50.1111393
1757	2.6218764	4.0582386	53.8703715
1758	2.6479531	4.1477443	52.2828756
1759	2.6235985	4.0376404	54.5131758
1760	2.6485402	4.010707	51.9841725
1761	2.6218318	3.9510188	53.4077476
1762	2.629887	4.024165	52.8631833
1763	2.6850614	3.9389275	50.9219571
1764	2.6757793	3.9416105	53.1496027
1765	2.6556709	4.488077	50.415392
1766	2.5544458	4.065997	49.9749688
1767	2.5673615	4.3402868	50.5694068
1768	2.7167035	4.6760533	59.2158446
1769	2.6721302	4.262777	50.0138494
1770	2.6632585	4.2961483	54.0105705
1771	2.5417207	4.2953446	52.7673724
1772	2.7243287	4.4733512	52.1692649
1773	2.9649689	4.3762224	53.0175125
1774	2.8203442	4.2016894	51.6935814
1775	2.7392972	4.1596297	53.3449488
1776	2.8822879	4.1956864	52.5146752
1777	2.8673654	4.365361	53.3242912
1778	2.9957065	4.0292916	53.1221171
1779	2.8953714	4.6859265	55.5534175
1780	2.8169344	5.3406046	53.9892225
1781	2.9139325	4.6712543	52.4565764
1782	2.8140508	4.5488214	54.6460933
1783	2.9136739	4.2551962	52.5934285
1784	3.0189575	4.3245662	54.1059099
1785	2.8043322	5.3638808	52.1375239
1786	2.7841108	5.2971951	55.5887703
1787	2.7972524	4.5877187	54.6520834
1788	2.7830931	4.3957912	56.8510673
1789	2.7682398	4.5509186	54.7084162
1790	3.2271041	5.2849655	59.0695972
1791	2.6862228	4.7793636	60.3694245
1792	2.7624904	4.35673	59.2609698
1793	3.2189294	4.4096646	59.277351
1794	3.1542739	5.2528346	58.7873865
1795	2.7435692	5.469489	64.4588213
1796	2.7408659	5.2290404	62.8460083
1797	2.9270913	5.3167874	63.5856737
1798	2.9402951	5.9639885	61.6972815
1799	2.7328478	4.9135929	60.7598371
1800	2.8188934	4.8402798	67.7904303
1801	2.9436655	4.9107599	56.4440038
1802	2.7551573	4.7845489	57.0992654
1803	2.728437	4.8360873	54.7795609
1804	2.7766151	4.8461978	58.2424479
1805	2.79916	4.6199156	57.4644186
1806	2.8455064	4.620345	63.3494498
1807	2.8314471	4.6538863	53.1230655
1808	2.8232023	4.1817045	52.7952175
1809	2.8775217	4.3043874	56.9180334
1810	2.8945588	4.1942728	54.5824968
1811	2.836758	4.2428707	51.8623258
1812	2.9585528	4.8424189	58.8913389
1813	3.0112046	4.9720674	68.9363019
1814	3.3742794	5.0027976	71.0747713
1815	4.4309591	4.8635311	68.0820105
1816	4.7471453	4.9369351	70.36291
1817	4.1209493	4.2010064	69.0328926
1818	3.9121807	4.288157	67.8272723
1819	3.5274203	4.5267991	68.6764352
1820	3.5067063	4.4599605	67.0407637
1821	3.6223344	4.5129111	68.2780871
1822	4.3243709	4.7342646	70.0763003
1823	3.6474005	4.6406424	68.6905812
1824	3.5476866	4.9124526	71.8099465
1825	3.5816636	4.9711071	71.2826009
1826	3.6888193	5.1226748	71.2782494
1827	4.4029634	5.4119948	70.393485
1828	3.8219228	4.8643178	69.3354282
1829	4.2374305	4.5518401	71.1609551
1830	4.6719728	4.9447621	71.5429261
1831	3.7034051	4.8640846	70.3553524
1832	4.0462058	4.9196764	70.3375167
1833	3.2473741	4.8681317	69.7776437
1834	2.8875315	4.8201579	71.3670138
1835	2.8607622	4.9112139	65.282362
1836	2.8250414	4.7392715	47.2174601
1837	2.8463166	4.1785052	49.5054966
1838	2.7716191	4.861593	47.5988529
1839	2.8342182	5.1421166	54.7534155
1840	3.2067328	4.9145093	69.1958069
1841	2.9372082	4.1376927	71.4312541
1842	2.8130459	4.205576	70.305223
1843	2.7677384	4.1287641	70.1631896
1844	2.8525104	4.2891746	71.4011541
1845	3.07936	4.2482835	69.8161485
1846	2.8574728	4.2386509	72.8759363
1847	3.0062906	4.2246429	70.1892592
1848	2.7975499	4.2527324	65.3947714
1849	2.8368931	4.1854805	46.0975667
1850	2.8423798	4.1940587	45.5426929
1851	2.9121272	4.4058164	46.7818591
1852	2.7944584	4.6937246	46.6179844
1853	2.781653	4.9182869	46.5931342
1854	2.780292	4.9145489	45.4915261
1855	2.7852756	5.2651566	47.788193
1856	2.900934	5.4749736	46.6233819
1857	2.8137077	4.4433798	45.775347
1858	2.8152062	4.6609904	46.5324088
1859	2.7999862	4.2502919	71.2000926
1860	2.7768782	4.3268989	71.2859889
1861	2.7877809	4.2586711	70.3239047
1862	2.8410414	4.2072558	68.5535593
1863	2.8557146	4.2978709	68.9819834
1864	3.1130023	4.3219796	71.0172774
1865	3.1660279	4.3005755	70.5193447
1866	3.2329539	4.2358797	69.2191565
1867	3.1208063	4.1651104	71.202526
1868	3.1689521	4.2266869	71.9290513
1869	3.4215804	4.3031635	72.9867838
1870	4.7111363	4.3179368	51.6351761
1871	4.7394237	4.2934757	46.2750061
1872	4.7628314	4.3211718	45.9250043
1873	5.0600675	4.3520097	46.6324436
1874	4.5919225	4.2457604	48.1471356
1875	4.5623927	4.369146	45.5589268
1876	4.6455855	4.2650493	47.1163083
1877	4.7020056	4.4002783	50.4513429
1878	4.6423913	4.2697317	45.5336413
1879	4.6707598	4.1975775	47.7493448
1880	4.6286675	4.1888505	44.9966236
1881	4.6178094	4.3860958	46.8992226
1882	4.6785303	4.1600359	48.3508711
1883	4.7235197	4.2303433	45.9023014
1884	4.7806089	4.2379948	49.0520083
1885	4.6531666	4.197733	46.6504615
1886	4.6165962	4.6271515	46.2224738
1887	4.7113444	5.6166276	46.7420695
1888	4.9188658	4.4823803	46.2541376
1889	4.7269195	4.6248282	46.278747
1890	4.6511144	4.3507153	45.6555093
1891	4.6930465	4.7822857	47.7415368
1892	4.8584233	4.499894	46.9577637
1893	5.801441	4.3634735	48.1116331
1894	4.9765307	4.3432534	48.2888046
1895	4.7473761	4.3019915	46.5671749
1896	4.763533	4.2475812	50.0385458
1897	4.7661118	4.1276548	45.766181
1898	4.8950066	4.3250784	47.1254918
1899	4.8133804	4.1947488	46.9561884
1900	4.8335656	4.5357127	48.1204833
1901	4.7906269	4.3810623	47.4689922
1902	4.7674545	4.5108151	46.0171838
1903	4.7388943	4.4411858	48.7607617
1904	4.666504	4.580352	48.6436044
1905	4.9688483	4.5606009	46.7977203
1906	4.9097937	4.4811212	46.9563708
1907	4.8800316	4.3936272	46.9679921
1908	4.9622113	4.4415377	47.5301708
1909	4.7769157	4.4954896	46.6548957
1910	4.8508143	4.4109277	59.8933253
1911	4.7971793	4.4743026	71.7462155
1912	4.8695105	4.4814504	74.6045738
1913	4.8352874	4.301742	72.8134711
1914	4.7249618	4.5329688	71.8378589
1915	4.797564	4.3165651	73.4697786
1916	4.8006586	4.3050222	71.4366624
1917	5.7236182	6.2399143	72.6408926
1918	5.0193766	4.4567001	72.3512529
1919	4.8489451	4.7425528	73.8728474
1920	4.7965389	4.3757301	73.3223614
1921	4.8257958	4.3271268	73.7186871
1922	4.8155885	4.498148	74.0578246
1923	4.8177921	4.4296303	75.4083417
1924	4.8012588	4.6061166	71.4684036
1925	4.9112889	4.6175308	72.0219041
1926	4.87192	4.6836357	72.0809421
1927	4.8071543	4.4637853	73.8936008
1928	4.8872866	4.5746684	73.6463709
1929	4.9463795	4.5278702	73.9733416
1930	4.9561658	4.7173404	72.4544106
1931	4.8966945	4.6581521	74.8878441
1932	4.8135603	4.5500894	74.8355253
1933	4.9139355	4.4834545	74.8773666
1934	4.8743496	4.6312828	74.4632463
1935	4.8687187	4.4585441	76.1899194
1936	5.6477324	4.4993169	73.5943059
1937	5.9228337	4.3754899	75.6218789
1938	5.8383028	4.4942881	75.517053
1939	4.8797872	4.4369401	75.0099001
1940	4.7475658	4.5434792	75.1403459
1941	6.0972127	4.5485951	76.3668998
1942	4.8483878	4.5586041	73.282164
1943	4.8918848	4.5970279	77.3897055
1944	4.7831737	4.5043494	73.1814238
1945	4.809277	4.6457751	73.8700467
1946	4.7347363	5.6281171	77.7516612
1947	4.7382175	5.0340751	74.9007601
1948	4.7845088	4.6679401	75.5002012
1949	4.6224437	4.6554782	76.4919547
1950	4.6351632	4.6486567	72.7430846
1951	4.6182121	4.4466608	77.6411827
1952	4.7099263	4.4828379	76.1779126
1953	4.7611206	4.517115	76.2107441
1954	4.8020258	4.4212594	79.2812069
1955	4.4447831	4.6052627	79.9238373
1956	4.6529328	4.3153203	80.0778652
1957	4.6240368	4.675091	79.3360273
1958	4.8419218	4.8535983	78.1623161
1959	4.7726095	4.4099103	78.9451334
1960	4.8616608	4.5858596	77.630286
1961	4.6914708	4.4451298	77.4012682
1962	4.0878299	4.7054305	77.5028913
1963	3.8341044	4.7360728	77.803761
1964	3.8289957	4.7301722	77.2603097
1965	3.8190285	4.7020467	75.8497995
1966	3.5389543	4.613028	76.1545656
1967	3.9672268	4.4318348	75.5252029
1968	3.81829	4.3771287	73.9170954
1969	3.7389843	4.4771413	74.9747248
1970	3.4933133	4.6353976	74.6267212
1971	3.4955573	4.4802388	77.546924
1972	3.4499279	4.5228253	76.1347731
1973	3.3755773	4.5988502	78.0841128
1974	3.4389217	4.6514547	76.878004
1975	3.4493103	4.6250146	76.0842877
1976	3.4779862	4.7950873	77.0327105
1977	3.4369098	4.5250451	77.0147502
1978	3.416699	4.5488413	75.9322279
1979	3.5478028	4.6295364	75.6721003
1980	3.4509303	4.6987086	77.9017269
1981	3.4739428	4.7063611	77.1459578
1982	3.4797203	4.6986303	78.4049433
1983	3.4044147	4.5375303	78.059519
1984	3.4560865	4.7065972	78.1657197
1985	3.4374615	6.145056	77.891538
1986	3.4987977	4.7041734	78.6827379
1987	3.4610413	4.5926693	76.9597642
1988	3.3572937	4.5196154	77.6209774
1989	3.5404764	4.6467857	76.267205
1990	3.4967808	4.6588792	77.6788902
1991	3.4928047	4.5791823	79.131993
1992	3.4249715	4.5589674	79.155384
1993	3.6731482	4.6793241	79.7286096
1994	3.5202981	4.7527596	76.211798
1995	3.4329202	4.8250297	79.3666681
1996	3.494817	4.5314853	81.6060025
1997	4.0769099	4.7347534	79.6125621
1998	4.3956589	4.7642347	78.1556863
1999	4.3824678	4.8552481	79.4601205
2000	5.0940525	4.7933392	77.8993653
2001	5.555781	4.801391	79.1179746
2002	5.1050633	4.8061889	79.5147734
2003	5.0302864	4.7329431	80.2842797
2004	4.8395569	4.4271507	78.1919639
2005	4.4682383	4.5208191	77.2577009
2006	4.9164319	4.9473566	77.809573
2007	5.0268448	4.6212813	74.7876173
2008	4.7837711	5.0217488	77.3752154
2009	4.715163	4.9260737	77.0025669
2010	4.4115164	4.7266089	77.5119428
2011	4.5861503	4.811068	76.9743497
2012	4.5121555	4.6093964	78.7777666
2013	4.5012023	5.8870456	77.6881533
2014	4.4015286	5.095745	79.3948915
2015	4.4420422	4.7975326	78.7376469
2016	4.5230557	4.8006671	78.569534
2017	4.5280073	4.7293827	78.7535443
2018	3.9424071	4.7418627	80.7296434
2019	3.5547731	4.7387196	78.5463054
2020	3.4651785	4.651038	76.9474437
2021	3.545616	4.7056069	78.9166564
2022	3.529596	4.7083034	78.4561769
2023	3.4872519	4.613201	79.6329121
2024	3.459485	4.5857256	80.1147734
2025	3.6205701	4.3897795	80.910471
2026	3.5795768	4.5560562	79.1254366
2027	3.6254854	4.6873866	81.7824519
2028	3.7026332	4.8658088	79.9648242
2029	4.1015232	4.8419511	82.3998079
2030	3.6034894	4.7140735	79.0312399
2031	3.5632568	4.6626766	80.3979479
2032	3.5865586	4.7161373	81.4189914
2033	3.6689328	4.5937691	80.9529214
2034	3.5742119	4.4891241	81.0521662
2035	3.564491	4.6955725	79.9327334
2036	3.4859959	4.7129606	82.240148
2037	3.6057094	4.700459	81.1152038
2038	3.5169694	4.8472525	82.1804949
2039	3.6047287	4.768715	80.4315388
2040	3.618746	4.7645381	80.2034047
2041	3.6137693	5.9790895	79.8639463
2042	3.580969	5.5555653	80.8488049
2043	3.6573637	4.9638368	78.5396725
2044	3.58338	4.5542006	81.35177
2045	3.6805097	4.3359241	79.4966485
2046	3.6399285	4.4059582	78.731268
2047	3.6050716	4.5688096	80.5937212
2048	3.565188	4.781314	79.7267968
2049	3.5837439	5.0200953	80.2394405
2050	3.6140545	5.0883103	84.2744345
2051	3.6161642	4.7532113	80.4527506
2052	3.6868775	4.6884685	78.9295954
2053	3.6259722	4.7259358	80.8210363
2054	3.4874228	4.4701945	78.9426698
2055	3.6571668	4.8429931	79.0237933
2056	3.6681798	4.7255055	82.4069488
2057	3.5424043	4.6352191	78.7536772
2058	3.6416162	4.5620282	79.4589803
2059	3.6383636	4.9191603	80.4593623
2060	3.7172365	4.7536679	78.9533907
2061	3.6666596	4.827531	79.5438897
2062	4.0373128	4.9387508	80.7257502
2063	3.570241	4.6046311	80.3992187
2064	3.7194794	4.5405285	79.4014313
2065	3.6092752	4.6527907	81.9093862
2066	3.6097128	4.8660927	80.3878679
2067	3.6736619	4.7031953	79.2705251
2068	3.6485496	4.7708147	82.4256876
2069	3.5828419	5.8485274	82.6950596
2070	3.5836627	5.3074958	83.4322708
2071	3.603386	5.1412544	84.0410709
2072	3.6420837	4.8540826	81.4726711
2073	3.5766887	4.6622426	82.693565
2074	3.6523781	4.8077156	85.1353356
2075	3.6679189	4.7112112	83.0807093
2076	3.5712583	4.9234465	84.5465126
2077	3.6712674	4.7625141	81.5005563
2078	3.6833686	5.01911	84.1775079
2079	3.6898851	4.9485453	81.1750171
2080	3.6324364	4.8157102	82.9189493
2081	3.6098519	4.7829994	84.5806342
2082	3.6871817	5.044965	82.1483863
2083	3.7398849	4.7187331	83.2710026
2084	3.6810029	5.0561296	84.0283549
2085	3.6305902	4.6422509	83.0539532
2086	3.7694312	4.9336082	80.0176721
2087	4.0500987	4.630842	81.6969358
2088	3.8148779	4.6302568	80.7228685
2089	3.6706237	4.7516202	81.935628
2090	3.7362876	4.550597	82.7980633
2091	3.6547061	4.9447773	82.0470486
2092	3.5886457	4.8793544	84.1665095
2093	3.5713524	4.9996879	83.0963881
2094	4.0705445	5.0048831	83.4444438
2095	3.6040625	4.6684919	83.0393393
2096	3.5978378	5.5433807	84.2905334
2097	3.6294282	6.3773928	82.6807467
2098	3.6278891	5.0110651	83.4704403
2099	3.5994917	5.1053379	81.6502174
2100	3.5842603	4.652302	82.4892919
2101	3.6433609	5.1861151	82.9261142
2102	3.5690509	4.9140528	83.0111159
2103	3.6477541	5.0424114	84.56659
2104	3.6372044	4.93129	84.7705082
2105	3.6074511	5.0358615	84.7328526
2106	3.7150778	4.9013695	84.809677
2107	3.6184865	5.1306915	86.8057428
2108	3.5842566	5.1542374	85.0379158
2109	3.6014764	4.9488338	84.1482408
2110	3.6498653	4.7725425	86.1697046
2111	3.8635562	5.0528469	84.2925619
2112	4.9599346	5.0172931	84.85093
2113	5.0401779	4.7589019	70.8559159
2114	5.0601063	4.9131775	53.7973984
2115	5.1227815	4.9803846	52.1291965
2116	5.1587301	4.8106293	51.7179538
2117	5.2080278	4.746355	50.6540864
2118	5.0902445	4.8522027	51.5561827
2119	5.1277128	4.7719376	49.9429988
2120	5.0485115	5.0086489	50.8072457
2121	5.0179159	5.0519757	50.092625
2122	4.9737866	5.1545956	49.2041045
2123	6.3707337	6.3511135	50.8898541
2124	5.1879069	5.1204492	50.3572716
2125	5.0808177	5.0767591	51.1277122
2126	5.0626085	5.0927636	52.5579849
2127	5.0899848	4.8851499	50.8848745
2128	5.0802459	5.0123295	51.9814601
2129	4.9929861	5.0041992	50.1886931
2130	5.0215778	5.0596435	51.8848682
2131	5.0822309	5.0921919	50.6490025
2132	4.9631781	4.9886972	55.3309761
2133	5.1273274	5.1544765	56.4271968
2134	5.1782534	4.9149833	53.5579866
2135	5.1056519	4.9139785	52.7017706
2136	5.5225412	5.0580075	51.4170845
2137	5.1217987	4.8856692	55.6833935
2138	5.2173456	4.9491259	52.6366882
2139	5.2472676	5.0166191	54.0082634
2140	5.0376871	5.1303385	53.5344389
2141	5.1847268	4.9931123	53.7971426
2142	5.0069005	5.0031545	52.1730207
2143	4.9127501	4.8252536	55.9057864
2144	4.955288	4.8744617	53.0581007
2145	5.1974971	5.0614038	52.051521
2146	6.3648476	4.7578486	53.401911
2147	5.0348153	4.6870768	52.4703356
2148	5.2574968	4.9537658	76.152376
2149	5.0814107	5.3687087	85.8272398
2150	4.8464516	5.5759829	90.6147362
2151	4.2288475	5.1891163	82.9677741
2152	4.4130052	5.2025258	83.1824351
2153	4.2510295	5.2126976	80.2706996
2154	4.1133711	4.9891574	83.4038469
2155	4.1274432	5.0170463	82.4602342
2156	4.248016	5.1681603	83.1850668
2157	4.1957764	4.8687196	86.0659339
2158	4.5899515	4.9000538	85.6277033
2159	5.271631	5.1593961	83.1891372
2160	5.2366978	4.8486924	87.4070273
2161	5.1799689	4.8956418	87.2514449
2162	5.1882556	5.1728338	85.6415615
2163	5.2912747	4.9872232	87.022494
2164	5.1031894	5.003102	86.0872047
2165	5.2246408	5.2434111	84.4618107
2166	5.3219631	4.9060714	87.0400305
2167	5.1538232	5.1940301	82.1914456
2168	5.1170748	5.1670038	83.7138659
2169	5.1656427	4.9784884	87.3052477
2170	5.7270903	4.8545663	85.4368911
2171	5.8461726	5.2925656	84.0717194
2172	5.2907765	5.1649628	83.7740749
2173	5.3449822	5.103515	84.2489568
2174	5.2960192	5.1300571	85.2813583
2175	5.1814622	5.6286505	84.0620516
2176	5.3151961	6.3561562	85.7813384
2177	5.3213515	5.2513473	82.131031
2178	5.2589637	5.0103453	84.9510386
2179	5.2132079	5.0293904	83.9075001
2180	5.2508216	5.2000619	85.2965766
2181	5.0949947	4.906619	85.0265396
2182	5.3068435	5.0314784	84.3946686
2183	5.3336864	5.175274	80.2099147
2184	5.3350636	5.0781592	56.4749134
2185	5.0678912	5.1568942	53.7813835
2186	5.1938466	5.1480486	55.655248
2187	5.3823726	4.9223444	52.6242323
2188	4.8993754	5.2100947	54.5096866
2189	4.9202309	4.8705888	57.1661501
2190	5.0977982	4.9456444	56.484836
2191	5.3204188	5.1030489	55.2895929
2192	5.1091287	5.2512693	54.6136608
2193	6.1783609	5.1292364	54.6812197
2194	5.1111756	4.9481647	53.938541
2195	3.9978553	4.9525249	52.9275612
2196	3.88606	5.1694474	55.9529234
2197	3.9290823	5.0168248	53.0655953
2198	4.1300166	4.9092354	52.9852231
2199	4.1665501	5.1376915	55.5663901
2200	4.1224072	4.8308237	54.2751037
2201	4.0904568	5.6429402	55.2812612
2202	4.0064229	6.2845586	53.5145651
2203	3.9299937	4.9444482	54.4330647
2204	3.8993258	5.0680486	67.7535805
2205	3.8664118	4.9272285	54.5184968
2206	3.877288	4.9131209	54.1260377
2207	4.0666549	4.9659259	55.0401178
2208	3.9440177	5.1239765	56.9102009
2209	4.0758354	5.1512362	54.8450351
2210	3.9758129	5.5116379	55.3442868
2211	3.9742021	5.4020513	55.9172222
2212	3.9129388	4.8623769	53.8550377
2213	3.7709149	5.0445034	54.3993027
2214	3.9989448	5.2763506	55.423116
2215	4.2204886	4.9891875	55.1628245
2216	4.0726762	5.0882138	55.5706232
2217	5.3222915	4.8503505	53.358918
2218	4.4771335	4.0353473	56.0567267
2219	3.9226019	5.4676638	54.0736156
2220	3.8963537	6.3245811	54.9012831
2221	4.0494662	5.02675	54.8121884
2222	4.6719779	4.8955566	54.2413401
2223	3.9332682	5.4422024	52.3341246
2224	3.7802696	4.7993816	52.0156092
2225	3.8232987	4.8442318	53.9465852
2226	3.8673177	5.1721894	52.4819514
2227	3.9111323	5.2103498	54.4758815
2228	3.9465363	4.9721013	53.77409
2229	3.9390559	4.9980562	53.7420022
2230	3.8814881	5.087537	52.8008945
2231	3.8967955	5.1901409	53.8828733
2232	3.8643846	5.5289841	52.6182923
2233	3.8438301	5.550583	52.7747512
2234	3.9645181	5.1029149	54.0495139
2235	4.0554983	5.2792117	53.3533289
2236	3.8484736	5.2508425	54.5168187
2237	3.9358077	5.0508179	53.9566052
2238	3.8749983	5.0583675	54.4740163
2239	3.8515814	5.0083215	52.9606955
2240	3.947626	4.9894832	53.9020154
2241	3.9237601	4.9284147	52.4741263
2242	3.8900176	4.9610666	51.8194379
2243	3.9796754	5.001487	53.9067166
2244	3.8130885	5.727531	53.9505836
2245	3.9452719	6.1753155	55.8819355
2246	3.8803439	5.066912	54.6244258
2247	3.9199395	4.9580992	55.2233539
2248	4.0268569	5.0714963	53.6544811
2249	3.9203873	4.9844233	55.8124042
2250	3.8749666	4.9119575	53.5938711
2251	3.8847695	4.9078878	56.0176337
2252	3.9362745	5.0759018	53.890341
2253	4.4711113	5.039477	54.0086191
2254	3.9346608	4.912533	56.6049702
2255	3.8365164	4.9667883	53.2256552
2256	3.9300434	5.0117907	54.9033394
2257	4.0013718	5.0035908	53.0636711
2258	4.0444116	5.0686486	55.9334028
2259	3.8496158	4.7690163	54.4909228
2260	3.9798913	4.9781948	55.1218702
2261	3.9019362	4.9386879	53.6748554
2262	3.912082	5.0173011	55.657813
2263	3.9539645	5.0267233	52.9300637
2264	3.9843943	5.0032157	53.1496328
2265	3.913124	5.0313438	55.5066965
2266	3.9099325	5.0612362	53.3365662
2267	3.8837384	5.0330399	55.7360821
2268	4.0108695	5.0124934	53.2537196
2269	4.0391262	5.0499609	56.2919263
2270	3.8619758	5.0065853	53.214867
2271	3.8946059	6.4677667	55.3760295
2272	3.8271164	5.0509771	54.0333472
2273	3.8955961	5.1022749	55.0416381
2274	3.9325906	5.0235563	53.5322192
2275	3.9626928	5.1276482	52.7570991
2276	3.9485802	5.1011989	55.4077125
2277	3.9652971	5.0644495	54.0786088
2278	3.9370216	4.8742264	54.6326878
2279	3.879038	5.6254572	53.9985931
2280	3.9999612	5.623414	55.1163516
2281	3.9196709	5.2100521	54.1007271
2282	3.9545239	5.0620591	54.9526633
2283	4.5683434	5.7118101	54.1015168
2284	3.9489397	7.9672292	55.1777889
2285	4.095062	7.932328	55.5526721
2286	3.9555666	6.5728295	53.7814699
2287	3.9120287	6.0823589	55.652974
2288	3.8752968	6.9832418	53.536207
2289	4.0016113	7.2066809	55.6444932
2290	3.96449	7.793433	53.8207144
2291	4.1557019	5.6570233	56.4202993
2292	3.9834337	5.556514	54.4183397
2293	3.9348937	7.4207836	56.0805842
2294	4.0283454	5.1581805	55.2678497
2295	4.0306364	5.1389072	56.8315012
2296	3.9407366	5.0000876	54.8173436
2297	4.0278754	5.1019229	53.9263865
2298	4.003383	5.1338921	56.2496831
2299	4.015534	4.9675391	54.1424616
2300	3.9096201	5.0267956	56.0990736
2301	3.9690632	5.2548033	55.3239379
2302	4.0671101	5.0567759	58.8072589
2303	4.0167953	5.0253133	54.6923539
2304	4.0154465	4.9432134	56.7417228
2305	3.980011	5.0295845	55.0073627
2306	4.0028624	5.0143978	58.0097944
2307	3.9994618	5.0102723	55.6359672
2308	3.9630936	4.924134	57.0586369
2309	4.0245942	5.1326239	55.0741513
2310	3.9956186	5.1572749	56.3736296
2311	3.9275392	5.0810166	55.1368532
2312	3.9480391	5.1555049	54.5984368
2313	4.7318448	5.2179663	57.6790657
2314	3.9675567	5.2622989	55.7272378
2315	3.9382608	5.1076994	58.3500519
2316	4.0250043	5.2713254	56.3112537
2317	4.0468052	5.2764161	57.9383103
2318	4.0080245	6.3377904	55.4629562
2319	4.0080733	5.8209483	57.2234964
2320	4.0673929	5.1121771	55.8638948
2321	4.0184955	5.266161	58.0558878
2322	3.9995834	5.1731316	55.5587202
2323	4.0298598	5.0901228	58.2888116
2324	4.0877838	5.2568822	59.37017
2325	5.1248726	5.2135161	61.3531296
2326	5.5881362	5.3261205	58.1997525
2327	5.751736	5.0040935	60.3804916
2328	5.3833831	5.0885585	59.2476685
2329	5.3463103	5.2116105	70.8193856
2330	5.1344465	5.0895664	92.5710751
2331	4.8753155	5.0399197	88.9886804
2332	5.2605895	5.25435	87.1235995
2333	5.044513	5.0248965	77.5369657
2334	4.155229	5.3126372	62.2701809
2335	3.8336781	5.2464692	62.4930983
2336	3.9593019	5.095195	61.3030575
2337	4.6890067	5.1289753	66.990017
2338	4.2803868	5.194668	59.6493578
2339	4.2879621	5.2870664	61.6951087
2340	5.6207965	5.1958368	60.9674665
2341	5.4863145	5.1974257	62.0743276
2342	4.442137	5.2356205	62.5509928
2343	3.976944	5.6184036	66.2754818
2344	3.9698393	6.6142974	59.2817795
2345	4.0069725	5.2491686	60.5500438
2346	4.0573132	5.1250983	58.9295873
2347	4.0024064	5.2718596	63.0950875
2348	4.0867471	5.3468919	60.4852136
2349	4.0816476	5.1975746	63.1798001
2350	4.0685106	5.1912217	62.6790171
2351	4.0731628	5.2368567	61.4631366
2352	4.207512	5.226885	61.8462359
2353	4.5143907	5.2372863	62.4542113
2354	5.6093202	5.249975	64.8784015
2355	5.2847703	5.4273275	61.6482387
2356	5.0732361	5.18644	60.852845
2357	4.5892212	5.2984618	60.5772768
2358	4.9947901	5.2443759	62.2770129
2359	4.8546988	5.1043316	61.1591634
2360	5.8605574	5.2227423	62.3629475
2361	5.5705263	5.3593706	60.0160751
2362	4.8868493	5.2602964	61.9419265
2363	5.0609853	5.3865685	62.7633262
2364	5.039474	5.8792771	60.8266203
2365	6.7313467	6.0506702	59.2409936
2366	5.7454321	5.3392631	60.14967
2367	5.6575988	5.2512411	58.811417
2368	5.657238	6.7296865	59.6797344
2369	5.7325191	5.4651081	58.862481
2370	5.7202453	5.4301156	59.647208
2371	5.7494406	5.2788654	58.4125379
2372	5.7261689	5.3643925	60.9529221
2373	5.9240051	5.3938959	60.0798654
2374	5.3898092	5.1766412	61.0678882
2375	5.2666859	5.3075463	62.1925625
2376	5.7189324	5.2577004	63.1146256
2377	5.3435764	5.2121709	62.3095708
2378	4.7281205	5.3169043	63.196863
2379	4.5288866	5.327137	60.8452072
2380	4.727783	5.3883474	60.0413324
2381	4.8464723	5.4314887	60.7469027
2382	5.6761485	5.31973	62.0646591
2383	5.4834492	5.4748062	61.2620471
2384	5.6312117	5.3019712	62.0616831
2385	5.6131968	5.256842	61.7372828
2386	5.1647555	5.3390109	64.5271247
2387	6.4920914	5.2633197	62.0422606
2388	5.4217905	5.2708007	63.808119
2389	5.4700359	5.2738186	61.5958818
2390	5.4647678	5.2762528	63.9352949
2391	5.8905693	5.3575512	61.9117362
2392	5.8240027	5.3783054	62.9797728
2393	5.7561375	7.0637419	62.0201926
2394	5.8461782	5.434612	64.3475611
2395	5.8011977	5.4245937	60.9729622
2396	5.5655806	5.2675065	59.9218706
2397	5.4471733	5.3323274	62.9435122
2398	5.6977252	5.413063	62.260573
2399	5.7951617	5.3370096	63.1111906
2400	5.8892263	5.3180514	61.4810611
2401	5.4310852	5.311019	62.3370555
2402	5.3527478	5.3282063	64.4207863
2403	5.1207612	5.4773674	62.3242665
2404	4.3676252	5.4134307	62.4427576
2405	4.2193923	5.2362495	63.5703223
2406	4.2189582	5.2666876	63.9872521
2407	4.1297746	5.389807	77.1644779
2408	4.1822552	5.2802191	65.6046225
2409	4.1946963	5.3351765	62.6000454
2410	4.7177163	5.4145136	65.1995553
2411	4.890501	5.3280604	63.3819447
2412	4.1957203	5.2828086	61.6145049
2413	4.0982962	5.4515982	60.652538
2414	4.1996351	5.4455091	62.4847637
2415	4.1843907	5.4409399	62.2725916
2416	4.0923881	5.3707471	63.5470403
2417	4.2349973	6.9095777	78.7779658
2418	4.2616232	5.6268686	100.0101436
2419	4.269456	5.2837186	100.3985961
2420	4.1446318	5.2916188	96.7907956
2421	4.2987205	5.3025249	99.9832749
2422	4.164039	5.3895828	100.3775956
2423	4.2717391	5.2879367	102.5245197
2424	4.230477	5.4764846	101.2523422
2425	4.1479977	5.4386604	103.6086856
2426	4.1917853	5.9858268	100.6612581
2427	4.2914776	5.4139886	101.5129186
2428	4.2226322	5.3881946	105.1080853
2429	4.2557046	5.6385276	105.5864339
2430	4.3104441	5.3607188	106.0739838
2431	4.1238614	5.5124289	104.3103721
2432	4.1697322	5.5759385	103.5866741
2433	4.1714538	5.7281638	105.03243
2434	4.2858443	5.5091946	103.9745526
2435	4.1885573	5.4331816	104.682459
2436	4.3138507	5.3978209	102.5782114
2437	4.1763764	5.3908913	101.5770431
2438	4.9690114	5.2916689	102.7597466
2439	4.2400249	5.4697857	101.1100948
2440	4.2634333	5.371299	99.1634525
2441	4.2738452	6.9039545	103.0827842
2442	4.2991679	5.5083828	103.0724001
2443	4.2376386	5.3010845	105.151926
2444	4.1782546	5.252508	104.8508955
2445	4.2092543	5.4294119	104.6254795
2446	4.3892078	5.473111	106.6092719
2447	4.0376236	5.5420153	107.4452841
2448	4.179184	5.5323237	106.7532191
2449	4.0473558	5.5539591	105.4559688
2450	4.2064025	5.4830031	105.4238534
2451	4.2354467	5.44378	105.4308875
2452	4.1527943	5.5849036	107.3247391
2453	4.1325217	5.5875684	104.3891936
2454	4.3544867	5.3076188	104.0969761
2455	4.0868764	5.4327753	102.1957053
2456	4.1392278	5.3442303	104.0967656
2457	4.1527258	5.4435486	103.635087
2458	4.1880295	5.561539	105.8706645
2459	4.1117499	5.5563077	103.8433424
2460	4.0768113	5.4228521	105.1949428
2461	4.0324647	5.5307194	101.1438371
2462	4.2176609	5.3947438	105.6402171
2463	4.2636792	5.484754	106.3304838
2464	4.2235405	5.4098293	105.0110247
2465	4.1711996	7.1129386	105.283169
2466	4.9260614	5.5432903	101.6035496
2467	4.3673221	5.503418	104.6738643
2468	4.2916274	5.2235025	104.991011
2469	4.1813594	5.4752515	104.7233847
2470	4.2131946	5.5200235	103.6501239
2471	4.2089422	5.4625234	106.1467451
2472	4.1816172	5.5888177	106.0447348
2473	4.3104842	5.4016321	105.8517662
2474	4.307349	5.603488	105.3069804
2475	4.2797148	5.4505143	108.1390104
2476	4.4327643	5.5092164	107.2290938
2477	4.3356033	5.7071333	107.6245973
2478	4.4009638	5.5492144	106.6346234
2479	4.2289665	5.5724819	107.2251929
2480	4.2582803	5.4220604	108.2742691
2481	4.277534	5.4794653	106.1568557
2482	4.1845162	5.4478898	109.4371955
2483	4.3417818	5.3774907	105.4368974
2484	4.2217427	5.6405118	108.3062903
2485	4.3328274	5.4476116	106.3651777
2486	4.3383021	5.9139471	107.9571857
2487	4.6553126	5.5115833	104.8128696
2488	4.4718514	6.4137689	108.0700982
2489	5.2834958	6.9514074	104.0169601
2490	4.4094047	5.8945222	105.9400908
2491	4.4439127	5.7277188	105.1101914
2492	4.3538476	5.467214	102.8131528
2493	4.4490491	5.4216205	103.0674321
2494	5.008454	5.4219687	103.0121725
2495	4.4168543	5.3561944	106.6215415
2496	4.4629197	5.515744	105.9763959
2497	4.3307379	5.5258671	107.1001991
2498	4.4423007	5.5065672	106.5211506
2499	4.4891119	5.6762279	108.85012
2500	4.3709354	5.6019784	107.0398955
2501	4.4410321	5.4349276	108.5986057
2502	4.4427351	5.5212284	109.077124
2503	4.2843602	5.6246714	109.6827738
2504	4.3909423	5.5454674	106.1847528
2505	4.3537803	5.6648042	109.0195488
2506	4.5977629	5.7732338	106.0436917
2507	4.5281436	5.7276452	106.0675102
2508	4.4865207	5.5763352	109.7400628
2509	4.372235	5.7477905	108.0725419
2510	4.4061631	5.4594478	108.0481175
2511	4.3261968	5.9915204	110.7896499
2512	4.3907766	6.5855809	109.2741677
2513	4.4231414	5.6022651	109.3772901
2514	4.4326079	5.7368639	106.8199215
2515	4.5718751	5.6604905	109.0876165
2516	4.4709046	5.6248624	108.5621643
2517	4.3557242	5.5801737	109.8555379
2518	4.3717352	5.7224278	111.3730826
2519	4.440006	5.8559814	107.5712857
2520	4.4655601	5.6910181	105.631801
2521	5.1021504	5.5909984	106.8595813
2522	4.395495	5.5562454	105.7762591
2523	4.5550861	5.4553141	106.14245
2524	4.4905825	5.6477757	108.175609
2525	4.4642582	5.6174995	108.4476423
2526	4.4193567	5.6445218	109.2844882
2527	4.4441177	5.6942115	108.0369003
2528	4.3782062	5.4195524	104.4812901
2529	4.2651874	5.4670764	107.1938794
2530	4.1934941	5.6409597	109.8384699
2531	4.2179601	5.7521314	112.6888646
2532	4.210928	5.4996462	113.3146132
2533	4.4708964	5.6013959	109.8563208
2534	4.5938477	5.5745881	111.5706896
2535	4.514446	7.4050947	111.5856322
2536	4.3876991	5.7522869	111.9662792
2537	4.3996782	5.4982089	109.2071446
2538	4.7022055	5.7246262	110.935608
2539	5.0621146	5.6774028	110.6866343
2540	4.4585733	5.6101327	109.6340862
2541	4.4293511	5.7273336	111.7748441
2542	4.5131617	5.6443728	108.8926438
2543	4.4580997	5.6764884	107.585033
2544	4.4421547	5.4538971	110.2386096
2545	4.4111263	5.5472019	109.3431343
2546	4.3897253	5.5935393	108.1715914
2547	4.4912768	5.6616608	110.7123817
2548	4.4613309	5.5507816	110.2894083
2549	4.3719094	5.6225307	110.8569166
2550	4.4941376	5.6633181	107.7972138
2551	4.4465093	5.8593982	109.20798
2552	4.5302278	5.6407115	110.1796196
2553	4.5599284	5.5666621	112.0895049
2554	4.6041959	5.6957915	111.2194454
2555	4.4233047	5.6044821	109.4539084
2556	4.4099809	5.6957515	109.6230812
2557	4.5639058	5.7025525	112.0718028
2558	4.3568586	7.6309407	112.0754279
2559	4.4814012	5.8554316	108.5234003
2560	4.5668061	5.7475596	113.4563854
2561	4.483356	6.0338336	110.5697704
2562	4.5090518	6.0355096	109.6083115
2563	4.441688	5.8364137	107.9317441
2564	4.3350267	5.7072793	110.625262
2565	4.9490408	5.7471828	112.1354567
2566	4.6083737	5.7135394	112.2555118
2567	4.4280252	5.7400221	112.0816341
2568	4.4115811	5.7169385	112.3849698
2569	4.4112537	5.7336596	112.0110655
2570	4.5405947	5.6678962	113.2481258
2571	4.4871801	5.7312388	110.5788623
2572	4.4141757	5.7503454	111.382203
2573	4.530217	5.5790031	112.5778202
2574	4.426717	5.9021661	110.2089679
2575	4.5206389	5.8296573	110.8682613
2576	4.492937	5.8360446	111.7536373
2577	4.5179946	5.8749104	108.8561559
2578	4.5309421	5.7199635	112.8770659
2579	4.4157327	5.7545514	108.8919365
2580	4.5879898	7.2168681	99.4221649
2581	4.5081518	5.8824775	108.6571816
2582	4.4074776	5.796271	111.9552961
2583	4.3930295	5.7142923	113.7973505
2584	4.520692	5.6358362	115.7993459
2585	4.4702733	5.7854316	112.7911314
2586	4.4801514	5.6828389	113.3885288
2587	4.4609058	5.7629693	112.1127564
2588	4.470694	5.7854155	111.3401054
2589	4.5463764	5.7756337	113.8100452
2590	4.4601081	5.9012268	113.6125699
2591	4.4193008	5.7897058	113.8768073
2592	5.1941153	5.7978178	112.5671573
2593	4.6867805	5.8219328	110.4912283
2594	4.5911515	5.6917908	112.6463121
2595	4.5221439	5.8855249	111.6178769
2596	4.5890283	5.7612609	112.3440901
2597	4.5061707	5.8023496	111.2950998
2598	4.5343501	5.7765292	110.6767806
2599	4.5977149	5.8783903	83.5483514
2600	4.5324715	5.6806355	68.800731
2601	4.6103888	5.820297	68.1556719
2602	4.6518574	6.2826781	68.2696361
2603	4.5534988	7.1448356	69.0789983
2604	4.4909384	5.8433694	67.09632
2605	4.5096695	5.7727165	77.3929662
2606	4.4950059	5.8938078	67.9914786
2607	4.5196476	5.6872255	67.3996157
2608	4.5155373	5.9057652	67.5385304
2609	4.5768422	5.7196909	84.6348922
2610	4.5097406	5.9079032	83.8979251
2611	4.4989617	5.8976289	69.3691151
2612	4.6796964	5.7423599	75.1811413
2613	4.5388453	5.6263944	70.2929229
2614	4.5725202	5.6402298	80.612563
2615	4.5960279	5.8785466	72.8853063
2616	4.5764361	5.852943	70.2440837
2617	4.4935952	5.8532764	69.1516456
2618	4.5539391	5.7875237	71.26545
2619	5.2694138	5.8591792	74.3596941
2620	5.8549134	5.9801391	72.6640689
2621	4.852374	5.8220088	75.5421523
2622	4.6456159	5.785486	72.9196057
2623	4.579818	5.7867154	75.8144516
2624	4.5166175	5.836071	75.9474585
2625	4.6723234	7.7734104	81.135047
2626	4.9346229	5.7850086	73.541648
2627	4.7352338	5.7796906	67.9525349
2628	4.5606106	6.0811206	70.1104194
2629	4.5890544	6.1988097	69.5626604
2630	4.6704445	6.0347724	69.480185
2631	4.5855696	5.7363592	71.8503718
2632	4.5186306	5.7899042	69.906577
2633	4.6701819	5.6905019	71.2176791
2634	4.4895485	5.8586836	69.3042385
2635	4.6259426	5.7889998	70.8722289
2636	4.7252185	5.8764911	70.3101413
2637	4.6229265	5.905055	72.3486181
2638	4.7096501	6.0814697	72.5715905
2639	4.6807962	5.9876237	69.581795
2640	4.6402089	5.7294714	73.1820337
2641	4.6647201	5.8350652	70.4825181
2642	4.5964519	5.9864787	69.4412557
2643	4.5848419	5.7934797	71.5343411
2644	4.5140285	5.8992061	68.7600315
2645	4.5270907	5.9878643	73.0838032
2646	4.6031464	5.9079457	70.3070244
2647	4.5928572	7.5187321	72.5760669
2648	4.6699217	5.813086	73.7642149
2649	4.9261838	5.8844197	69.9139257
2650	4.8217379	5.988714	74.1858201
2651	4.7969878	5.9028018	73.2918613
2652	5.5418111	5.8346735	70.631696
2653	4.6824845	6.2383504	75.4726346
2654	4.825306	6.3628683	72.2738925
2655	4.8038009	6.2312765	73.4650106
2656	4.67528	6.3842646	73.6231587
2657	4.7525937	7.364795	73.4544355
2658	4.7132472	6.9462311	72.7859106
2659	4.7480258	6.6995623	71.7735716
2660	4.7321548	6.4845133	73.4281861
2661	5.2196184	6.9930495	73.5016315
2662	5.1524398	6.5210365	71.6325998
2663	5.3166183	6.8951554	73.1412219
2664	5.2471349	5.7886848	69.4986153
2665	5.2807704	6.3454332	72.007447
2666	5.2421542	5.8419307	70.8784165
2667	5.2446635	7.9346063	69.1427756
2668	5.2079641	6.5346487	72.8913567
2669	5.1891366	6.7213735	69.6672181
2670	5.2469324	6.5627154	72.1663789
2671	5.0289214	6.2069548	71.2820999
2672	4.9373261	6.5579499	71.6003203
2673	5.1522714	6.1268435	72.5160687
2674	5.309709	6.5067878	69.4210371
2675	6.2333228	6.1182756	72.9754615
2676	7.1215833	6.3591321	70.7576214
2677	5.1143844	6.2755601	74.494367
2678	4.9466576	6.6785134	74.3382059
2679	4.9070556	6.228245	70.0195124
2680	5.2386473	6.0924752	70.963387
2681	5.8876747	6.6382281	70.0470029
2682	5.3161039	6.6151956	70.5268635
2683	5.096948	6.4424624	71.2276368
2684	4.8728699	6.0593127	70.0545408
2685	4.954908	6.0448586	93.3778507
2686	5.0515134	6.434088	109.3922728
2687	5.1839535	7.2386392	106.3829024
2688	5.0066141	6.5315874	109.6353696
2689	4.9725142	6.3110528	115.4745347
2690	5.0787039	6.3482856	113.3800427
2691	5.0761931	6.4244321	112.6796624
2692	5.0311965	6.3662061	117.1684396
2693	5.3701509	6.6933025	115.3297523
2694	5.0284101	7.2085344	115.2131839
2695	4.9554969	6.3840818	118.1621922
2696	4.868015	5.976496	116.5623641
2697	4.9920924	5.9448675	115.5678234
2698	5.1410438	6.0351586	115.4344053
2699	6.5898732	5.8757742	114.6006219
2700	5.1488347	5.9285936	122.0256702
2701	5.0046371	6.1634148	116.1372369
2702	5.1424173	6.1920467	115.6400312
2703	5.3558181	6.4480912	118.9165558
2704	6.4440754	6.4030614	115.7378206
2705	6.7758991	5.9056533	119.8713696
2706	5.7797967	6.1014299	118.0587065
2707	4.9437866	5.8922938	117.3414263
2708	5.1019115	7.5782035	116.4352287
2709	5.0249667	6.1090014	113.0255814
2710	4.9969289	6.0330087	116.8285225
2711	5.1119066	5.8776823	115.9400186
2712	5.107004	6.7667568	116.9671624
2713	5.0001869	6.1717292	117.5065348
2714	5.1162579	6.1651383	115.3188754
2715	5.0654727	6.165268	120.0747457
2716	5.2613358	6.4096905	118.4536392
2717	5.154731	6.2971327	114.706221
2718	5.1380051	6.5891117	117.3229958
2719	5.121379	6.3285174	115.88466
2720	5.0664629	6.3420972	116.3964363
2721	6.1731864	6.7192006	116.2940726
2722	5.6235343	6.3692849	116.6531194
2723	4.9921761	6.2736298	121.0704975
2724	4.7724506	6.2990415	118.8182648
2725	4.8692399	6.4726612	120.4454169
2726	4.8736819	6.7136232	117.8527207
2727	5.0351929	7.0749658	119.1242223
2728	4.8791612	6.5495732	119.3540795
2729	5.0057027	6.4441783	119.9415425
2730	5.022118	6.532066	119.2019492
2731	4.9062061	6.8650799	116.9540042
2732	4.8867931	6.8019756	119.3580567
2733	4.9040907	6.6822915	118.1659746
2734	4.8763572	6.9884826	117.0536031
2735	4.8587553	7.9473656	116.951296
2736	4.9529142	6.3847998	96.6102547
2737	4.9096871	6.3679729	74.2985205
2738	4.8666051	6.6129163	72.7281102
2739	5.1020405	6.257112	73.2579782
2740	5.022309	6.4567524	71.4460294
2741	5.9082914	6.6524071	69.7198028
2742	4.9634757	6.9388157	72.1875937
2743	4.9729078	6.3875473	71.9121216
2744	4.9327588	6.1959736	69.7736924
2745	5.7514498	6.3642502	70.4202051
2746	4.8519889	6.4723752	69.80816
2747	4.9572057	6.5625285	74.2930201
2748	4.9407186	6.7583037	74.4302734
2749	4.8501043	6.7313728	76.8637587
2750	4.9850762	6.3409816	78.2252161
2751	4.8643687	6.4694809	78.3364196
2752	4.9957397	6.3076348	77.7500299
2753	4.8770892	6.8905846	78.9397433
2754	4.9042304	7.4640663	77.9908706
2755	4.7898934	6.8159963	77.6765946
2756	4.7634348	6.4815218	79.5128318
2757	4.7008136	6.4222789	78.2705971
2758	4.569009	6.2319066	78.6808346
2759	4.7197066	6.7346449	81.310286
2760	5.0302951	6.3724809	80.8989368
2761	5.4393313	6.5927222	79.8121426
2762	5.2131667	6.3771426	79.1853557
2763	4.9662511	6.7614212	77.4873926
2764	4.8894783	7.0052417	80.2301945
2765	4.9324751	6.7850422	79.4813829
2766	4.9941487	6.2749081	84.292443
2767	5.0296228	6.6408877	81.9578718
2768	4.9312763	7.2313632	81.831212
2769	5.0414369	6.7286857	80.3644668
2770	4.9435989	6.4667286	80.8578256
2771	4.8501012	6.7504754	78.6392662
2772	4.9463497	6.4556081	80.1251414
2773	4.9290705	6.3115335	80.2769359
2774	5.0142154	8.1494692	81.412937
2775	5.0781685	7.3347112	82.8833574
2776	5.135632	7.500515	80.4253709
2777	5.0514353	7.4312822	84.0472582
2778	4.9447182	7.0911142	79.7071291
2779	4.9657753	6.9429224	78.4913742
2780	4.9968484	7.253775	80.2790408
2781	4.9725591	7.2241485	82.7135353
2782	4.9606095	7.7195327	77.1486081
2783	5.0728588	7.2931278	80.2438927
2784	5.0373024	7.1777437	78.3406444
2785	5.8044488	7.0342516	77.2536456
2786	5.0710939	6.979761	79.9718141
2787	5.1857099	6.7694076	81.2172978
2788	5.1016508	7.218148	78.2900048
2789	5.0449781	7.304699	79.8342009
2790	5.0290815	7.7636141	80.1074645
2791	5.0163017	8.0930824	78.5068362
2792	4.935357	7.5901063	80.2408162
2793	4.9823435	6.4934426	80.8357227
2794	5.0167498	6.4293781	77.9001246
2795	4.9654085	6.3355042	81.8190845
2796	5.1465912	6.5750715	87.6852123
2797	5.1004848	6.6688277	91.8228061
2798	5.0221592	7.0295668	81.0398677
2799	4.880885	6.6013248	83.4405416
2800	4.8708917	6.4989762	81.292577
2801	4.7975548	6.5001704	80.996414
2802	4.914125	6.5833392	82.2593896
2803	4.7844641	6.2838128	81.6995441
2804	4.8900043	6.1836836	109.3019976
2805	4.9204121	6.1249671	125.7284328
2806	4.9835785	6.2036935	124.3386792
2807	4.9361929	6.6630778	120.5827782
2808	4.8125304	6.3626271	124.2368404
2809	5.7215394	6.2572784	122.1310708
2810	4.9055094	6.4968966	120.8960352
2811	4.9061367	7.5404026	120.9120632
2812	4.968589	6.8086366	122.9407756
2813	4.955864	6.4670795	122.678031
2814	4.9642641	6.2532138	123.9646969
2815	4.8616819	6.5927992	127.989724
2816	4.8668813	6.7800217	125.7536205
2817	4.9006169	6.9400672	126.3454003
2818	4.9799181	7.0131697	126.99331
2819	4.9396269	6.9634344	126.6370996
2820	4.8510513	6.7951955	123.8680522
2821	4.7445369	7.365964	123.9533438
2822	5.0087528	6.5986008	126.1177361
2823	4.9162617	6.4795084	129.0621006
2824	4.9862465	6.379632	128.2475943
2825	4.9542488	6.313103	126.8074465
2826	4.90065	6.2057692	126.1260468
2827	4.949458	6.5367862	123.4113062
2828	5.0728549	6.7084117	124.0834271
2829	5.008791	6.580846	127.6674053
2830	5.0836495	6.9441222	114.9195666
2831	4.9205411	7.5837855	128.6055643
2832	5.0105077	6.651046	127.3928854
2833	4.8678777	6.2949272	127.4226783
2834	4.9026329	6.5511485	124.6395535
2835	4.9585168	6.5750723	127.2310927
2836	4.9691063	6.4006592	125.6813563
2837	4.9341575	6.7894094	123.7358454
2838	4.9057131	6.8565937	126.8861388
2839	4.8796166	6.9451167	124.0870751
2840	4.9752782	6.5766134	127.2445552
2841	5.2736733	6.9031341	125.0019663
2842	5.3082681	6.5361504	127.8271825
2843	4.9405608	6.6000082	127.0013795
2844	4.8749461	6.7458097	128.5051812
2845	4.925827	6.6728333	129.119026
2846	4.9728375	6.6678864	123.2999777
2847	5.0483432	6.6687938	128.03452
2848	4.9016479	6.1905232	128.4211735
2849	5.0245395	6.4226484	129.3113541
2850	4.9698565	8.3882667	127.8179815
2851	4.7681712	6.8876422	124.1938272
2852	4.7922515	6.988047	127.1696399
2853	4.7179652	6.676916	127.151493
2854	4.9194974	6.5911283	126.663374
2855	4.8990708	6.5421947	127.8074356
2856	4.9802623	6.4352675	127.1099774
2857	4.9846325	6.3907249	127.3083975
2858	4.9225189	6.4716912	129.0005659
2859	4.881878	6.4807754	128.8338672
2860	5.4066163	6.5984023	124.0031586
2861	5.3933499	6.5623807	129.43633
2862	4.9441169	6.5359348	129.4319194
2863	4.9962996	6.7697162	131.5260449
2864	4.9779041	6.9026178	130.2212588
2865	5.3901521	6.9760481	130.3129981
2866	5.3526286	7.1398481	128.7431513
2867	4.9783933	6.9651934	130.3028333
2868	5.0349037	6.6376449	129.1706983
2869	5.0851708	8.1123405	126.2780993
2870	4.9763196	6.2756918	128.7065628
2871	5.0286001	6.3486126	127.6585682
2872	4.9612656	6.8491412	113.9581762
2873	5.1633328	7.014892	84.9426878
2874	4.9919287	6.8838616	82.0873386
2875	5.0068961	6.6430121	84.05774
2876	4.9846667	6.9017235	83.0883527
2877	5.1112524	6.7960455	79.7892693
2878	4.9427941	6.9861702	79.996368
2879	4.9617081	7.1575841	83.6993993
2880	5.0836316	6.7099532	82.7894366
2881	4.9632728	6.5447568	84.6982398
2882	5.1414091	6.9973309	83.5500157
2883	4.9929246	7.4100622	82.3634155
2884	4.8907015	7.2280235	83.7205615
2885	4.9333384	7.5618334	83.5339076
2886	4.905545	7.2680621	89.0062746
2887	5.0738702	7.2546487	82.8599007
2888	5.1120878	7.9240472	82.8647013
2889	5.6315931	7.3633376	83.0017932
2890	5.3472935	6.9859229	81.429847
2891	5.016173	7.6507372	83.5319817
2892	4.9275562	7.3760053	83.094382
2893	4.9557792	7.2815274	80.8816289
2894	4.8290745	7.3096366	83.1594432
2895	4.8989461	7.2657175	85.8023544
2896	4.966224	7.4404291	85.7735557
2897	4.9396271	6.6602871	89.6777426
2898	4.9477231	6.536578	127.8038112
2899	5.0116727	7.4167165	127.2189866
2900	5.0598463	6.8038107	131.7381918
2901	5.0602341	6.7416663	129.224164
2902	5.0895824	6.1933878	127.1509889
2903	4.9739347	6.540385	129.7688319
2904	5.100373	6.492234	124.8771926
2905	5.0296634	6.6874475	128.2197785
2906	5.0514116	7.5938251	113.3245249
2907	5.0191466	6.2498907	88.3591941
2908	5.0027572	6.7192937	87.4577982
2909	5.3107179	6.4169244	91.7142101
2910	5.2997372	6.6579599	89.3155099
2911	5.2072124	6.5171272	89.1643187
2912	5.3610643	6.4605883	89.7717108
2913	6.2600032	6.4246689	87.5955571
2914	5.1736616	6.4697595	90.2711527
2915	5.0382834	6.5673775	87.3974983
2916	5.2180784	6.3060314	89.2052865
2917	5.0795345	6.5251885	91.0231412
2918	5.1113363	6.7120854	89.8354226
2919	5.2315689	6.3787124	88.7025778
2920	4.9906275	6.354217	89.1872977
2921	5.0308652	6.5357469	89.7202298
2922	4.9372634	6.3743298	91.3042886
2923	5.0816633	6.4572429	89.226181
2924	5.1619491	6.4102115	90.2318145
2925	5.1108578	6.8347018	92.2958944
2926	5.0587239	7.7831897	90.5522407
2927	5.0337016	6.464859	93.2743265
2928	4.9869725	6.3594741	93.3283792
2929	4.940415	6.4719952	92.3215643
2930	5.1369512	6.5053963	90.3322719
2931	5.0292011	6.3972938	91.6660296
2932	5.2236	6.5942668	90.4341512
2933	5.0381794	6.3552777	90.3743322
2934	4.9747264	6.4326937	90.5458522
2935	5.0581905	6.5011579	90.4356367
2936	5.7991747	6.3327083	90.2069994
2937	5.0519523	6.3264985	91.7727983
2938	5.1360661	6.456168	90.7230158
2939	5.0704467	6.5065417	90.7078046
2940	5.1581469	6.4574498	87.4613403
2941	5.0984128	6.6428883	90.9640003
2942	5.1099627	6.408991	90.8846696
2943	4.9696415	6.6241071	92.7686132
2944	5.0324309	6.2990117	91.0552159
2945	5.0904809	6.7800252	94.4151216
2946	5.1603665	7.7418318	95.0150001
2947	5.1857847	7.2218816	135.325641
2948	5.3076699	6.3184251	140.8587277
2949	5.0143224	6.243267	137.5191318
2950	5.1578871	6.3162732	130.1522549
2951	5.1701212	6.5669277	95.2603423
2952	4.9848642	6.4844759	92.1154534
2953	5.1342582	6.3965435	91.406907
2954	5.1718174	6.5442817	92.3912379
2955	5.1487851	6.5696787	91.5885453
2956	5.0278287	6.2592496	89.4686828
2957	5.1464067	6.5987658	91.30088
2958	5.1140222	6.564752	91.3023816
2959	5.5923597	6.3816132	101.9059991
2960	5.8560681	6.8486075	117.8732306
2961	5.197394	6.3026852	102.9517646
2962	5.3333043	6.3182406	101.1163044
2963	5.2148479	6.3948706	91.6320593
2964	5.1869114	6.5036676	91.1850993
2965	5.3567659	6.9627081	87.4869195
2966	5.2119868	7.333106	92.0861883
2967	5.202757	6.4828282	90.9661949
2968	5.0166634	6.4174334	89.0638471
2969	5.1231606	5.9686753	87.404421
2970	5.1750282	6.4006145	91.579268
2971	5.2203028	6.4139189	89.2124088
2972	5.0816772	6.402208	90.745102
2973	5.2124502	6.6080272	86.3696867
2974	5.3086549	6.5241828	87.1579664
2975	5.2932387	6.6102176	91.7957937
2976	5.0772144	6.2439075	89.4293258
2977	5.5178413	6.8088367	90.2622176
2978	5.7418332	6.7913627	87.5284028
2979	5.7222279	6.9229901	89.6472156
2980	5.0929741	7.3364238	91.3148072
2981	5.2665892	6.4423207	91.1969451
2982	5.9793275	6.6901622	92.5491581
2983	6.7851434	6.4195796	92.019065
2984	7.9252931	6.7454426	91.8067398
2985	5.7430549	8.0936829	92.612498
2986	4.6046777	6.5472901	94.8380576
2987	4.5105646	6.5541145	90.8957886
2988	4.9067621	6.6290387	93.3823211
2989	4.6182218	6.7068713	89.2239504
2990	4.5998443	6.3270016	90.1925548
2991	4.8524221	6.4018505	88.1734156
2992	4.5608403	6.4784298	89.5245277
2993	4.5902621	6.5418444	87.7103121
2994	6.7378432	6.7894632	92.1368689
2995	6.7523448	6.5918893	87.2811218
2996	7.347073	6.422203	87.6060442
2997	5.0388398	6.6132048	85.2360289
2998	4.888176	6.6170899	87.8665415
2999	4.9047262	6.2650765	89.0746817
3000	4.6791242	6.4168683	87.1392443

